DSAG: A mixed synchronous-asynchronous iterative method for straggler-resilient learning

We consider straggler-resilient learning. In many previous works, e.g., in the coded computing literature, straggling is modeled as random delays that are independent and identically distributed between workers. However, in many practical scenarios, a given worker may straggle over an extended period of time. We propose a latency model that captures this behavior and is substantiated by traces collected on Microsoft Azure, Amazon Web Services (AWS), and a small local cluster. Building on this model, we propose DSAG, a mixed synchronous-asynchronous iterative optimization method, based on the stochastic average gradient (SAG) method, that combines timely and stale results. We also propose a dynamic load-balancing strategy to further reduce the impact of straggling workers. We evaluate DSAG for principal component analysis, cast as a finite-sum optimization problem, of a large genomics dataset, and for logistic regression on a cluster composed of 100 workers on AWS, and find that DSAG is up to about 50% faster than SAG, and more than twice as fast as coded computing methods, for the particular scenario that we consider.

==> figures/convergence/data/aws/logreg/bound_100_90_1.0.csv <==
0.013881684599570263 0.0414685819746623
0.028213133070261645 0.033478812509045275
0.04252880740359498 0.027928938585635277
0.056528420292483866 0.02381661093100418
0.08436036373692832 0.018138495061532756
0.12601871843137274 0.013082421636771313
0.1815094695147061 0.009382794092610114
0.25088015143137277 0.006868374283727552
0.3625995333202616 0.004722765495221881
0.5290630972924839 0.0030286814281195173
0.7649835317647061 0.0017502288739865701
1.0847289468202617 0.0008798249173768147
1.5705493145147063 0.00032434183224072655
2.250716536792484 8.350869899309554e-5
3.251042107903596 1.1745057789891433e-5
4.669286697431373 7.459357593830873e-7
6.714875977681373 1.4206206433442503e-8
9.665553381931375 4.712785717231327e-11
13.905686840070263 1.3211653993039363e-14


==> figures/convergence/data/aws/logreg/dsag_loadbalance_false-nwait_10-nsubpartitions_10.csv <==
0.0013349132670784154 0.05145904290184333
0.002741524017078416 0.047833991046643876
0.005448489392078415 0.04177979548016675
0.008139215392078417 0.03706403326899366
0.012174811767078414 0.031512510829392326
0.020132748392078417 0.023636051052229767
0.030709296267078412 0.017537792714615974
0.047785777267078416 0.012123161727413012
0.07529985539207842 0.008065689645963547
0.11634035201707843 0.005379009029505277
0.18371151151707846 0.003285376251994321
0.28679888951707844 0.0017339863385178456
0.4492463116420784 0.0006891015879443296
0.7031559001420784 0.00017530430255374707
1.1040438535170785 2.191084071301308e-5
1.7344979125170783 8.711150391027545e-7
2.7182644495170782 5.704824168617506e-9
4.258222785517078 2.177591440499782e-12
6.674566335392079 3.3306690738754696e-16


==> figures/convergence/data/aws/logreg/dsag_loadbalance_false-nwait_100-nsubpartitions_10.csv <==
0.0017392539384376874 0.05146336133523666
0.003591867438437687 0.04787657963820646
0.007083640188437688 0.04193932490890506
0.010557667438437687 0.03720895438684224
0.01574446143843769 0.031616751402023135
0.025777095188437685 0.02381900965232031
0.039457660438437694 0.017746956211853404
0.061517705688437695 0.012315210020892864
0.09758255543843769 0.008174498717652856
0.15141954493843768 0.005428206272597658
0.2401424864384377 0.003307351872812281
0.3763395469384377 0.0017463417701222284
0.5908524591884377 0.0006954742990831209
0.9239509936884377 0.0001776123607724056
1.4457191539384378 2.2283551312396455e-5
2.2631198951884377 8.916090149524436e-7
3.5471131624384373 5.912492051507456e-9
5.557964105188438 2.307376512078463e-12
8.696269692188437 2.220446049250313e-16


==> figures/convergence/data/aws/logreg/dsag_loadbalance_false-nwait_20-nsubpartitions_10.csv <==
0.00138698074679936 0.0514593259143048
0.0028134726217993603 0.04785773755662526
0.005589359371799361 0.041834984057682933
0.00835778512179936 0.03711218131414806
0.012539122496799362 0.03154684797718921
0.02081102137179936 0.02368627738697393
0.03173711674679936 0.017583800912265968
0.04932461524679936 0.012165425488060544
0.07782191262179936 0.00808899822321385
0.12027232387179937 0.005390900231934004
0.19036410349679936 0.003290339492100114
0.2977380361217994 0.0017366906960581963
0.4671647638717994 0.000690443174683808
0.7312771436217994 0.00017577951644276446
1.1473243503717994 2.1995871436253367e-5
1.8018538903717993 8.759507202915628e-7
2.822778055496799 5.756180976312919e-9
4.4294951833718 2.2288837442374643e-12
6.9349037339968 3.3306690738754696e-16


==> figures/convergence/data/aws/logreg/dsag_loadbalance_false-nwait_5-nsubpartitions_10.csv <==
0.00130299249769954 0.05147451956153748
0.0026980734976995396 0.04783988779099535
0.00537063687269954 0.04176077758946639
0.00803389149769954 0.03704858460857319
0.01202092624769954 0.031504265217382255
0.019894715872699538 0.023628909693893196
0.03033118874769954 0.017527699330462276
0.04715035012269954 0.012114231501391792
0.07429934499769954 0.008060085665288264
0.11445298374769955 0.0053759917767252086
0.18058059162269954 0.0032841766665562266
0.2818120174976996 0.0017334172548594262
0.4413479054976995 0.0006888131316905577
0.6899986319976995 0.00017523525595752876
1.0810923678726996 2.1841862626659214e-5
1.6935928298726994 8.647862801414163e-7
2.6555075286226995 5.646030420969339e-9
4.1612006668727 2.1546098238900413e-12
6.5149624884977 2.220446049250313e-16


==> figures/convergence/data/aws/logreg/dsag_loadbalance_true-nwait_10-nsubpartitions_10.csv <==
0.0011336053802010406 0.05146368287902359
0.0025620673802010407 0.04784673373124215
0.00528581688020104 0.04178781325101766
0.00801085688020104 0.03707247123340551
0.012069731130201038 0.031521018997695216
0.020102447005201037 0.0236435478732705
0.030756136380201048 0.01754110509321538
0.04797309563020104 0.012123192671148364
0.07565025313020106 0.008064898007144494
0.11658240500520105 0.00537832050289111
0.18438080650520103 0.0032860917935837453
0.2885044772552011 0.0017346534736116803
0.45259022013020106 0.0006894984450521724
0.707465172755201 0.00017542877341369945
1.109740232380201 2.1902137917861886e-5
1.7311277895052013 8.695600987040919e-7
2.615102834005201 7.024968162738787e-9
3.9078166540052006 2.0650647858388993e-10
5.6680269010052005 0.07259536554421953


==> figures/convergence/data/aws/logreg/dsag_loadbalance_true-nwait_100-nsubpartitions_10.csv <==
0.0016439840634626928 0.05146336133523666
0.0033845268134626927 0.04787657963820646
0.006841066563462693 0.04193932490890506
0.010200208563462692 0.03720895438684224
0.015305611063462694 0.031616751402023135
0.025404804063462696 0.02381900965232031
0.038802581313462696 0.017746956211853404
0.060501438063462684 0.012315210020892864
0.0958111668134627 0.008174498717652856
0.1499364465634627 0.005428206272597658
0.2390243333134627 0.003307351872812281
0.3764141168134627 0.0017463417701222284
0.5904144198134627 0.0006954742990831209
0.9052246535634627 0.00017754742626086006
1.3791577538134625 2.226065005728195e-5
2.1263209413134625 8.900351478047241e-7
3.3453512675634625 5.895460564175892e-9
5.269992348813462 2.2963853041346738e-12
8.219920317313463 4.440892098500626e-16


==> figures/convergence/data/aws/logreg/dsag_loadbalance_true-nwait_20-nsubpartitions_10.csv <==
0.0010673438570964191 0.0514548536212992
0.002515189482096419 0.04784664342981548
0.005286047857096419 0.041820765053803166
0.00804988160709642 0.037098671499539715
0.012212890482096419 0.03153713962707061
0.02046737385709642 0.023678226925300416
0.03141485223209642 0.017576084593408536
0.04907183598209642 0.012158245557737701
0.07759401123209642 0.00808524290054935
0.1200227156070964 0.005387959944006981
0.19006195835709644 0.003289166241457031
0.2972805331070964 0.0017360303174036584
0.46628417610709644 0.0006900827940727883
0.7309956586070964 0.0001756903337349902
1.1483207482320963 2.198920952689587e-5
1.8021301512320962 8.76121408643904e-7
2.5959805617320963 5.627900367954908e-9
3.5988031234820967 2.1284085605088876e-12
5.336719285482096 2.4424906541753444e-15


==> figures/convergence/data/aws/logreg/dsag_loadbalance_true-nwait_5-nsubpartitions_10.csv <==
0.0012209043825765155 0.051481135680795154
0.0026065316325765155 0.04785758680209751
0.005264438632576515 0.041776288211513246
0.007894442882576515 0.03706260889374824
0.011865082882576516 0.031514753424628505
0.019662670007576516 0.023634920101729406
0.03001033038257652 0.017530031073429986
0.046680514257576515 0.012113801195149265
0.07348312325757653 0.008058672497317176
0.11330691775757654 0.00537462192123217
0.1789193971325765 0.0032832960478510476
0.2793700617575765 0.0017328831302300118
0.4378648273825766 0.0006885968460734748
0.6855205651325766 0.00017515286393454677
1.0774813397575767 2.1842617142775467e-5
1.6933508632575767 8.649641722868751e-7
2.6649596817575762 5.668438940453768e-9
4.156961101132577 3.461825381911865e-9
6.104521912882576 0.0031634349033996534


==> figures/convergence/data/aws/logreg/gd_100_1.0.csv <==
0.013485637398148148 0.0414685819746623
0.027582987648148146 0.033478812509045275
0.04116265814814815 0.027928938585635277
0.05481394189814816 0.02381661093100418
0.08159966714814815 0.018138495061532756
0.12208748164814814 0.013082421636771313
0.17682556339814814 0.009382794092610114
0.24498730589814813 0.006868374283727552
0.3514536141481481 0.004722765495221881
0.5155252248981481 0.0030286814281195173
0.7467788576481481 0.0017502288739865701
1.0584183011481483 0.0008798249173768147
1.5367464673981481 0.00032434183224072655
2.220983210648148 8.350869899309554e-5
3.203074066898148 1.1745057789891433e-5
4.588608903648148 7.459357593830873e-7
6.555743067648148 1.4206206433442503e-8
9.389985984398148 4.712785717231327e-11
13.485637398148146 1.3211653993039363e-14


==> figures/convergence/data/aws/logreg/sag_loadbalance_false-nwait_10-nsubpartitions_10.csv <==
0.0013349132670784154 0.05147213777234305
0.002741524017078416 0.04787937856335933
0.005448489392078415 0.0419333510870642
0.008139215392078417 0.037201652156578335
0.012174811767078414 0.031611575186297425
0.020132748392078417 0.023754287247057526
0.030709296267078412 0.017457026505682705
0.047785777267078416 0.011792021068221747
0.07529985539207842 0.007623387002363757
0.11634035201707843 0.005290145599599838
0.18371151151707846 0.004018440478084417
0.28679888951707844 0.0034995888832228816
0.4492463116420784 0.001656719547328267
0.7031559001420784 0.0036960219968692476
1.1040438535170785 0.002567872382367331
1.7344979125170783 0.0054418067430556105
2.7182644495170782 0.004865535308479441
4.258222785517078 0.047896921889610256
6.674566335392079 0.5094277265973483


==> figures/convergence/data/aws/logreg/sag_loadbalance_false-nwait_20-nsubpartitions_10.csv <==
0.00138698074679936 0.05146638833559536
0.0028134726217993603 0.04788520278805286
0.005589359371799361 0.0419504421824447
0.00835778512179936 0.037217260166595656
0.012539122496799362 0.031619796911040776
0.02081102137179936 0.023806335199233475
0.03173711674679936 0.017681257348055035
0.04932461524679936 0.01212831609377829
0.07782191262179936 0.007889105323529821
0.12027232387179937 0.005227831610226441
0.19036410349679936 0.0034363515747665163
0.2977380361217994 0.002318495935911158
0.4671647638717994 0.0017510200410389976
0.7312771436217994 0.0018357738676142432
1.1473243503717994 0.0011050014912430406
1.8018538903717993 0.003763822905628933
2.822778055496799 0.0036172816056793122
4.4294951833718 0.0039333071117614304
6.9349037339968 0.006092557547949684


==> figures/convergence/data/aws/logreg/sag_loadbalance_false-nwait_5-nsubpartitions_10.csv <==
0.00130299249769954 0.051500774925121395
0.0026980734976995396 0.04791936386790374
0.00537063687269954 0.04197706921635602
0.00803389149769954 0.03723241382014553
0.01202092624769954 0.03162658521947492
0.019894715872699538 0.02377423010265811
0.03033118874769954 0.017520473929461766
0.04715035012269954 0.0118712571259596
0.07429934499769954 0.007659623328077236
0.11445298374769955 0.005404029645162067
0.18058059162269954 0.004803333410823396
0.2818120174976996 0.0060108355754422416
0.4413479054976995 0.0042336741915768306
0.6899986319976995 0.01008008626959711
1.0810923678726996 0.01903811359977281
1.6935928298726994 0.008277448011514199
2.6555075286226995 0.03435282408910101
4.1612006668727 0.3615431916615216
6.5149624884977 Inf


==> figures/convergence/data/aws/logreg/sag_loadbalance_true-nwait_10-nsubpartitions_10.csv <==
0.0011336053802010406 0.05147031674364211
0.0025620673802010407 0.047871852752666366
0.00528581688020104 0.04191285764288233
0.00801085688020104 0.03717377830126323
0.012069731130201038 0.031582436092322363
0.020102447005201037 0.023753425114021565
0.030756136380201048 0.017558382691894026
0.04797309563020104 0.011995069823890092
0.07565025313020106 0.007777371122351995
0.11658240500520105 0.00524657424079511
0.18438080650520103 0.003760555625936135
0.2885044772552011 0.0030853639852874704
0.45259022013020106 0.0030508572490319796
0.707465172755201 0.003773529295817868
1.109740232380201 0.0034669895136316686
1.7311277895052013 0.004619383247767339
2.615102834005201 0.005262055199559579
3.9078166540052006 0.009170516935779083
5.6680269010052005 0.00013535315226775868


==> figures/convergence/data/aws/logreg/sag_loadbalance_true-nwait_20-nsubpartitions_10.csv <==
0.0010673438570964191 0.05147021430953025
0.002515189482096419 0.04787969746416976
0.005286047857096419 0.04193743980665876
0.00804988160709642 0.037204737312125036
0.012212890482096419 0.03161749747093667
0.02046737385709642 0.023809746521435193
0.03141485223209642 0.017677576190663236
0.04907183598209642 0.012154810800164229
0.07759401123209642 0.007946391090273508
0.1200227156070964 0.00522281822017534
0.19006195835709644 0.003197001967080171
0.2972805331070964 0.0017457372936348081
0.46628417610709644 0.0007067281079463639
0.7309956586070964 0.00027894211390222523
1.1483207482320963 2.4011326705375424e-5
1.8021301512320962 1.078513136987258e-5
2.5959805617320963 1.2016444580931207e-5
3.5988031234820967 2.588401958991682e-6
5.336719285482096 2.044891605046395e-6


==> figures/convergence/data/aws/logreg/sag_loadbalance_true-nwait_5-nsubpartitions_10.csv <==
0.0012209043825765155 0.051474733340536205
0.0026065316325765155 0.04787797138460814
0.005264438632576515 0.041932980137052156
0.007894442882576515 0.03719856874463212
0.011865082882576516 0.031610185551306125
0.019662670007576516 0.023743990423957806
0.03001033038257652 0.01741914944233436
0.046680514257576515 0.01176137931424348
0.07348312325757653 0.007716088510615671
0.11330691775757654 0.006174173083439927
0.1789193971325765 0.007319207488758694
0.2793700617575765 0.0115180754331351
0.4378648273825766 0.018885520117552623
0.6855205651325766 0.027324148985330754
1.0774813397575767 0.027982385140399857
1.6933508632575767 0.03224711721872231
2.6649596817575762 0.007686726332899574
4.156961101132577 0.03643606274067568
6.104521912882576 0.6524087304232747


==> figures/convergence/data/aws/logreg/sgd_loadbalance_false-nwait_10-nsubpartitions_10.csv <==
0.0013244714419383876 0.05146505660559664
0.0027171846919383878 0.04802371979104969
0.005468714691938388 0.04245690070577546
0.008163705691938387 0.03806553122880163
0.012198101441938388 0.03285151955703558
0.02019010169193839 0.025544516990934407
0.03075887019193839 0.01935190180656099
0.04777029644193839 0.013517858383556125
0.07520307344193838 0.008843571511073511
0.11589756094193837 0.0057292995596497365
0.18315759944193838 0.003434297108749429
0.2860649561919384 0.0018124859954543604
0.44835258369193837 0.000725350206573494
0.7012982571919384 0.00018598455412355275
1.1008838191919383 2.2966375099242597e-5
1.7283100726919383 4.71424871040238e-6
2.703489036941938 4.322148718816088e-6
4.229602991191938 4.18752017250501e-6
6.6223572096919385 4.898806443276449e-6


==> figures/convergence/data/aws/logreg/sgd_loadbalance_false-nwait_100-nsubpartitions_1.csv <==
0.013485637398148148 0.0414685819746623
0.027582987648148146 0.033478812509045275
0.04116265814814815 0.027928938585635277
0.05481394189814816 0.02381661093100418
0.08159966714814815 0.018138495061532756
0.12208748164814814 0.013082421636771313
0.17682556339814814 0.009382794092610114
0.24498730589814813 0.006868374283727552
0.3514536141481481 0.004722765495221881
0.5155252248981481 0.0030286814281195173
0.7467788576481481 0.0017502288739865701
1.0584183011481483 0.0008798249173768147
1.5367464673981481 0.00032434183224072655
2.220983210648148 8.350869899309554e-5
3.203074066898148 1.1745057789891433e-5
4.588608903648148 7.459357593830873e-7
6.555743067648148 1.4206206433442503e-8
9.389985984398148 4.712785717231327e-11
13.485637398148146 1.3211653993039363e-14


==> figures/convergence/data/aws/logreg/sgd_loadbalance_false-nwait_100-nsubpartitions_10.csv <==
0.0017190131470794158 0.05146336133523666
0.0035895798970794163 0.04801558285756191
0.007140125147079416 0.04245130694633459
0.010678831897079416 0.0380678010041855
0.016095571397079414 0.03285632318389642
0.026199348147079415 0.025550301478128645
0.03975198889707941 0.019347311618009733
0.06169291939707942 0.013518817210778522
0.09705993564707942 0.008840721861830825
0.15016346739707942 0.005727283260751892
0.2399753908970794 0.0034342536408740187
0.3746948901470794 0.0018144880917311257
0.5876165338970794 0.0007297685270271081
0.9175726653970795 0.0001898873864653039
1.4371927148970793 2.465225268000193e-5
2.2485320581470796 1.0593495478605774e-6
3.5115810873970794 5.190327645454573e-8
5.493293066397079 4.469921588423631e-8
8.59506573539708 4.425775490535244e-8


==> figures/convergence/data/aws/logreg/sgd_loadbalance_false-nwait_20-nsubpartitions_10.csv <==
0.0013676232048909782 0.05147591951677444
0.002811063954890978 0.04803859851708403
0.005663170204890979 0.04245238659984907
0.008450101454890979 0.03807168918367965
0.01261333620489098 0.03286556351016545
0.020864544454890978 0.02556574727719807
0.03174389845489098 0.019376628595134116
0.049251969704890985 0.013544280743173265
0.07749007695489099 0.008864747160905018
0.11947616195489097 0.005747277619123747
0.18860602595489095 0.00345062996014156
0.29438373720489097 0.001826748482880225
0.4612426382048909 0.0007376726567993597
0.7223186129548909 0.00019447786808979295
1.1360062367048909 2.5256888962155166e-5
1.7860167894548908 3.830960736195266e-6
2.7942580837048903 3.848431734954083e-6
4.367733915204891 3.7524216196516136e-6
6.838116024454892 3.006546786865627e-6


==> figures/convergence/data/aws/logreg/sgd_loadbalance_false-nwait_5-nsubpartitions_10.csv <==
0.0012880433596219245 0.051463835944714154
0.0026547273596219246 0.04800629477173968
0.005339061859621925 0.04245523792810635
0.007960440359621925 0.038066659158288885
0.011903650609621924 0.03286496941669115
0.019725576609621927 0.0255667067032056
0.030066160359621927 0.01937047295008132
0.046633717859621934 0.013536405757880954
0.07346909160962194 0.008859149186200677
0.11325363810962194 0.005738297408174886
0.17894180610962193 0.0034345014543682995
0.279358120859622 0.0018101383469791843
0.43761851560962195 0.000724924877503752
0.6847429348596219 0.00019088138633771567
1.0715824576096218 2.992396305256939e-5
1.679923040359622 7.292282841464548e-6
2.629173629609622 8.547210245235526e-6
4.114170743359622 1.3409816792209206e-5
6.440216798109621 1.0297551647719949e-5


==> figures/convergence/data/aws/logreg/sgd_loadbalance_true-nwait_10-nsubpartitions_10.csv <==
0.0012471636571814361 0.051481759989802756
0.0026413386571814365 0.04802867233117458
0.005406664657181436 0.04246605498087863
0.008109977657181435 0.038076349955673106
0.012128891407181437 0.03286958501446258
0.020070361407181436 0.025566216296994626
0.030598796907181435 0.019371654491036505
0.047552955907181435 0.013540330460505179
0.07490969615718143 0.008860545897743655
0.11545612615718143 0.005743196276607354
0.18255208990718144 0.003444107136378216
0.2850654251571814 0.0018183760754209022
0.44649075715718145 0.0007280730544966252
0.6981391316571814 0.00018714374224182428
1.0955778354071815 2.5784618581270458e-5
1.7200598939071816 4.385711069310183e-6
2.688818878157181 3.7660758305246844e-6
4.1471072854071815 5.4541238910799095e-6
6.235818285907182 3.710717304317157e-6


==> figures/convergence/data/aws/logreg/sgd_loadbalance_true-nwait_100-nsubpartitions_10.csv <==
0.0016255129003800762 0.05146336133523666
0.003471318150380076 0.04801558285756191
0.007029642900380076 0.04245130694633459
0.010391059400380076 0.0380678010041855
0.015398942400380075 0.03285632318389642
0.025473155900380073 0.025550301478128645
0.03880117590038007 0.019347311618009733
0.06054895690038008 0.013518817210778522
0.09570621215038008 0.008840721861830825
0.1484034209003801 0.005727283260751892
0.23555696340038007 0.0034342536408740187
0.36996228765038014 0.0018144880917311257
0.5818897136503801 0.0007297685270271081
0.9015640814003801 0.00019002140288126856
1.38941603090038 2.4781284506336654e-5
2.1547197094003803 1.1395846243322794e-6
3.34859671415038 9.148568080874497e-8
5.21273881815038 4.243181683794006e-8
8.12756450190038 6.485614478801693e-8


==> figures/convergence/data/aws/logreg/sgd_loadbalance_true-nwait_20-nsubpartitions_10.csv <==
0.0012750083764752952 0.05147330539731787
0.002735663126475295 0.04803810131320396
0.005589108626475296 0.04245888508006934
0.008367552126475296 0.03807790169557623
0.012530247376475293 0.03286394280962457
0.020790693626475294 0.0255508030721312
0.03169580787647529 0.019353905587434217
0.04927126687647529 0.013517776941360693
0.0775834893764753 0.008842253786275123
0.1195804551264753 0.0057314734811787504
0.1887496033764753 0.003438369647059125
0.29479045387647534 0.0018158046437700692
0.46198885812647533 0.0007262308194354583
0.7238105348764754 0.00018809417806664452
1.1375757398764754 2.5106803048347004e-5
1.7892532526264753 4.024928608403755e-6
2.8031360243764754 3.3594055787178334e-6
4.379630649126475 4.442041424579379e-6
6.375041882376475 1.1358929914440097e-6


==> figures/convergence/data/aws/logreg/sgd_loadbalance_true-nwait_5-nsubpartitions_10.csv <==
0.0011810724718943788 0.05148390275774184
0.002557776471894379 0.048040208819469465
0.005253311221894379 0.04247238352827154
0.007865763471894379 0.03809120170645797
0.011773272721894379 0.03288621467256658
0.01961061522189438 0.025580636520918243
0.029887723721894376 0.019404649455571743
0.04651016872189439 0.013564844966925449
0.07320780222189438 0.008880579213353501
0.11282392047189438 0.005762285989038385
0.17837695947189436 0.003455509747923746
0.27839561847189437 0.0018302192393127026
0.4361381049718944 0.0007365673488498592
0.6834980457218944 0.0001922680469824689
1.0709095487218945 2.5565222961376755e-5
1.6796917254718946 4.846362471555565e-6
2.6324864807218944 4.964015697606072e-6
4.103531916471894 4.336949267824686e-6
5.905362359471894 4.080958689423042e-6


==> figures/convergence/data/aws/pca/bound_100_90_1.0.csv <==
1.435569792732639 0.6020883712122576
2.8714109776875 0.0033774401845043656
4.307387025826388 0.00024628299494366956
5.743138559354167 2.0384850060395365e-5
7.178780895493055 1.7178180549137778e-6
8.614006969381943 1.4610328591402322e-7
10.049503668604167 1.242550240476703e-8
11.484985669493055 1.1612613093348045e-9
12.920815085493055 1.0816236795108125e-10
14.356630440604166 1.4644285784015665e-11


==> figures/convergence/data/aws/pca/dsag_loadbalance_false-nwait_10-nsubpartitions_100.csv <==
0.014321346062562561 0.6615979242191194
0.028945751937562558 0.029164518480467194
0.043222491187562564 0.0034464398833158327
0.057546524187562564 0.0014040292835133528
0.08641124806256256 0.0005799134931194772
0.12969261181256256 0.0002864837845599766
0.1878195253125626 0.00015061922621839585
0.2601132333125626 8.729814307528727e-5
0.37544960956256257 4.95144082464094e-5
0.5481099420625626 2.7866456346004043e-5
0.7923419431875627 1.5945956452156906e-5
1.1224830541875628 8.603689000352688e-6
1.623902393062563 1.1674364266411885e-6
2.323725738937563 1.9672454598662625e-7
3.3528785225625626 9.330761940873344e-9
4.811061629437563 1.4280132631938613e-10
6.911350603437563 4.583000645652646e-13
9.951989953187564 1.6697754290362354e-13
14.321346062562563 1.6342482922482304e-13


==> figures/convergence/data/aws/pca/dsag_loadbalance_false-nwait_100-nsubpartitions_100.csv <==
0.016163202040540538 0.6322722668546632
0.03249449254054054 0.004804353443049081
0.048639814540540546 0.0016167922872476481
0.06485429279054053 0.0009184764326484185
0.09794769654054054 0.0004345098954381399
0.14630410454054055 0.00023141539559290436
0.21067903504054053 0.0001222438550065874
0.2914232692905405 7.36248239157078e-5
0.4211809797905406 4.2049515183606445e-5
0.6158104860405407 2.422983810390633e-5
0.8902464707905404 1.3653135898294977e-5
1.2601308962905406 7.19556857831094e-6
1.8217982350405404 8.939212570169275e-7
2.610333844790541 1.5195880820328966e-7
3.769945141290541 6.891244908047156e-9
5.416152206790541 9.912071163853398e-11
7.780575745790541 3.765876499528531e-13
11.19015112229054 1.5987211554602254e-13
16.16320204054054 1.4921397450962104e-13


==> figures/convergence/data/aws/pca/dsag_loadbalance_false-nwait_20-nsubpartitions_100.csv <==
0.01455951561011011 0.6306753529171942
0.02903039061011011 0.006240530330909877
0.043245242860110104 0.002657979284759193
0.057660112735110104 0.0012734967536935926
0.08645916973511011 0.0005932683833904662
0.1300104781101101 0.00029389485619901734
0.18842438923511012 0.00015460903230390954
0.26147552248511013 8.96710492064301e-5
0.37880268248511006 5.098479353193852e-5
0.55343741011011 2.8777093447729385e-5
0.8012021453601099 1.6452292403101865e-5
1.13699632286011 8.855361862458722e-6
1.6472336342351102 1.2149674262218468e-6
2.35948794323511 2.0408480594369394e-7
3.40709509336011 9.650673149508293e-9
4.89015209186011 1.4720313856741996e-10
7.030288950860111 4.725109192804666e-13
10.11851357998511 1.6342482922482304e-13
14.559515610110111 1.7053025658242404e-13


==> figures/convergence/data/aws/pca/dsag_loadbalance_false-nwait_5-nsubpartitions_100.csv <==
0.014115885124624625 0.7538670941762007
0.029253656749624622 0.13209420099898495
0.04353671874962462 0.006235356415508875
0.057803506999624624 0.0025215239813114465
0.08642932062462462 0.001030055996157131
0.12914561599962462 0.00048755619875962
0.18620575124962466 0.0002523180241702505
0.25774260762462464 0.00014408920922548418
0.37207693512462464 8.095947750774712e-5
0.5425199434996246 4.518858973412421e-5
0.7839133272496245 2.614183558691252e-5
1.1104087812496246 1.4676657041690078e-5
1.6045404304996247 2.2691546242015193e-6
2.298245882499624 3.7521445150900945e-7
3.314614725249624 1.7910856797698216e-8
4.751913376374624 2.744009464095143e-10
6.8238274347496235 7.638334409421077e-13
9.811442007124624 1.7763568394002505e-13
14.115885124624624 1.6342482922482304e-13


==> figures/convergence/data/aws/pca/dsag_loadbalance_true-nwait_10-nsubpartitions_100.csv <==
0.014288025891891893 0.6684042495068532
0.028973793766891895 0.03248238348626842
0.043239942266891894 0.0036315483680269267
0.05781930251689189 0.001463208548685202
0.0866727562668919 0.0006106585764307226
0.12980369839189188 0.0003000164299784558
0.1877321806418919 0.00015776590338845153
0.2598017050168919 9.139405632652142e-5
0.3748245778918919 5.170052316216811e-5
0.5461805041418919 2.902860306619459e-5
0.790538448266892 1.665660569116767e-5
1.1202570893918917 9.028179018599758e-6
1.620128225891892 1.2424792110721228e-6
2.3195025585168922 2.0900968067394388e-7
3.345682769141892 9.935689604390063e-9
4.798488022516891 1.518039027814666e-10
6.898519548516893 4.796163466380676e-13
9.93010001201689 1.7053025658242404e-13
14.288025891891893 1.6697754290362354e-13


==> figures/convergence/data/aws/pca/dsag_loadbalance_true-nwait_100-nsubpartitions_100.csv <==
0.016076109140390392 0.6322722668546632
0.032539312390390394 0.004804353443049081
0.04877382689039039 0.0016167922872476481
0.0650458006403904 0.0009184764326484185
0.09747357839039039 0.0004345098954381399
0.1463878181403904 0.00023141539559290436
0.2112442871403904 0.0001222438550065874
0.29210512289039037 7.36248239157078e-5
0.4219421003903904 4.2049515183606445e-5
0.6157474721403905 2.422983810390633e-5
0.8896800391403904 1.3653135898294977e-5
1.2600508768903902 7.19556857831094e-6
1.82277157764039 8.939212570169275e-7
2.6142595453903903 1.8255450839888e-7
3.77492424364039 3.924888147821548e-8
5.402873142140391 2.395594833615178e-10
7.80312199564039 6.714628852932947e-13
11.210983390890387 3.5755540750415093e-9
16.07610914039039 1.0302869668521453e-13


==> figures/convergence/data/aws/pca/dsag_loadbalance_true-nwait_20-nsubpartitions_100.csv <==
0.01452835159109109 0.6317390101434448
0.028943476716091092 0.004998930216547848
0.04324892221609109 0.002277985234492519
0.057571379591091085 0.0012011847079094196
0.08620025146609109 0.0005590387420859599
0.12957668084109109 0.0002835447070914654
0.1878313677160911 0.00014985750586049562
0.2611130168410911 8.702708379004775e-5
0.3784270170910911 4.9638432937371135e-5
0.5534624453410911 2.778098997779921e-5
0.8009276949660911 1.5921628779835828e-5
1.1362885798410913 8.578007065551674e-6
1.6450478373410913 1.1616404620440335e-6
2.3547345233410915 1.9531440997866412e-7
3.399855042466091 9.24150711512084e-9
4.880215519841092 1.404991678555234e-10
7.015347214341091 4.476419235288631e-13
10.09397263434109 1.7053025658242404e-13
14.528351591091091 1.7408297026122455e-13


==> figures/convergence/data/aws/pca/dsag_loadbalance_true-nwait_5-nsubpartitions_100.csv <==
0.013947556205205205 0.74070552161864
0.029138205330205207 0.10709067090879287
0.04310199045520521 0.005364316700386951
0.05708473008020521 0.0020628174102377272
0.0849954932052052 0.0008357247291534975
0.1270736737052052 0.00039850614728820233
0.18337635445520525 0.0002075228282159003
0.2536455472052052 0.00011901869108044139
0.3658417948302052 6.701121354879547e-5
0.5344074542052053 3.745463736137822e-5
0.7731573149552052 2.16202929337328e-5
1.0950559065802055 1.1980307437653437e-5
1.5839346312052052 1.7781651528991915e-6
2.269233160080205 2.9755620900573376e-7
3.274448774455205 1.4202150566688942e-8
4.698396084330206 2.176925306685007e-10
6.755595049705205 6.288303211476887e-13
9.726775806455205 1.5987211554602254e-13
13.947556205205204 1.7408297026122455e-13


==> figures/convergence/data/aws/pca/gd_100_1.0.csv <==
1.3126481278055557 0.6020883712122576
2.6231705428055556 0.0033774401845043656
3.933313387055555 0.00024628299494366956
5.243726457555555 2.0384850060395365e-5
6.553498270805555 1.7178180549137778e-6
7.863533050805556 1.4610328591402322e-7
9.172785798555555 1.242550240476703e-8
10.482996737055554 1.1612613093348045e-9
11.805917387055555 1.0816236795108125e-10
13.126481278055554 1.4644285784015665e-11


==> figures/convergence/data/aws/pca/sag_loadbalance_false-nwait_10-nsubpartitions_100.csv <==
0.014321346062562561 0.6506301550868692
0.028945751937562558 0.008737178981906624
0.043222491187562564 0.003179992625863548
0.057546524187562564 0.0021797257054991803
0.08641124806256256 0.0014508757794367
0.12969261181256256 0.0009548920866784272
0.1878195253125626 0.0006273714815066
0.2601132333125626 0.0004359063057037815
0.37544960956256257 0.00028887576932845604
0.5481099420625626 0.00018621370371008084
0.7923419431875627 0.0001197399614625283
1.1224830541875628 7.921125389387385e-5
1.623902393062563 4.8332752584201444e-5
2.323725738937563 3.740726097589686e-5
3.3528785225625626 3.062897389582986e-5
4.811061629437563 2.523805363452425e-5
6.911350603437563 2.121551067446603e-5
9.951989953187564 1.7830531465534705e-5
14.321346062562563 1.6113689138563814e-5


==> figures/convergence/data/aws/pca/sag_loadbalance_false-nwait_20-nsubpartitions_100.csv <==
0.01455951561011011 0.6313021171405317
0.02903039061011011 0.005635883809983255
0.043245242860110104 0.0024076685343707993
0.057660112735110104 0.001649593348254541
0.08645916973511011 0.001060840093906279
0.1300104781101101 0.0007017109757150308
0.18842438923511012 0.00046126371565691215
0.26147552248511013 0.0003135621842389469
0.37880268248511006 0.00020360278337250293
0.55343741011011 0.00012835731645921555
0.8012021453601099 8.028514875491055e-5
1.13699632286011 5.231850729714438e-5
1.6472336342351102 2.7164032232462887e-5
2.35948794323511 2.029005227655034e-5
3.40709509336011 1.670913230711335e-5
4.89015209186011 1.4707063126451203e-5
7.030288950860111 1.3113847405321621e-5
10.11851357998511 1.1544679299646532e-5
14.559515610110111 1.054697272806493e-5


==> figures/convergence/data/aws/pca/sag_loadbalance_false-nwait_5-nsubpartitions_100.csv <==
0.014115885124624625 0.7510128299365029
0.029253656749624622 0.014345996839654873
0.04353671874962462 0.004789403927428992
0.057803506999624624 0.0031371387857284105
0.08642932062462462 0.0018109899076499403
0.12914561599962462 0.0010267578969838098
0.18620575124962466 0.0006700322629527022
0.25774260762462464 0.0004723286624042089
0.37207693512462464 0.00032490865948986425
0.5425199434996246 0.00022120648534595944
0.7839133272496245 0.0001526061266545753
1.1104087812496246 0.00010773377945483276
1.6045404304996247 7.297294591168679e-5
2.298245882499624 6.144030947297097e-5
3.314614725249624 5.2244437686255196e-5
4.751913376374624 4.383338584901253e-5
6.8238274347496235 3.809920888286911e-5
9.811442007124624 3.347474264359107e-5
14.115885124624624 3.0648437686409125e-5


==> figures/convergence/data/aws/pca/sag_loadbalance_true-nwait_10-nsubpartitions_100.csv <==
0.014288025891891893 0.6565158865465897
0.028973793766891895 0.007396834403785135
0.043239942266891894 0.0030353556671727233
0.05781930251689189 0.0021280061167878728
0.0866727562668919 0.0013784373061120903
0.12980369839189188 0.0009171689657243576
0.1877321806418919 0.0006117362148430061
0.2598017050168919 0.00041286954103725293
0.3748245778918919 0.0002634707554811655
0.5461805041418919 0.0001693931918289593
0.790538448266892 0.00010919955281352145
1.1202570893918917 7.129512531278692e-5
1.620128225891892 4.4386970873944165e-5
2.3195025585168922 3.5334073960058276e-5
3.345682769141892 2.7752943715597667e-5
4.798488022516891 2.4401308387211884e-5
6.898519548516893 2.186154922156902e-5
9.93010001201689 1.8927328785167674e-5
14.288025891891893 1.7042320912707964e-5


==> figures/convergence/data/aws/pca/sag_loadbalance_true-nwait_20-nsubpartitions_100.csv <==
0.01452835159109109 0.6305795472456808
0.028943476716091092 0.0069087537036658375
0.04324892221609109 0.0025000705421867053
0.057571379591091085 0.001615814153048234
0.08620025146609109 0.0009489735408436673
0.12957668084109109 0.0005935098579747944
0.1878313677160911 0.0003744712291613439
0.2611130168410911 0.0002493556229481442
0.3784270170910911 0.00016102583090216172
0.5534624453410911 0.00010279064785123637
0.8009276949660911 6.525286720204804e-5
1.1362885798410913 4.2216155520691245e-5
1.6450478373410913 2.3087884738259845e-5
2.3547345233410915 1.780073315060804e-5
3.399855042466091 1.4592840663851803e-5
4.880215519841092 1.2522402361270224e-5
7.015347214341091 1.1407510658756337e-5
10.09397263434109 1.0596532550977145e-5
14.528351591091091 9.615315263999946e-6


==> figures/convergence/data/aws/pca/sag_loadbalance_true-nwait_5-nsubpartitions_100.csv <==
0.013947556205205205 0.7453043014571001
0.029138205330205207 0.013544806503485773
0.04310199045520521 0.003818648169417571
0.05708473008020521 0.0026473732944829464
0.0849954932052052 0.001645586048805825
0.1270736737052052 0.0010074359495071405
0.18337635445520525 0.0006835032616301362
0.2536455472052052 0.0004848340842293908
0.3658417948302052 0.0003245196793209004
0.5344074542052053 0.0002201283467648807
0.7731573149552052 0.0001488715422937048
1.0950559065802055 0.00010018690014845788
1.5839346312052052 7.089182900088531e-5
2.269233160080205 5.81484737445237e-5
3.274448774455205 4.903438299663776e-5
4.698396084330206 4.3416199101642405e-5
6.755595049705205 3.655701858917837e-5
9.726775806455205 3.083944205073408e-5
13.947556205205204 2.6067803954532565e-5


==> figures/convergence/data/aws/pca/sgd_loadbalance_false-nwait_10-nsubpartitions_100.csv <==
0.01377919598048048 0.6511056661623869
0.02835768823048048 0.006833141297114764
0.042924085730480475 0.004125152322160375
0.05709113498048048 0.0027342233454596965
0.08480011173048048 0.002502990157047691
0.12626346073048048 0.0026193097347508854
0.1814333134804805 0.0028730643648877674
0.2502328667304805 0.0032153541699706523
0.3604877179804805 0.002929406278269653
0.5257989039804806 0.002967030055661013
0.7594063654804806 0.003012305398538473
1.0764676929804806 0.002946705386616344
1.5580617262304812 0.0025274168334235014
2.231884782980481 0.0023996346182393324
3.222524330480481 0.0030818716396119328
4.626402241980481 0.0024389023493398554
6.65369726123048 0.0032172968945225477
9.57707662248048 0.003072787990785031
13.77919598048048 0.00264082105150365


==> figures/convergence/data/aws/pca/sgd_loadbalance_false-nwait_100-nsubpartitions_1.csv <==
1.3126481278055557 0.6020883712122576
2.6231705428055556 0.0033774401845043656
3.933313387055555 0.00024628299494366956
5.243726457555555 2.0384850060395365e-5
6.553498270805555 1.7178180549137778e-6
7.863533050805556 1.4610328591402322e-7
9.172785798555555 1.242550240476703e-8
10.482996737055554 1.1612613093348045e-9
11.805917387055555 1.0816236795108125e-10
13.126481278055554 1.4644285784015665e-11


==> figures/convergence/data/aws/pca/sgd_loadbalance_false-nwait_100-nsubpartitions_100.csv <==
0.016591323238988993 0.6322722668546632
0.033044632738988985 0.004099843259155023
0.04984383598898899 0.0006779710559392527
0.06677835748898898 0.00048078148005359367
0.09991810898898901 0.00044985673989828
0.14852076173898898 0.0004606164339477914
0.214725288738989 0.00043298588367690627
0.296683592238989 0.00044793765725614776
0.42661593748898896 0.0004290696915063563
0.624839668238989 0.00045160963835755297
0.9038021764889891 0.0004362507967421436
1.2853296067389894 0.0004483898450686752
1.8718253269889895 0.0004329858079969995
2.6836801864889894 0.00044907662922710756
3.874970112988989 0.00045155738443725113
5.572353590988989 0.0004374990354811814
8.004537292988989 0.0004482401041947526
11.527198694988988 0.0004503493676502046
16.59132323898899 0.0004393771656516776


==> figures/convergence/data/aws/pca/sgd_loadbalance_false-nwait_20-nsubpartitions_100.csv <==
0.014178762684934934 0.6322639341248539
0.028419588184934935 0.004477352861467665
0.04278081843493494 0.0014364064084375627
0.057109237434934935 0.0014740339713235073
0.08551539493493493 0.0018658026638789238
0.12811094193493494 0.0016652768001996776
0.18488053618493494 0.00154840176115556
0.2556271611849349 0.0017030708722742816
0.3690557761849349 0.0016671534351075934
0.5385593484349349 0.0018751166894297455
0.7797074934349348 0.001760806642593593
1.1065008999349348 0.0017894930087365424
1.6024034544349346 0.0016297344558928728
2.2968318561849346 0.0018709268147745206
3.3171387094349347 0.0018105575596187862
4.762204034684935 0.0018011896445493392
6.844397895934934 0.0017570477555857167
9.853238711434933 0.0018522045656474972
14.178762684934934 0.0018709641263896515


==> figures/convergence/data/aws/pca/sgd_loadbalance_false-nwait_5-nsubpartitions_100.csv <==
0.013488226466216217 0.7481585656968015
0.028501551716216218 0.011144138015037441
0.04322709246621621 0.007547270670375639
0.05718245571621621 0.005166863140910749
0.08442037446621621 0.004521116125761893
0.1253753167162162 0.0034291078239263584
0.1794031487162162 0.004371363756149549
0.2470504162162162 0.006828326843550059
0.3551232559662162 0.004808644810051277
0.5174471179662162 0.0044797612782119245
0.7467808147162163 0.006087707601778902
1.0571349579662161 0.006349757223361507
1.5291055717162163 0.003998457902472552
2.1893389839662163 0.005684666455746168
3.1602666542162163 0.006575541821721487
4.534403923716217 0.003940929295698226
6.5157558234662165 0.005981980743669624
9.373709881716216 0.004047450645668249
13.488226466216215 0.005276868804816814


==> figures/convergence/data/aws/pca/sgd_loadbalance_true-nwait_10-nsubpartitions_100.csv <==
0.013797639234484483 0.6505935519513457
0.028159563734484482 0.005917712844595968
0.04263105923448448 0.003341134812860247
0.05692806448448448 0.003385110660783397
0.08463573848448447 0.002575471711764976
0.12633554523448448 0.0029371838890241975
0.18194859723448448 0.0027268850595518757
0.25123876448448446 0.003054968908497102
0.36125073423448445 0.0025691014516553423
0.5269208642344844 0.0029402445844617375
0.7615004317344843 0.0030305521483739994
1.0792024629844845 0.0027773366692507295
1.5620206737344846 0.0028045947225052714
2.2373817617344844 0.0032902543918424954
3.2306515587344844 0.003238993483616781
4.637902454484484 0.0027157160872306463
6.666116224484485 0.002738108987355048
9.592202486234484 0.0028046588094348124
13.797639234484485 0.00290334701015027


==> figures/convergence/data/aws/pca/sgd_loadbalance_true-nwait_100-nsubpartitions_100.csv <==
0.016093250616866867 0.6322722668546632
0.03299329636686686 0.004099843259155023
0.049400679116866866 0.0006779710559392527
0.06550207386686688 0.00048078148005359367
0.09817068261686687 0.00044985673989828
0.14692128586686687 0.0004606164339477914
0.21227370511686683 0.00043298588367690627
0.29436498961686686 0.00044793765725614776
0.42465796536686684 0.0004290696915063563
0.6212467348668669 0.00045160963835755297
0.8981718713668669 0.0004362507967421436
1.2754042108668666 0.0004483898450686752
1.8470605498668669 0.0004329858079969995
2.6422962383668667 0.00044898066826704053
3.8192972506168674 0.0004555823026599626
5.500834868866868 0.00045050865227480585
7.827237644116867 0.00045643400710915216
11.246622727866868 0.0004527481573823877
16.093250616866868 0.0004493959197411357


==> figures/convergence/data/aws/pca/sgd_loadbalance_true-nwait_20-nsubpartitions_100.csv <==
0.01409768437012012 0.6319439643593974
0.028411572120120118 0.004266365360781066
0.04271998587012012 0.0012911332169629475
0.05693444762012012 0.0015275234831229056
0.0852326941201201 0.0016233458831216296
0.1277617896201201 0.0017381910497817898
0.18402471637012013 0.001695010098334393
0.25438012962012013 0.0015889814024561133
0.36703120462012007 0.0018673117751966117
0.5356697316201201 0.0018220426182438132
0.7752059516201201 0.0017187685097432848
1.09961453412012 0.001705543704293433
1.5927359878701204 0.0017671386713438153
2.28331554762012 0.0017255240447404674
3.29880744562012 0.0016699751417839082
4.736177069120119 0.0017624673245890676
6.80728279237012 0.0018444092337510654
9.79626560412012 0.001717377248610319
14.097684370120119 0.001652885801750159


==> figures/convergence/data/aws/pca/sgd_loadbalance_true-nwait_5-nsubpartitions_100.csv <==
0.013476282519269269 0.7468903680268788
0.02869641426926927 0.013447205620401803
0.04319788726926927 0.008188882065130798
0.057067658019269274 0.004810887917688689
0.08427410076926928 0.0049807707266715795
0.12507004651926928 0.005314656348488711
0.17915457301926926 0.005465613816827641
0.24659292676926925 0.005621586106041576
0.3542968975192693 0.004979345048003125
0.5155264147692693 0.005998653142533783
0.7444657760192692 0.004961532917548084
1.0541128257692691 0.005272134245160487
1.5260287700192694 0.006553225339992252
2.1858269230192695 0.007200322857457309
3.1554181445192695 0.00489683152814635
4.5319264955192695 0.005590064197082967
6.51380191251927 0.0068411782156267975
9.368821354019268 0.004664349916723154
13.476282519269269 0.00565273163745772


==> figures/convergence/data/ex3/logreg/bound_49_45_1.0.csv <==
0.02605103315952565 0.0414685819746623
0.05285173345898011 0.033478812509045275
0.07959062333675788 0.027928938585635055
0.10553562093675789 0.02381661093100418
0.15763931010342455 0.018138495061532756
0.23607452241453564 0.013082421636771313
0.34061427782564674 0.009382794092610114
0.4709924514256467 0.006868374283727552
0.6796600719145356 0.004722765495221881
0.9934977281700912 0.0030286814281195173
1.4367843311145356 0.0017502288739865701
2.0372622988367572 0.0008798249173768147
2.9501935401812016 0.00032434183224072655
4.2263573567256465 8.350869899309554e-5
6.102762201358979 1.1745057789891433e-5
8.759748470092312 7.459357594941096e-7
12.590737714547867 1.4206206433442503e-8
18.11293866270342 4.712785717231327e-11
26.05806208433675 1.3211653993039363e-14


==> figures/convergence/data/ex3/logreg/dsag_loadbalance_false-nwait_10-nsubpartitions_10.csv <==
0.0018842920517903581 0.0514378615433877
0.003848535151790358 0.04777309737601798
0.007651250351790357 0.041768293532959855
0.011418242551790357 0.03704071913057727
0.01709344065179036 0.031480226748924256
0.02843721915179036 0.02360470272109838
0.04351754335179036 0.017480031517243422
0.06803265655179035 0.012065813586009444
0.10762716995179034 0.008041072104782332
0.16606064865179035 0.005366911995534962
0.26195985235179037 0.0032803583019259674
0.40891651505179033 0.0017316515231827756
0.6405512886517905 0.0006880829592356141
1.0024815681517905 0.0001749887184154808
1.5677809861517902 2.180079869995577e-5
2.4556839897517904 8.627595591281789e-7
3.84455233135179 5.6221539646017504e-9
6.019140389851791 2.135180920959101e-12
9.421460258951791 3.3306690738754696e-16


==> figures/convergence/data/ex3/logreg/dsag_loadbalance_false-nwait_20-nsubpartitions_10.csv <==
0.00199071759659932 0.0514380346136063
0.00406337549659932 0.04780080059066205
0.00810488309659932 0.04181428469726711
0.01209199019659932 0.03708052587394428
0.01808080019659932 0.03151445975561351
0.03005366579659932 0.023660190112113844
0.04599148109659932 0.01756755024228618
0.07187833309659931 0.01215019593036959
0.11365292739659931 0.008082349234626918
0.17539295529659935 0.0053872484742931714
0.27673743669659934 0.003289903547419537
0.43177661529659933 0.0017371737457951841
0.6763054480965993 0.0006906891035765028
1.0580900560965993 0.00017588496540177356
1.6550811576965994 2.1961052826369176e-5
2.593436524396599 8.72034595200688e-7
4.0611910057966 5.714125950184723e-9
6.359642200496599 2.1886936707460336e-12
9.953587982996599 3.3306690738754696e-16


==> figures/convergence/data/ex3/logreg/dsag_loadbalance_false-nwait_40-nsubpartitions_10.csv <==
0.0022711874499099817 0.0514378615433877
0.004622102749909982 0.04784007010407998
0.009232192249909982 0.041893134957306066
0.013784650349909982 0.0371607307780607
0.02062418134990998 0.03157723112639921
0.03427308774990998 0.02377368829863924
0.05247953184990998 0.017703104049107354
0.08205109784990998 0.012278139478927419
0.12981354544990997 0.008153504687152924
0.20019156294990995 0.005418821363799897
0.31601205924990994 0.003303437521757102
0.49303739424990994 0.0017443319481842412
0.7723871116499099 0.0006944876149996837
1.2084886093499099 0.00017726046009569618
1.8901535333499102 2.221795636625501e-5
2.95951629134991 8.876325080509062e-7
4.6330705050499095 5.8722640083885835e-9
7.25296351614991 2.2833956947465595e-12
11.355937249549909 3.3306690738754696e-16


==> figures/convergence/data/ex3/logreg/dsag_loadbalance_false-nwait_49-nsubpartitions_10.csv <==
0.0024576649553510704 0.0514378615433877
0.0050233673553510706 0.047849758174685064
0.01001832175535107 0.04191327656495636
0.01496986555535107 0.03718329888336802
0.022410287555351068 0.03159733099599982
0.03716957615535107 0.023809620700352196
0.056746330955351074 0.017743304717986463
0.08856172455535108 0.012313327704508548
0.14000186075535107 0.008173356382872421
0.21615925035535105 0.005427610278869954
0.34162323515535115 0.0033072207283022514
0.531233033755351 0.0017464152349183637
0.8297402565553511 0.0006955426694759126
1.2957312675553512 0.00017763335682052794
2.030837694555351 2.22862288370429e-5
3.196758186155351 8.91715468021026e-7
5.003828944955351 5.913196488016581e-9
7.836140401155352 2.307598556683388e-12
12.288324776755351 2.220446049250313e-16


==> figures/convergence/data/ex3/logreg/dsag_loadbalance_true-nwait_10-nsubpartitions_10.csv <==
0.001212568625445089 0.0514378615433877
0.0031805021254450888 0.047776620121727675
0.0069970106254450895 0.04177288891385522
0.010779040025445089 0.03704229044956242
0.016469545725445088 0.03148265078246604
0.027841301825445093 0.023608254741398382
0.04296616212544509 0.01749416749261934
0.06751938042544507 0.012081317885666243
0.10712827142544509 0.0080470328472525
0.1654848133254451 0.005369705823983106
0.26160064712544506 0.0032816866315410476
0.40974930312544505 0.0017324230341980718
0.644052933825445 0.0006884983514811038
0.9644796244254451 0.0001739665022494341
1.3139449960254452 2.1052816176925226e-5
1.8529338861254452 7.95619608862097e-7
2.722870174925445 4.842069301069785e-9
4.042300541725445 3.1905034170165436e-11
6.062843127225444 5.728750807065808e-14


==> figures/convergence/data/ex3/logreg/dsag_loadbalance_true-nwait_20-nsubpartitions_10.csv <==
0.001692504218363673 0.051438256344797484
0.0037643370183636725 0.04779972442112379
0.007799936618363673 0.04181177287436444
0.011798581018363674 0.03707939699602569
0.017800647918363673 0.031514825902191124
0.029807982818363676 0.023664126389462914
0.045769205518363665 0.017574045379480707
0.07169051791836367 0.012158723707770158
0.11356850801836367 0.008086947282523127
0.17537597631836369 0.005388325428279939
0.2771348325183637 0.00328954557956318
0.4335159377183637 0.0017365305814006637
0.6722461226183636 0.0006897180967534444
1.0194785472183638 0.00017491583813789013
1.5421933869183635 2.165229888895226e-5
2.3500707502183635 8.472487307287224e-7
3.5851820256183635 5.412826631356893e-9
5.4938124864183635 3.0180302701410255e-12
8.462521091818363 4.8183679268731794e-14


==> figures/convergence/data/ex3/logreg/dsag_loadbalance_true-nwait_40-nsubpartitions_10.csv <==
0.0022013840864972996 0.05143663936635623
0.004549141186497299 0.04784042737509353
0.0091664206864973 0.04189253884815858
0.013745934486497302 0.03716116015731663
0.020578669686497304 0.03157750383230595
0.0342396335864973 0.02377354130557252
0.052455962986497295 0.01770326094454866
0.08203399558649728 0.012278836889551892
0.1297844536864973 0.0081538589325717
0.2002715233864974 0.005418988188038765
0.31617066628649726 0.0033034436241697884
0.49408192048649724 0.0017443662689183848
0.7662877659864974 0.0006931611525444747
1.1918522575864972 0.00017634703163738052
1.8624090358864975 2.2023795184678008e-5
2.904584432486497 8.749849969014178e-7
4.520825236386497 5.756174537019376e-9
7.050361495786497 1.0262457550425097e-11
11.006920432486497 5.574651851247836e-11


==> figures/convergence/data/ex3/logreg/dsag_loadbalance_true-nwait_49-nsubpartitions_10.csv <==
0.0024058171975595115 0.0514378615433877
0.005051187397559512 0.047849758174685064
0.01040883059755951 0.04191327656495636
0.01568811859755951 0.03718329888336802
0.02364696499755951 0.03159733099599982
0.03954139439755951 0.023809620700352196
0.06021184599755951 0.017743304717986463
0.0923347343975595 0.012313327704508548
0.14374226099755952 0.008173356382872421
0.21915951699755945 0.005427610278869954
0.34325269379755946 0.0033072207283022514
0.5321092937975594 0.001745958241593737
0.8286953829975594 0.0006951167431485938
1.2954725565975596 0.00017742329666148304
2.0178232233975595 2.2241591835281405e-5
3.1515500839975594 8.886873478219925e-7
4.9170481067975595 5.921504175887549e-9
7.693311064197561 2.768563156507753e-12
12.02908598779756 8.76346772926695e-11


==> figures/convergence/data/ex3/logreg/gd_49_1.0.csv <==
0.025169712524524525 0.0414685819746623
0.054641641524524526 0.033478812509045275
0.08406886452452453 0.027928938585635055
0.11298629152452452 0.02381661093100418
0.17085472652452452 0.018138495061532756
0.25805175252452456 0.013082421636771313
0.37446467202452455 0.009382794092610114
0.5194798210245245 0.006868374283727552
0.7515037975245245 0.004722765495221881
1.1002516795245247 0.0030286814281195173
1.593562886524525 0.0017502288739865701
2.261448847524525 0.0008798249173768147
3.224049843024525 0.00032434183224072655
4.429048639024524 8.350869899309554e-5
6.2000542395245235 1.1745057789891433e-5
8.708445526024523 7.459357594941096e-7
12.369389084524524 1.4206206433442503e-8
17.607158947024523 4.712785717231327e-11
25.169712524524524 1.3211653993039363e-14


==> figures/convergence/data/ex3/logreg/sag_loadbalance_false-nwait_10-nsubpartitions_10.csv <==
0.0018842920517903581 0.051437948078497
0.003848535151790358 0.0477752474713562
0.007651250351790357 0.04172149873905928
0.011418242551790357 0.0369798009547444
0.01709344065179036 0.03151343795200423
0.02843721915179036 0.023755105728182513
0.04351754335179036 0.017164657403041406
0.06803265655179035 0.011512185754420368
0.10762716995179034 0.0075927064016340085
0.16606064865179035 0.005664574757725416
0.26195985235179037 0.00453655606808312
0.40891651505179033 0.0034295693547122807
0.6405512886517905 0.0024950517842227127
1.0024815681517905 0.002141469742144131
1.5677809861517902 0.0022144731866717837
2.4556839897517904 0.0024060400386458625
3.84455233135179 0.00229747617167797
6.019140389851791 0.0020460910719032332
9.421460258951791 0.0019241626973630632


==> figures/convergence/data/ex3/logreg/sag_loadbalance_false-nwait_20-nsubpartitions_10.csv <==
0.00199071759659932 0.051437099703358746
0.00406337549659932 0.047798142508495234
0.00810488309659932 0.041789484057071946
0.01209199019659932 0.0370517426980167
0.01808080019659932 0.0315189977835062
0.03005366579659932 0.023698212461260915
0.04599148109659932 0.017311656730478298
0.07187833309659931 0.011724398577172335
0.11365292739659931 0.007588614329454235
0.17539295529659935 0.0051311575664406694
0.27673743669659934 0.0033731463052397714
0.43177661529659933 0.0020282360235791552
0.6763054480965993 0.0010690063491608504
1.0580900560965993 0.0006636162370080578
1.6550811576965994 0.000642882976526371
2.593436524396599 0.0006277316477486528
4.0611910057966 0.0006268367338626568
6.359642200496599 0.0005552635416868901
9.953587982996599 0.00048080789785642786


==> figures/convergence/data/ex3/logreg/sag_loadbalance_false-nwait_40-nsubpartitions_10.csv <==
0.0022711874499099817 0.0514378615433877
0.004622102749909982 0.047841008353490255
0.009232192249909982 0.04189334112005971
0.013784650349909982 0.03716058455793114
0.02062418134990998 0.031581917387142
0.03427308774990998 0.02378269348745865
0.05247953184990998 0.01766148220516983
0.08205109784990998 0.012201803473680384
0.12981354544990997 0.008050199681657766
0.20019156294990995 0.005330528019367176
0.31601205924990994 0.0032459504576626275
0.49303739424990994 0.0017016565043392884
0.7723871116499099 0.000658695888536065
1.2084886093499099 0.00015626258628953504
1.8901535333499102 1.810151036740759e-5
2.95951629134991 6.91217052561921e-6
4.6330705050499095 8.552868528521884e-6
7.25296351614991 7.053898994024976e-6
11.355937249549909 5.275539394222761e-6


==> figures/convergence/data/ex3/logreg/sag_loadbalance_true-nwait_10-nsubpartitions_10.csv <==
0.001212568625445089 0.0514378615433877
0.0031805021254450888 0.04777408552801421
0.0069970106254450895 0.041721021364450994
0.010779040025445089 0.03697845322789661
0.016469545725445088 0.031505703297994625
0.027841301825445093 0.023746134195638757
0.04296616212544509 0.01716806927398329
0.06751938042544507 0.011543459993801686
0.10712827142544509 0.007622162344770644
0.1654848133254451 0.005714893079036165
0.26160064712544506 0.004618797463681434
0.40974930312544505 0.003354288083980861
0.644052933825445 0.002273390619755289
0.9644796244254451 0.0015211306160343163
1.3139449960254452 0.0005721617015471692
1.8529338861254452 0.0006482815938816389
2.722870174925445 0.00042109676434032295
4.042300541725445 0.0002913515659563881
6.062843127225444 8.081023745509786e-5


==> figures/convergence/data/ex3/logreg/sag_loadbalance_true-nwait_20-nsubpartitions_10.csv <==
0.001692504218363673 0.0514378615433877
0.0037643370183636725 0.04780026120393921
0.007799936618363673 0.041792622574102545
0.011798581018363674 0.03705177433241846
0.017800647918363673 0.03151954115140054
0.029807982818363676 0.023702727305017435
0.045769205518363665 0.017337439574726665
0.07169051791836367 0.011753955504192781
0.11356850801836367 0.007619696840458157
0.17537597631836369 0.005141436310706959
0.2771348325183637 0.0033701529358309834
0.4335159377183637 0.0020085474428540584
0.6722461226183636 0.0008932997032004009
1.0194785472183638 0.00026515253599446176
1.5421933869183635 0.00013401409631841332
2.3500707502183635 6.626996490177728e-5
3.5851820256183635 3.855555852316783e-5
5.4938124864183635 1.9579008430414824e-5
8.462521091818363 2.0855767948080306e-5


==> figures/convergence/data/ex3/logreg/sag_loadbalance_true-nwait_40-nsubpartitions_10.csv <==
0.0022013840864972996 0.0514378615433877
0.004549141186497299 0.04784072249185467
0.0091664206864973 0.041893595732091615
0.013745934486497302 0.03716320818923291
0.020578669686497304 0.03158208266729945
0.0342396335864973 0.02378218763163098
0.052455962986497295 0.017654652026828588
0.08203399558649728 0.012172818920670014
0.1297844536864973 0.008016929881174861
0.2002715233864974 0.005310127299085976
0.31617066628649726 0.003235352669008429
0.49408192048649724 0.0016946573749152538
0.7662877659864974 0.000662674182309364
1.1918522575864972 0.00016027085203984548
1.8624090358864975 1.767742763658653e-5
2.904584432486497 4.251816033695732e-7
4.520825236386497 6.0735517726229205e-9
7.050361495786497 5.2235935577016335e-9
11.006920432486497 5.772457067898529e-9


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_false-nwait_10-nsubpartitions_10.csv <==
0.0018572716905381076 0.05144205910199873
0.0037861130905381076 0.048014160207871526
0.007555774090538106 0.04245315788489179
0.011289378490538108 0.038069398915917096
0.016890919690538107 0.032898864794647986
0.028084683290538103 0.025575043351284132
0.04297908789053811 0.0193938182985679
0.0671742768905381 0.013557821401470438
0.10631941869053811 0.008866377000450232
0.1640287688905381 0.005746037484070876
0.2589524204905381 0.0034463109513502843
0.4041976714905381 0.001821820249558681
0.632984894090538 0.0007383740599805622
0.989901352890538 0.00019774185439380698
1.548199803490538 3.034151467007362e-5
2.425154858090538 4.85547074702275e-6
3.794673942690538 3.3478054031199633e-6
5.936644047490538 3.274846399503595e-6
9.28635845269054 3.460020822743104e-6


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_false-nwait_20-nsubpartitions_10.csv <==
0.001967020204680936 0.05144095401680038
0.004019510604680937 0.048005538926577884
0.008041817604680935 0.04244049364007063
0.012011123804680937 0.038059498511805345
0.017974041204680935 0.03289193349407327
0.029908725604680934 0.02556449635096303
0.045761061204680945 0.01937749454435911
0.07141398180468092 0.013544465612004508
0.11268522580468095 0.00885755422642831
0.17353906520468093 0.00573824268028289
0.27343062360468096 0.0034400049539654587
0.4263416752046809 0.0018149437361949516
0.6678639382046809 0.0007308236411331936
1.0441225398046812 0.0001919324451459259
1.632000208804681 2.6692977817766028e-5
2.558961461604681 2.7511512751265954e-6
4.009677502204681 1.6311854431627637e-6
6.280358527604681 1.605078992827913e-6
9.83510102340468 1.5530492617488179e-6


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_false-nwait_40-nsubpartitions_10.csv <==
0.0022639767637527507 0.05143694266690835
0.0046123707637527505 0.047997935112651824
0.00920811316375275 0.04243910371271309
0.01376972276375275 0.03804626587090032
0.02060014796375275 0.032875756605104445
0.034229010763752746 0.025543462471241396
0.052370898163752753 0.019353447187085204
0.08186372436375275 0.013526534317203631
0.12945641516375275 0.00885018803639881
0.19961980276375274 0.005738204053923002
0.31505015816375276 0.0034444542427293223
0.4914872889637528 0.0018205900965482247
0.7699791535637528 0.0007343126455885418
1.2049316283637528 0.0001924480748988211
1.883966562163753 2.5780723786339443e-5
2.9503356045637528 1.484498724391159e-6
4.618868828763754 2.996639304475579e-7
7.230801450163753 2.593552455021353e-7
11.319883818763753 2.750643115501106e-7


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_false-nwait_49-nsubpartitions_1.csv <==
0.025169712524524525 0.0414685819746623
0.054641641524524526 0.033478812509045275
0.08406886452452453 0.027928938585635055
0.11298629152452452 0.02381661093100418
0.17085472652452452 0.018138495061532756
0.25805175252452456 0.013082421636771313
0.37446467202452455 0.009382794092610114
0.5194798210245245 0.006868374283727552
0.7515037975245245 0.004722765495221881
1.1002516795245247 0.0030286814281195173
1.593562886524525 0.0017502288739865701
2.261448847524525 0.0008798249173768147
3.224049843024525 0.00032434183224072655
4.429048639024524 8.350869899309554e-5
6.2000542395245235 1.1745057789891433e-5
8.708445526024523 7.459357594941096e-7
12.369389084524524 1.4206206433442503e-8
17.607158947024523 4.712785717231327e-11
25.169712524524524 1.3211653993039363e-14


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_false-nwait_49-nsubpartitions_10.csv <==
0.002447898825285057 0.0514378615433877
0.0049448440252850565 0.047995764456818524
0.009931825025285057 0.04243010835640293
0.014935834225285055 0.03803710936019877
0.022486544425285058 0.032863095120309715
0.03742230842528506 0.025533278934841475
0.05726517762528506 0.01934193580964605
0.08952535322528506 0.013512313516607644
0.14159949862528504 0.008835863971341285
0.21681328582528506 0.00572616417209737
0.342136197225285 0.003435266750540955
0.531070791625285 0.001813959317196856
0.8295353864252849 0.0007299373893102645
1.295023256225285 0.00018998311003926016
2.024742294025285 2.4660383245667106e-5
3.1991396770252845 1.0788645947723552e-6
5.015930224425285 3.1555398849469896e-8
7.833497631025284 4.4954147848663695e-8
12.239494126425285 2.359440165466964e-8


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_true-nwait_10-nsubpartitions_10.csv <==
0.0010630671192238448 0.05143864918651331
0.002973976119223845 0.0480137610349185
0.006721420319223845 0.04244942266410934
0.010435960519223846 0.03806728193756426
0.016002605719223843 0.03289300702030029
0.02715351611922384 0.02557230568096014
0.042001605719223845 0.019389861641425643
0.06609449751922385 0.013555126587917576
0.10485655671922385 0.00886544736456496
0.16199102451922384 0.005745363795328751
0.2565818537192238 0.003444680904972297
0.4010046385192238 0.0018210234447867402
0.6247148189192238 0.0007373831452706092
0.942982343119224 0.00019626163267605357
1.3061612597192238 2.819700939760139e-5
1.8709163499192236 3.7618535967398614e-6
2.6158238517192234 2.568070759267904e-6
3.6797532303192235 3.206269574396181e-6
5.315335596119224 2.756569675077536e-6


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_true-nwait_20-nsubpartitions_10.csv <==
0.0015902085999999996 0.05143887972736494
0.0036339906 0.04799782470928926
0.0076551982 0.0424318960704847
0.0116204684 0.03804923577145913
0.0175698036 0.032881003903671324
0.0294756974 0.02555382227456071
0.0453599618 0.01937195758946597
0.071132222 0.013539303132599545
0.1127239036 0.008855454157975284
0.17423226320000001 0.005737546173721575
0.2755333068 0.003440491000906487
0.4305175598 0.0018173673935844015
0.6689532178 0.00073212799916067
0.9742395884 0.00019009381390466817
1.4493638458 2.5445914292099303e-5
2.1970941666000003 2.0354107608255845e-6
3.3675773140000005 1.3205541992133973e-6
5.1591266097999995 1.0486018447997125e-6
7.951043 1.205614923782683e-6


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_true-nwait_40-nsubpartitions_10.csv <==
0.0019251720062012398 0.05143740443174305
0.00427685460620124 0.047997926235982424
0.008894826806201241 0.042439083162447044
0.013449558606201239 0.03804706527545609
0.020260853806201243 0.03287458153112632
0.03390648740620124 0.0255429130720477
0.05208168980620124 0.019353951137016434
0.08162872600620125 0.013526650911310667
0.12936100320620125 0.00885010613425452
0.19999546800620124 0.005737479063225748
0.31600356240620125 0.0034443218766546657
0.4935583290062013 0.0018203367745507348
0.7429727304062013 0.0007326446875940418
1.1085268986062011 0.00019105674546093798
1.6811466648062012 2.4921139608724552e-5
2.5831001124062016 1.14930966421678e-6
3.991388468806201 1.3589454006535107e-7
6.196247546206201 1.193741137051063e-7
9.625860031006201 1.3542202570437922e-7


==> figures/convergence/data/ex3/logreg/sgd_loadbalance_true-nwait_49-nsubpartitions_10.csv <==
0.002204000501860372 0.0514378615433877
0.004702551301860372 0.047995764456818524
0.009618743901860372 0.04243010835640293
0.014448872701860372 0.03803710936019877
0.02170660110186037 0.032863095120309715
0.03620993030186037 0.025533278934841475
0.05552702990186037 0.01934193580964605
0.08695436550186036 0.013512313516607644
0.13767435090186037 0.008835863971341285
0.21258403810186036 0.00572616417209737
0.33708316030186036 0.003435266750540955
0.5197482453018604 0.00181413311428813
0.7918950723018602 0.000729661518207747
1.2297422947018604 0.00018972225050506442
1.8748297173018602 2.4520824668861074e-5
2.92086740650186 1.0511456748352188e-6
4.56354862410186 9.466224848431182e-8
7.06443736990186 7.045612482325936e-8
11.020002509301861 8.07853954842841e-8


==> figures/convergence/data/ex3/pca/bound_49_45_1.0.csv <==
2.536974066785555 0.6020824635881041
5.07551110398 0.0033774498507561646
7.6080987513933325 0.00024640871728109914
10.1424036447 2.0386064033317552e-5
12.67457262872222 1.7172364934481266e-6
15.205163149744441 1.4615967458553314e-7
17.73487750456667 1.2110561442568724e-8
20.283428144131108 9.54660350771519e-10
22.813616639895553 2.8344260272206157e-10
25.343443636424443 2.0764190367117408e-10


==> figures/convergence/data/ex3/pca/dsag_loadbalance_false-nwait_10-nsubpartitions_100.csv <==
0.02366807143803804 0.5904958131041873
0.04863141363803804 0.009331189161699172
0.07255440283803802 0.0030874369940576685
0.09640627213803804 0.0013419779397310094
0.14392842753803806 0.0006340814983083476
0.21681750603803804 0.000301857446469711
0.312235397538038 0.00015784992342204873
0.43048263893803806 9.524804446314761e-5
0.619995947038038 5.4072442136288146e-5
0.903325171338038 2.808120549602222e-5
1.3050835598380381 1.582918791598331e-5
1.849795098238038 8.537954510501322e-6
2.6773651367380378 2.007910396173429e-6
3.837478483138038 2.3613710808945143e-7
5.542027726838038 1.37621469775695e-8
7.956764689538039 2.6714985779108247e-10
11.437704417438038 9.308109838457312e-13
16.452748303538037 7.105427357601002e-14
23.668071438038034 8.881784197001252e-14


==> figures/convergence/data/ex3/pca/dsag_loadbalance_false-nwait_20-nsubpartitions_100.csv <==
0.025109639063863865 0.5913440076293419
0.051574272363863874 0.006180595107547759
0.07707675586386385 0.002411273869157071
0.10238474836386387 0.0012076845602528863
0.15308208526386388 0.0005658983077374558
0.22824378146386387 0.00026795686954628195
0.3290835254638639 0.0001444572638931163
0.45456594976386383 8.734635784080069e-5
0.6544590374638638 4.922318467137643e-5
0.9553510568638638 2.5511638099828815e-5
1.3813665596638638 1.4367843405693748e-5
1.9585224542638635 7.678817130596371e-6
2.8374737474638634 1.3883826106564356e-6
4.068838343863864 1.948397638784627e-7
5.877629190763864 1.0309872067182368e-8
8.439512412763865 1.7819701270127553e-10
12.130762683263864 6.004086117172847e-13
17.45370924296386 7.815970093361102e-14
25.109639063863863 9.592326932761353e-14


==> figures/convergence/data/ex3/pca/dsag_loadbalance_false-nwait_49-nsubpartitions_100.csv <==
0.03222787996696697 0.5902264953252789
0.06705922136696697 0.004273509899999084
0.10054705356696696 0.0015504493637052974
0.134383254366967 0.000909746030796299
0.2022600051669669 0.00044011030423973807
0.308009508966967 0.00021735854460658288
0.44196314036696693 0.00011811612871426291
0.6134091569669671 7.244050837229565e-5
0.881117334766967 4.155475933487196e-5
1.283699971566967 2.1551176896394963e-5
1.8558299789669668 1.2022827700519656e-5
2.627540375566967 6.1912230862049e-6
3.771620333766967 7.927086684844653e-7
5.342656982166966 1.286115427490131e-7
7.651878952766967 6.070255409440506e-9
10.922176670566966 8.925482575250498e-11
15.660462345966966 2.877698079828406e-13
22.445418922766965 1.1013412404281553e-13
32.22787996696697 8.881784197001252e-14


==> figures/convergence/data/ex3/pca/dsag_loadbalance_true-nwait_10-nsubpartitions_100.csv <==
0.017151558116216218 0.5906684901233881
0.04184998451621622 0.009401592959992655
0.06561822571621621 0.0029348543012268635
0.08936128881621622 0.0013212564966913476
0.13665787021621623 0.0006237983973882422
0.20977607121621622 0.0003002313498505771
0.3049721685162162 0.00015748986238861562
0.4227769114162162 9.43912136257552e-5
0.6117387265162162 5.388223150859517e-5
0.8948861563162162 2.808667521136954e-5
1.2969201661162164 1.5722273307261503e-5
1.8414410870162166 8.520188984562083e-6
2.6705609185162174 1.968120901807424e-6
3.8266674075162173 2.3280980343542979e-7
5.527723344516216 1.359770962494622e-8
7.718202223216219 2.120508213465655e-8
9.805122725316219 2.3366872881069867e-8
12.768699128016218 2.4388917552187195e-9
17.151558116216215 5.723421736547607e-10


==> figures/convergence/data/ex3/pca/dsag_loadbalance_true-nwait_20-nsubpartitions_100.csv <==
0.018754410521321322 0.5911104849214972
0.04583248632132132 0.005945078639442158
0.07171531682132132 0.0024410914245365234
0.09733760802132133 0.0012049453973048685
0.1488343168213213 0.0005637691978321868
0.2243674086213213 0.0002644369150601733
0.3249565509213213 0.0001432287063138915
0.4505331469213213 8.662522677482798e-5
0.6507671515213215 4.907690455624447e-5
0.9519466811213212 2.5212270745811338e-5
1.3773828774213213 1.4292888707245766e-5
1.9546699616213217 7.576222603944416e-6
2.833593296621322 1.2679389413960962e-6
4.064332484721322 1.8392579193005076e-7
5.633648471621322 5.221129839583227e-8
7.403071427621322 2.6068075698049142e-8
9.854294510121322 1.0655654136826342e-10
13.513448047721322 9.912071163853398e-13
18.754410521321322 1.2789769243681803e-13


==> figures/convergence/data/ex3/pca/dsag_loadbalance_true-nwait_49-nsubpartitions_100.csv <==
0.028876832940740737 0.5902264953252789
0.06205614654074074 0.004273509899999084
0.09403289494074074 0.0015504493637052974
0.12604177034074074 0.000909746030796299
0.19116119754074073 0.00044011030423973807
0.2940482331407407 0.00021735854460658288
0.42239259914074073 0.00011811612871426291
0.5884633041407408 7.244050837229565e-5
0.8494466261407408 4.155475933487196e-5
1.2348864755407407 2.1551176896394963e-5
1.7798917279407405 1.1932583884544101e-5
2.4361683739407405 5.5895597057542545e-6
3.43343051954074 2.0421878410559202e-6
4.843041684140741 1.4570461459584294e-7
6.903093343740741 5.005379222211559e-9
9.85614138074074 8.198952627935796e-11
14.06301083574074 3.375077994860476e-13
20.126898076540744 9.592326932761353e-14
28.87683294074074 9.592326932761353e-14


==> figures/convergence/data/ex3/pca/gd_49_1.0.csv <==
2.391854025133333 0.6020824635881041
4.937372138733333 0.0033774498507561646
7.305736554133333 0.00024640871728109914
9.676106817333334 2.0386064033317552e-5
12.044275348133334 1.7172364934481266e-6
14.412018839533335 1.4615967458553314e-7
16.779507537533334 1.2110561442568724e-8
19.183070547533333 9.54660350771519e-10
21.550514207733336 2.8344260272206157e-10
23.918540251333333 2.0764190367117408e-10


==> figures/convergence/data/ex3/pca/sag_loadbalance_false-nwait_10-nsubpartitions_100.csv <==
0.02366807143803804 0.5911104849214972
0.04863141363803804 0.008520871647888839
0.07255440283803802 0.003193174723161718
0.09640627213803804 0.0017813124932537505
0.14392842753803806 0.000899346912913046
0.21681750603803804 0.0004296424535077392
0.312235397538038 0.0002328090895069579
0.43048263893803806 0.00015186084955232104
0.619995947038038 9.530979411564999e-5
0.903325171338038 5.6915296077875155e-5
1.3050835598380381 3.59368748483746e-5
1.849795098238038 2.3033367479996514e-5
2.6773651367380378 1.3607508371649146e-5
3.837478483138038 1.2576224076354947e-5
5.542027726838038 1.2082830448179038e-5
7.956764689538039 1.1765767549576367e-5
11.437704417438038 1.1311583577366946e-5
16.452748303538037 1.0737913907377106e-5
23.668071438038034 1.043294817293372e-5


==> figures/convergence/data/ex3/pca/sag_loadbalance_false-nwait_20-nsubpartitions_100.csv <==
0.025109639063863865 0.5909912881503239
0.051574272363863874 0.006212988581904
0.07707675586386385 0.002143110018874239
0.10238474836386387 0.001253802092939793
0.15308208526386388 0.0006076336938107829
0.22824378146386387 0.0003018379567940599
0.3290835254638639 0.0001666829727682284
0.45456594976386383 0.0001068540817179553
0.6544590374638638 6.30146961491107e-5
0.9553510568638638 3.4744156469201926e-5
1.3813665596638638 2.134933563624486e-5
1.9585224542638635 1.2592544361922364e-5
2.8374737474638634 5.9429215326645135e-6
4.068838343863864 5.1934597742331334e-6
5.877629190763864 4.948566378004671e-6
8.439512412763865 4.852288309820096e-6
12.130762683263864 4.7402795004813925e-6
17.45370924296386 4.6642353588310925e-6
25.109639063863863 4.543513679067246e-6


==> figures/convergence/data/ex3/pca/sag_loadbalance_true-nwait_10-nsubpartitions_100.csv <==
0.017151558116216218 0.5897027112566242
0.04184998451621622 0.008742076466806026
0.06561822571621621 0.0031173320729607212
0.08936128881621622 0.0017223215176365159
0.13665787021621623 0.0008315962090108542
0.20977607121621622 0.0004110311805085587
0.3049721685162162 0.00023818826128874093
0.4227769114162162 0.00015562154979775755
0.6117387265162162 9.507521397367213e-5
0.8948861563162162 5.6758047218608e-5
1.2969201661162164 3.550160704790528e-5
1.8414410870162166 2.2509008054782953e-5
2.6705609185162174 1.3020977089439612e-5
3.8266674075162173 1.1199856444932266e-5
5.527723344516216 9.689961199654817e-6
7.718202223216219 8.84391650046723e-6
9.805122725316219 7.472416005072091e-6
12.768699128016218 5.97732284646213e-6
17.151558116216215 5.208599382910961e-6


==> figures/convergence/data/ex3/pca/sag_loadbalance_true-nwait_20-nsubpartitions_100.csv <==
0.018754410521321322 0.5909904673547928
0.04583248632132132 0.005687152521861805
0.07171531682132132 0.002085482177424325
0.09733760802132133 0.001243296247107395
0.1488343168213213 0.0006107534467538756
0.2243674086213213 0.00030073355920023914
0.3249565509213213 0.00016339972551904225
0.4505331469213213 0.00010441018130435964
0.6507671515213215 6.19829179626663e-5
0.9519466811213212 3.477566735199389e-5
1.3773828774213213 2.1783937867780878e-5
1.9546699616213217 1.2786230026762269e-5
2.833593296621322 6.161118772496366e-6
4.064332484721322 5.3891049240917255e-6
5.633648471621322 4.91484128062325e-6
7.403071427621322 4.158172256296666e-6
9.854294510121322 3.2969453940268068e-6
13.513448047721322 2.6125232857054925e-6
18.754410521321322 2.3701099145512217e-6


==> figures/convergence/data/ex3/pca/sgd_loadbalance_false-nwait_10-nsubpartitions_100.csv <==
0.023767464596997 0.6547728281316516
0.048399383396996995 0.004916892250228955
0.072974834996997 0.002083471632101208
0.09679555899699702 0.0016473687479425791
0.14409807159699697 0.001733703737826886
0.21911423739699698 0.0016485286512448738
0.314733556196997 0.0016918754225443422
0.433362273596997 0.0016758672751606696
0.6227350581969969 0.0015322128023136372
0.907133735996997 0.00153522438422371
1.3104263121969972 0.0014379996236435488
1.8581005913969968 0.0015575397900455812
2.689286569396997 0.0017132563448960525
3.8516035335969967 0.0016140722575173072
5.564898835596997 0.0017091760679015522
7.988705325196998 0.0016987397532801651
11.481802993596997 0.0017140512200022329
16.518383035396994 0.0017898008128582887
23.767464596996994 0.0017824905668639701


==> figures/convergence/data/ex3/pca/sgd_loadbalance_false-nwait_20-nsubpartitions_100.csv <==
0.02510536528748749 0.608783577790426
0.05123554548748749 0.004018303742121532
0.07730483228748748 0.0013096298156476394
0.10237398428748748 0.0011189482292799369
0.1523971744874875 0.0010003718224460556
0.22717485228748746 0.0009364764573938089
0.3273439344874875 0.0009832186908447227
0.45219781248748747 0.0009542894828626913
0.6521640696874875 0.0009816229905510454
0.9543611944874874 0.0009873690700281657
1.3802447932874873 0.0009639361542994607
1.9564843188874874 0.0009704432091801607
2.8342988446874875 0.0009969655153128087
4.063200916887487 0.0009571064453197664
5.872423450687488 0.0009770600219702885
8.433289138087488 0.0009309061466318269
12.123117048287487 0.0010329742413119902
17.449097936287483 0.0009615497457993172
25.105365287487487 0.0009851718316191693


==> figures/convergence/data/ex3/pca/sgd_loadbalance_false-nwait_49-nsubpartitions_1.csv <==
2.391854025133333 0.6020824635881041
4.937372138733333 0.0033774498507561646
7.305736554133333 0.00024640871728109914
9.676106817333334 2.0386064033317552e-5
12.044275348133334 1.7172364934481266e-6
14.412018839533335 1.4615967458553314e-7
16.779507537533334 1.2110561442568724e-8
19.183070547533333 9.54660350771519e-10
21.550514207733336 2.8344260272206157e-10
23.918540251333333 2.0764190367117408e-10


==> figures/convergence/data/ex3/pca/sgd_loadbalance_false-nwait_49-nsubpartitions_100.csv <==
0.03201594425725726 0.5902264953252789
0.06471998005725725 0.0035945620452686455
0.09656938445725725 0.0007008222229032413
0.12776143865725725 0.00048502255756588397
0.19150258585725727 0.00044721284639237524
0.29743633685725723 0.000443068181123607
0.42478326185725723 0.00043622957848299393
0.5952837656572573 0.0004370749863298329
0.8499560758572573 0.00043808995630811864
1.233117827857257 0.00046983618925011683
1.7754530440572573 0.0004340315427775465
2.5054812980572576 0.00045164737893443885
3.6229064776572577 0.0004362293461994682
5.190723878857258 0.000447177766361051
7.48986352585726 0.0004436813398989159
10.750632329257261 0.0004364142141000116
15.466172896057262 0.00043453180717634154
22.242014558257264 0.0004421243686394405
32.01594425725726 0.00045246074650862056


==> figures/convergence/data/ex3/pca/sgd_loadbalance_true-nwait_10-nsubpartitions_100.csv <==
0.01601714066926927 0.6849987273875655
0.040585543469269264 0.005056573844392176
0.06522914986926927 0.0021092383375425072
0.08900666206926927 0.0017013398891592146
0.13617457886926926 0.0015982116174413363
0.2089197026692693 0.0014185045490577863
0.30426426166926923 0.001578116033446264
0.42243415886926927 0.0015647150017201739
0.6109485440692694 0.0016087134585625051
0.8935117526692691 0.0015313063210236066
1.2954198710692695 0.001499211519373489
1.8401103768692688 0.0016020536869163493
2.6703277392692697 0.001660396805696962
3.83011724946927 0.0016214234021525442
5.53723231306927 0.0015286603770867657
7.64437444646927 0.003558200287486102
9.54026248426927 0.0038511072536628888
12.19642238846927 0.003425580612198331
16.017140669269267 0.0034480428792527107


==> figures/convergence/data/ex3/pca/sgd_loadbalance_true-nwait_20-nsubpartitions_100.csv <==
0.019163135561561562 0.6109543936572059
0.045385497361561555 0.004043338351866765
0.07174365416156156 0.0012601790408695024
0.09697578776156156 0.001063861878979111
0.14727828936156157 0.0009890478028395933
0.22256082516156156 0.000937070251055161
0.32268233856156153 0.0010104737014593468
0.4477581079615615 0.0009457096556211297
0.6480632785615617 0.0009864843542786161
0.9503548679615615 0.0010216749284630566
1.3772258449615618 0.0009897352671401904
1.9561236125615615 0.0009528035973040971
2.839241483961562 0.0009526231927843298
4.073459409761562 0.0009415534957639693
5.659536512561561 0.0014094967425215543
7.329585877961561 0.001642221354384077
9.729291354961562 0.0015018172505811833
13.429681575161563 0.0012793570974558577
19.163135561561564 0.0012703775935136719


==> figures/convergence/data/ex3/pca/sgd_loadbalance_true-nwait_49-nsubpartitions_100.csv <==
0.028684347568968965 0.5902264953252789
0.06286819056896897 0.0035945620452686455
0.09660655836896896 0.0007008222229032413
0.12979700676896896 0.00048502255756588397
0.197079570168969 0.00044721284639237524
0.309094823968969 0.000443068181123607
0.44547606136896895 0.00043622957848299393
0.623687505968969 0.0004370749863298329
0.890590755568969 0.00043808995630811864
1.2818222165689688 0.00046983618925011683
1.8236994397689692 0.0004401643359237539
2.4955076303689694 0.0004671215094944614
3.491003602368969 0.0004610926068373544
4.888259899768969 0.00044292839839243925
6.93165532516897 0.0004512288091795824
9.82632351256897 0.0004437073765330979
13.98583810556897 0.0004486228144209292
19.963522943968975 0.00044898132781767686
28.684347568968967 0.0004591588497859789


==> figures/cumulative_timeseries/data/cumulative_time_763.csv <==
1 0.223401578
2 0.447621895
3 0.667003562
4 0.886671873
5 1.11033897
6 1.333956327
7 1.555321116
8 1.778711486
9 2.0017048969999998
10 2.222827609
11 2.449911792
12 2.671943654
13 2.895739609
14 3.122281549
15 3.3436926180000004
16 3.5654808860000005
17 3.7858804900000003
18 4.010308446000001
19 4.232325082
20 4.457233591
21 4.678743957
22 4.899225435
23 5.120927675
24 5.345261411
25 5.565852312
26 5.786176499
27 6.005353792
28 6.227024849
29 6.45073232
30 6.67232768
31 6.8936435860000005
32 7.12007551
33 7.345502174000001
34 7.569264256000001
35 7.793735472000002
36 8.017530318000002
37 8.239899115000002
38 8.461188679000001
39 8.683019012
40 8.905744788000002
41 9.130802359000002
42 9.349303393000003
43 9.573719934000003
44 9.797761174000003
45 10.019695836000004
46 10.241866098000004
47 10.463969901000004
48 10.684492822000005
49 10.907949073000005
50 11.131024814000005
51 11.352876534000005
52 11.574426614000005
53 11.799778965000005
54 12.024587781000005
55 12.246521893000004
56 12.468141571000004
57 12.691075240000004
58 12.909475023000004
59 13.128531844000005
60 13.350845644000005
61 13.574439458000004
62 13.795497511000004
63 14.017419523000004
64 14.239949340000004
65 14.462127313000005
66 14.684926204000005
67 14.907843461000006
68 15.127056385000007
69 15.349086355000006
70 15.573182785000006
71 15.794669428000006
72 16.022280096000006
73 16.243986203000006
74 16.467205904000007
75 16.691551894000007
76 16.912379082000008
77 17.131783415000008
78 17.35258003400001
79 17.57076310900001
80 17.793975431000007
81 18.017189023000007
82 18.244138223000007
83 18.463410478000007
84 18.687240466000006
85 18.909038680000005
86 19.132459016000006
87 19.353147879000005
88 19.575941941000004
89 19.799078437000002
90 20.021739132
91 20.243533952
92 20.470276518
93 20.690466884
94 20.912287486
95 21.13583343
96 21.356550329
97 21.580782025
98 21.801769089
99 22.022060276
100 22.243447819


==> figures/cumulative_timeseries/data/cumulative_time_769.csv <==
1 0.11338857199999999
2 0.228969911
3 0.346521238
4 0.461741167
5 0.577285776
6 0.692938316
7 0.8079666520000001
8 0.925343435
9 1.0392539820000002
10 1.1528950730000003
11 1.2664700050000002
12 1.3785785840000002
13 1.4943692420000003
14 1.6120158400000004
15 1.7274984910000004
16 1.8426537920000003
17 1.9617685270000003
18 2.078104686
19 2.1934700670000002
20 2.3087957720000003
21 2.426804681
22 2.540052165
23 2.655237454
24 2.769891002
25 2.885420405
26 3.00340838
27 3.1201377470000002
28 3.2353397320000004
29 3.3524101
30 3.4662223
31 3.579684717
32 3.693595553
33 3.8092695350000003
34 3.924512625
35 4.041247442
36 4.157038288000001
37 4.274297724000001
38 4.3891287760000015
39 4.504517183000002
40 4.619541763000002
41 4.735173689000002
42 4.850814668000002
43 4.964828125000002
44 5.080884690000002
45 5.199498149000002
46 5.317245425000002
47 5.430057575000002
48 5.547480645000002
49 5.662633775000002
50 5.780140264000003
51 5.896161460000003
52 6.012185422000003
53 6.127453778000002
54 6.242520074000002
55 6.359189333000002
56 6.475197176000003
57 6.589949791000002
58 6.704542172000002
59 6.819021292000002
60 6.938081890000002
61 7.051672929000002
62 7.167911584000002
63 7.2839149720000025
64 7.399019217000003
65 7.516654635000003
66 7.632383937000003
67 7.746237865000003
68 7.864047575000003
69 7.980066262000004
70 8.094925151000004
71 8.211116979000003
72 8.326014338000004
73 8.441836412000004
74 8.559429349000004
75 8.676053469000005
76 8.791574956000005
77 8.906211110000005
78 9.024292602000004
79 9.137054026000005
80 9.253710809000005
81 9.366682055000005
82 9.483304872000005
83 9.597044639000005
84 9.709388848000005
85 9.823358546000005
86 9.935090392000005
87 10.049444491000004
88 10.167404652000004
89 10.282689531000004
90 10.399564954000004
91 10.514591554000004
92 10.631496979000005
93 10.746644873000005
94 10.861072621000005
95 10.976780196000005
96 11.092172894000006
97 11.203848701000005
98 11.320039884000005
99 11.433778725000005
100 11.549502372000005


==> figures/cumulative_timeseries/data/cumulative_time_773.csv <==
1 0.09762670000000001
2 0.191285486
3 0.28402061500000003
4 0.377753961
5 0.47209817400000004
6 0.566951741
7 0.6594558160000001
8 0.7524912430000001
9 0.8464360180000001
10 0.939914583
11 1.033652367
12 1.126763501
13 1.2194126019999998
14 1.3113371849999997
15 1.4037508949999997
16 1.4965668769999998
17 1.5896586459999997
18 1.6824725579999997
19 1.7758499409999997
20 1.8691365679999996
21 1.9606450829999995
22 2.0524145099999997
23 2.1440750279999996
24 2.2368728479999995
25 2.3303796699999997
26 2.4244777849999997
27 2.5177351089999997
28 2.6107996929999997
29 2.7034043039999998
30 2.7962337849999996
31 2.8889598059999995
32 2.9812515329999996
33 3.073590531
34 3.167190978
35 3.259918001
36 3.3533793039999997
37 3.447088112
38 3.540289193
39 3.634200771
40 3.727886444
41 3.8223891460000003
42 3.91526976
43 4.007700336
44 4.1008189900000005
45 4.193488675
46 4.287125469
47 4.379498091
48 4.472081394
49 4.566123031
50 4.6592832280000005
51 4.752403750000001
52 4.845342986000001
53 4.939374402000001
54 5.031530706000002
55 5.125348832000002
56 5.217625993000002
57 5.312423623000003
58 5.407240024000003
59 5.501372737000002
60 5.594467967000003
61 5.6868459870000025
62 5.779396696000003
63 5.872793815000002
64 5.965815785000002
65 6.059066716000002
66 6.152338871000002
67 6.245535992000002
68 6.340172140000003
69 6.4341283490000025
70 6.528707892000003
71 6.6226147870000025
72 6.716733774000002
73 6.810501422000002
74 6.903907546000003
75 6.9972079270000025
76 7.090317969000003
77 7.184633437000002
78 7.277175317000002
79 7.368893126000002
80 7.461714145000002
81 7.554622615000002
82 7.648315282000002
83 7.7409385040000025
84 7.834100023000002
85 7.927590807000002
86 8.019617183000001
87 8.112448103000002
88 8.204798881000002
89 8.298505495000002
90 8.390550038000002
91 8.484107813000003
92 8.578657144000003
93 8.672263036000002
94 8.765894726000003
95 8.859053786000002
96 8.952836358000003
97 9.047050098000003
98 9.140551941000004
99 9.233467575000004
100 9.326801102000005


==> figures/cumulative_timeseries/data/gamma/cumulative_time_sim_763.csv <==
1 0.21969749508137168
2 0.43914735110164205
3 0.6553379985326986
4 0.8744554514061311
5 1.0960153806655248
6 1.3146583194442063
7 1.5347246890924384
8 1.754569038479427
9 1.973958594927579
10 2.1924473572123504
11 2.4122314758847554
12 2.6350221786813464
13 2.8525945865552935
14 3.070502513581938
15 3.286954201221187
16 3.5056262469851807
17 3.722285905352646
18 3.9392800461249253
19 4.155102756804167
20 4.374816558350415
21 4.593808867183685
22 4.815803697936909
23 5.030165296076466
24 5.247890054138336
25 5.466526501528195
26 5.686496075274582
27 5.907130817337271
28 6.129993578029128
29 6.347713355561051
30 6.567051886923225
31 6.786227036174239
32 7.004223867314064
33 7.22075553966973
34 7.439771133380293
35 7.657110810147662
36 7.8765484704852184
37 8.094626969101771
38 8.31637553827011
39 8.532879369766327
40 8.753421392206478
41 8.96823382919675
42 9.185757096275404
43 9.407663391881975
44 9.624835779988512
45 9.844148578900876
46 10.072709752895188
47 10.291959094784243
48 10.508934725022383
49 10.73140498411528
50 10.949347203136211
52 11.387594724706508
53 11.609331226594575
54 11.828521780570766
55 12.04626535010318
56 12.26388375155937
57 12.481772061449448
58 12.702875551266676
59 12.92553472531858
60 13.146089234474935
61 13.363658163360352
62 13.583333994222194
63 13.801078707887031
64 14.020973695287099
65 14.238611285091427
66 14.453976276374116
67 14.672059138162663
68 14.896505017985882
69 15.11662093707763
70 15.334794018909818
71 15.553605055269896
72 15.77232099320258
73 15.987702958870138
74 16.2067096915362
75 16.430639645864748
76 16.650081016275948
77 16.872287592413507
78 17.0912255376616
79 17.306330258090316
80 17.522883061425777
81 17.74591762276223
82 17.965298608853526
83 18.185437661756854
84 18.405467532731773
85 18.628232083522466
86 18.843988479258297
87 19.063482317238485
88 19.280592961503245
89 19.49972421590654
90 19.717183789626176
91 19.937258642451454
92 20.159668386938012
93 20.380929867834435
94 20.598454171156046
95 20.81563172887407
96 21.03481100953356
97 21.25741655541684
98 21.482573415316
99 21.699728793395586
100 21.918544007897832
101 22.1390150422028


==> figures/cumulative_timeseries/data/gamma/cumulative_time_sim_769.csv <==
1 0.10920900051376009
2 0.22060711131111366
3 0.3317392268743684
4 0.44845526462445146
5 0.5587631531263708
6 0.6708902453588292
7 0.7834888178677863
8 0.897797058030239
9 1.0098010289189503
10 1.120584427074069
11 1.2319162380514892
12 1.342926207217546
13 1.4528313955388739
14 1.566276278547837
15 1.678600924574599
16 1.7935041513237169
17 1.9037423021040403
18 2.017522980656808
19 2.1326564484348283
20 2.244042953298282
21 2.354642549690127
22 2.4681952370431115
23 2.5795002367626414
24 2.693646289678149
25 2.8052231493007858
26 2.914770444645201
27 3.0278605773006584
28 3.137145739430717
29 3.249429050553562
30 3.359834694306946
31 3.4701748904396204
32 3.5824864872293243
33 3.6911517347445106
34 3.8036552421725136
35 3.9139532520683287
36 4.023886050621047
37 4.138030233962775
38 4.248408386789881
39 4.361294974511455
40 4.475573405310918
41 4.588922318172245
42 4.700293910072196
43 4.81012859901575
44 4.924014784846296
45 5.03801012549261
46 5.150770989245481
47 5.261983248396054
48 5.3734443996241295
49 5.486491264734792
50 5.596507395367827
52 5.821334992927518
53 5.93204943824062
54 6.043647768883081
55 6.159613509214347
56 6.2738991170999086
57 6.384549488014263
58 6.497078436209168
59 6.611062670048789
60 6.7222873166428085
61 6.83400401493649
62 6.949652822000239
63 7.058642654454396
64 7.17035389334701
65 7.283667104899893
66 7.396992198579268
67 7.509259727378913
68 7.621068993078194
69 7.7326163568299595
70 7.84668731463931
71 7.959635459873167
72 8.073636461358035
73 8.18415505427541
74 8.298509682995217
75 8.409234338242674
76 8.522033123482439
77 8.634750084798839
78 8.745759865855167
79 8.858589029190338
80 8.97362485314966
81 9.086723729205403
82 9.197595463979138
83 9.310429066757488
84 9.42034715044853
85 9.533884350032663
86 9.644246812133778
87 9.75736027574327
88 9.869020691288757
89 9.979955554635083
90 10.092802457971457
91 10.207994771896468
92 10.3199507363163
93 10.43292176905212
94 10.544371461139718
95 10.655165582760201
96 10.766814439013077
97 10.87670140171724
98 10.986308760648926
99 11.097770397193864
100 11.209077275262212
101 11.319087980392327


==> figures/cumulative_timeseries/data/gamma/cumulative_time_sim_773.csv <==
1 0.08637883035612538
2 0.1692903059953998
3 0.2555514533728113
4 0.3390913182649613
5 0.4246967454678508
6 0.5105500184556062
7 0.5921512930711279
8 0.6706800258942316
9 0.7577793346126521
10 0.8403939756158195
11 0.919821197168016
12 1.0006648263397138
13 1.08283536394252
14 1.1664476786633127
15 1.247519400436927
16 1.3271334744468073
17 1.4161323264917878
18 1.4998013295939552
19 1.5831245030416832
20 1.6653738095245756
21 1.7498211799700136
22 1.8282673388154733
23 1.912671336176071
24 1.9971512571325325
25 2.08604742402126
26 2.171138451105552
27 2.253722432106112
28 2.333669301005294
29 2.4193146542926254
30 2.500601829751537
31 2.582788332804214
32 2.6640493127344778
33 2.745594229719352
34 2.82969932869516
35 2.91395102264818
36 2.995868109047326
37 3.0776411799668955
38 3.160926585187133
39 3.242284982965828
40 3.3259192911259707
41 3.4050577658270913
42 3.489620576465009
43 3.5724642545308907
44 3.6555733672204567
45 3.738817356754704
46 3.824052825579828
47 3.9076903893551473
48 3.993124422478906
49 4.067532145911732
50 4.149013061728167
52 4.318132294738921
53 4.399454960992972
54 4.4831871089889965
55 4.564029886168382
56 4.649889819655779
57 4.727220898818555
58 4.807862637530578
59 4.888790021659284
60 4.969235203363519
61 5.053299294915696
62 5.139939042252392
63 5.223918138770615
64 5.304004612139495
65 5.38294150796058
66 5.4637347047617135
67 5.549299302392944
68 5.631064541704372
69 5.713556949927007
70 5.793058978158804
71 5.876608104154936
72 5.958427602958504
73 6.043199423578533
74 6.127150730628068
75 6.203962164342297
76 6.286204706503738
77 6.372486773791868
78 6.454953805973215
79 6.540438367855557
80 6.622426094126744
81 6.706481705830127
82 6.7893703067387685
83 6.8678671315085245
84 6.949110161814101
85 7.032167517307522
86 7.1071984750066335
87 7.191801899672125
88 7.275565610669591
89 7.35842360156303
90 7.443391232379373
91 7.52562973463911
92 7.608404001525824
93 7.684518803825076
94 7.768534652431173
95 7.850588746062723
96 7.929649888729793
97 8.01046607597728
98 8.092294128827083
99 8.172530961236454
100 8.257092590431606
101 8.339250714900668


==> figures/cumulative_timeseries/data/gamma/cumulative_time_simint_763.csv <==
1 0.21843490812394328
2 0.4382606505129075
3 0.6558426086128775
4 0.8762775806552761
5 1.0967567165360237
6 1.317876404912551
7 1.5394372962186695
8 1.7590916807663446
9 1.974943015020014
10 2.1939803215936307
11 2.4131701842834414
12 2.6334274552679644
13 2.8540283063100818
14 3.078771233180975
15 3.2975598655007845
16 3.5156859790059762
17 3.733967352972206
18 3.9537420114225115
19 4.173032665099155
20 4.397487180372711
21 4.613876013569271
22 4.832719452852082
23 5.0530570078327015
24 5.269915588492152
25 5.48771758231111
26 5.707452129687814
27 5.925844728169721
28 6.148095244931631
29 6.365228936872029
30 6.583262352347948
31 6.802355666380744
32 7.018374588657853
33 7.2398004300787635
34 7.458062221679201
35 7.67711812276461
36 7.893286547476232
37 8.112905935821003
38 8.330560398069606
39 8.550944922971631
40 8.776652361469084
41 8.99753006468665
42 9.21762139857035
43 9.434813100873932
44 9.652925150222979
45 9.871549466019136
46 10.089917629451596
47 10.307166305609739
48 10.525399536477842
49 10.744538666097759
50 10.965540157018792
51 11.183581996645435
52 11.401122948400081
53 11.619664634537102
54 11.84186533779793
55 12.059397414862872
56 12.278609465566841
57 12.499853788628851
58 12.720555086657605
59 12.942101462192483
60 13.159327150796733
61 13.37903198058681
62 13.605527410084592
63 13.82291238588652
64 14.04270590309122
65 14.264652390537188
66 14.482947544760306
67 14.703654600635193
68 14.92440089513326
69 15.142233750185445
70 15.36140823557481
71 15.580677373114563
72 15.800374089936675
73 16.022712905323175
74 16.24103851253545
75 16.459593784528067
76 16.682740095315616
77 16.903296474432917
78 17.119148989965083
79 17.33823156882327
80 17.556886335767512
81 17.778112025538302
82 17.99673711294353
83 18.214814387836846
84 18.433506548866767
85 18.648774644346013
86 18.868486593443446
87 19.08974490475524
88 19.305539747932624
89 19.527753732162676
90 19.746680047996314
91 19.9622832582027
92 20.181434877738525
93 20.399320153695434
94 20.616225407289942
95 20.840491212311793
96 21.060201492330904
97 21.277598524194023
98 21.49853193349701
99 21.717505867427302
100 21.939436761400337


==> figures/cumulative_timeseries/data/gamma/cumulative_time_simint_769.csv <==
1 0.11082344733616097
2 0.22307666319268651
3 0.3365228120465505
4 0.44976520978288875
5 0.5646142016193143
6 0.674534129542066
7 0.7879050462360424
8 0.8974319172107698
9 1.008400333783876
10 1.1179111181007726
11 1.2305246937813992
12 1.3416774509883223
13 1.4519711895380543
14 1.5655374759305485
15 1.6752064477869881
16 1.7867142595904024
17 1.8988364594042941
18 2.0097916112296756
19 2.119976185215337
20 2.2300230929918365
21 2.3430189780251287
22 2.453760033072999
23 2.5629661051627926
24 2.676338872402171
25 2.787890588736944
26 2.9010658822312423
27 3.012398035541411
28 3.1245002954907655
29 3.2360778641350323
30 3.347447258150543
31 3.458131528867698
32 3.571717251667724
33 3.6836211730894757
34 3.795759983043422
35 3.9081551061655264
36 4.022582748665994
37 4.132175190889581
38 4.24452118581858
39 4.358843673749776
40 4.471757687850928
41 4.584213011158313
42 4.6978269288624785
43 4.808565668796829
44 4.922180057144892
45 5.032427339079648
46 5.143834129108359
47 5.25503157991882
48 5.369067837898837
49 5.478377310016373
50 5.593264947549554
51 5.705193720871046
52 5.815712818254069
53 5.927626183523099
54 6.039682287708341
55 6.152001995820179
56 6.263808720140259
57 6.376050170578044
58 6.489220569317771
59 6.602730371628502
60 6.713521912820584
61 6.8277014807633485
62 6.939812205202138
63 7.049319271500342
64 7.161330339091482
65 7.273387232675964
66 7.385742014882885
67 7.499586092663572
68 7.609984278505231
69 7.719623919780138
70 7.831443109593289
71 7.9400560613095434
72 8.052645827991764
73 8.16389747263366
74 8.2766308530605
75 8.386963417852144
76 8.500327386063484
77 8.61547013699932
78 8.728598023815739
79 8.842760176971074
80 8.954599822434115
81 9.066586402324297
82 9.18152675444419
83 9.293127435006873
84 9.405344797284581
85 9.516032024883817
86 9.627325634752374
87 9.739634432435018
88 9.851122578388567
89 9.963185753310993
90 10.074300025853656
91 10.183074261071255
92 10.297227562757902
93 10.408640422323002
94 10.520525128855924
95 10.630354093377624
96 10.744213521297118
97 10.856764638458722
98 10.96879354262815
99 11.080055671688278
100 11.19240409889236


==> figures/cumulative_timeseries/data/gamma/cumulative_time_simint_773.csv <==
1 0.0853582989002881
2 0.17548838089748
3 0.26591512066314116
4 0.36076906306531153
5 0.45629857595882317
6 0.5467329377136629
7 0.6349585187658868
8 0.7257866989147637
9 0.8137434313549711
10 0.9070682356399906
11 0.9996375307400288
12 1.089505932652487
13 1.185216017925818
14 1.2783206257570399
15 1.3699827733706236
16 1.4604100449743078
17 1.5569239202886873
18 1.649356904593385
19 1.7388838027710802
20 1.8305938680954756
21 1.923874724267203
22 2.0197385978239093
23 2.1097403519624662
24 2.2036994877030476
25 2.2970383525180713
26 2.3856627647300295
27 2.4795650553941573
28 2.570792330168674
29 2.6675649183125403
30 2.7572343976666795
31 2.8526157572129307
32 2.9423376119561784
33 3.036298788767697
34 3.1276285444541783
35 3.2190984430276957
36 3.3073645032567844
37 3.396323875358488
38 3.4953234759868947
39 3.59459193967943
40 3.6872620440480053
41 3.776751671167986
42 3.8651752464190112
43 3.9600090337370517
44 4.049477122110129
45 4.142634711837549
46 4.2345539710441225
47 4.324865555007162
48 4.415827925527886
49 4.510861412742128
50 4.602259024385681
51 4.698471791865849
52 4.7919170902901085
53 4.881306236283769
54 4.975319712268097
55 5.068502903852948
56 5.161813309986545
57 5.25328032920333
58 5.344970575294755
59 5.4385330132503915
60 5.532150641301042
61 5.624248441508737
62 5.718208188354393
63 5.808714946670014
64 5.903281889970395
65 5.992735769905375
66 6.086624997511541
67 6.180977500070015
68 6.271648382894905
69 6.365975434357243
70 6.458876581431333
71 6.552784136846779
72 6.643661477132001
73 6.734817511484918
74 6.823579761027177
75 6.919363326397621
76 7.009604914108689
77 7.098667165252159
78 7.1927472524616345
79 7.282968986708219
80 7.373557862811875
81 7.460465871243302
82 7.552010947301505
83 7.639919735328685
84 7.730748518563546
85 7.825457942807125
86 7.91654507259346
87 8.009906081915398
88 8.103347939398962
89 8.193228525844232
90 8.286148721660652
91 8.378346124474255
92 8.472893304246899
93 8.564720557621486
94 8.654263649531693
95 8.747390589449655
96 8.838086436437203
97 8.929163405751703
98 9.018979124799555
99 9.11211811734723
100 9.203253093295213


==> figures/cumulative_timeseries/data/shiftexp/cumulative_time_sim_769.csv <==
1 0.11305666642802356
2 0.22982981673282535
3 0.3462969748844943
4 0.4711681527005218
5 0.5863109940802642
6 0.7032569852413484
7 0.8212614559847972
8 0.9374665247308501
9 1.053856525229363
10 1.1681417723718484
11 1.2892098342616571
12 1.4028856413254307
13 1.51758259388597
14 1.638027912270271
15 1.756899245979939
16 1.8685449748927576
17 1.986584695354105
18 2.100762160693032
19 2.2221176166556957
20 2.3375049265871137
21 2.4668532558392657
22 2.5826298024365313
23 2.6991230789855454
24 2.8147124885067276
25 2.930437775557789
26 3.0493605060023006
27 3.1648366014962894
28 3.2789481665945863
29 3.3956175340570227
30 3.509480817815212
31 3.627368303856931
32 3.7461091515140486
33 3.859445220740585
34 3.9798668672361073
35 4.093127312445721
36 4.213874710418068
37 4.332879909520006
38 4.445076243598263
39 4.559873566990234
40 4.678201679951454
41 4.791138052602737
42 4.906208229346119
43 5.024004242212695
44 5.141916081590035
45 5.2588083046159895
46 5.3743017354337
47 5.491529536183498
48 5.6071598440741965
49 5.719899498215332
50 5.838484926295389
52 6.073129006551004
53 6.19351722277666
54 6.308707213305913
55 6.428231905726202
56 6.540962116733684
57 6.661551880255674
58 6.791049167962553
59 6.913933783398348
60 7.033883831503066
61 7.158404944437565
62 7.27619528282151
63 7.390202736364585
64 7.504241503476233
65 7.622712267761495
66 7.73815056124556
67 7.850261042817798
68 7.9689671706600045
69 8.08872230528634
70 8.206455464312699
71 8.322747367747597
72 8.434905641354963
73 8.549594234858263
74 8.671465572867502
75 8.788926168403604
76 8.907024259051987
77 9.02617495529029
78 9.140298170640188
79 9.25538175941702
80 9.371130475280033
81 9.48540318676023
82 9.60081570597233
83 9.716799781891968
84 9.829557809814945
85 9.948233018889095
86 10.061801077761327
87 10.187102403374372
88 10.305519222233801
89 10.427466216067158
90 10.543949084358147
91 10.663613252893112
92 10.78331616874339
93 10.90269511020524
94 11.017860825565975
95 11.135623459499136
96 11.252524221831099
97 11.371849435726036
98 11.486529913602396
99 11.60834547235815
100 11.728673825687178
101 11.854279559410864


==> figures/cumulative_timeseries/data/shiftexp/cumulative_time_sim_773.csv <==
1 0.08498106099352898
2 0.17138573085636774
3 0.26227038712171846
4 0.34878579519390285
5 0.4348374673784483
6 0.5204518790099817
7 0.6095053500144767
8 0.697238171743504
9 0.7840337571025887
10 0.8698209076358798
11 0.9575252719947714
12 1.0439608499616824
13 1.1311637720772394
14 1.2192832885730023
15 1.304243666931606
16 1.3908780938408603
17 1.478445886682846
18 1.5657356104087925
19 1.6525704621169872
20 1.7388659334394303
21 1.824401254291077
22 1.9106100793934604
23 1.9956867907228735
24 2.080084432722412
25 2.1686682313987418
26 2.2542314973856326
27 2.341915029785439
28 2.428371389827922
29 2.513931546257653
30 2.598540980605642
31 2.685933921655671
32 2.774648676368625
33 2.8609243305246097
34 2.948778960372878
35 3.03855845143315
36 3.125092890610652
37 3.2139534847223477
38 3.2998183294454244
39 3.3872713346448315
40 3.4716481292496395
41 3.556926707197459
42 3.642732941080187
43 3.72914214725496
44 3.8137083428487273
45 3.9006238408345495
46 3.9879540329033767
47 4.0741008559061545
48 4.162389687086723
49 4.24923940062783
50 4.335605472005789
52 4.509175871228606
53 4.594931355178447
54 4.682371236813973
55 4.768740448637156
56 4.856124307253792
57 4.944346698479578
58 5.0318494484116565
59 5.116928593259512
60 5.206240454350571
61 5.292066015791812
62 5.378624018510548
63 5.464190711840665
64 5.550339198503161
65 5.6379861061471335
66 5.723700644876805
67 5.810929138934907
68 5.89899138804045
69 5.984483858878185
70 6.070933257009891
71 6.156008288953486
72 6.243192247088047
73 6.328397516202122
74 6.4138137084002596
75 6.500923829558358
76 6.5857204584775095
77 6.67101089336835
78 6.756526764093402
79 6.841776001011049
80 6.928148260345164
81 7.014770653653418
82 7.100913711803381
83 7.187027049407662
84 7.276333648251222
85 7.363081051423192
86 7.449369991238035
87 7.534257996611196
88 7.618975384905999
89 7.7065479985440275
90 7.794291056947354
91 7.8793729497760845
92 7.963928786892525
93 8.050542559846116
94 8.13810381610288
95 8.222718584915773
96 8.309558850038568
97 8.399243327096473
98 8.484943783859741
99 8.571322036915054
100 8.6581574505413
101 8.745075567188549


==> figures/cumulative_timeseries/data/shiftexp/cumulative_time_simint_769.csv <==
1 0.11979838769953557
2 0.23779350006651806
3 0.35862202047192604
4 0.47309328162887776
5 0.5977071418215718
6 0.7109920560871574
7 0.8301522570554469
8 0.946601266680219
9 1.069274425679374
10 1.185402617712533
11 1.3051439650110583
12 1.4214786865287563
13 1.539156691921372
14 1.6542425866422408
15 1.770229566038913
16 1.8845068744616038
17 2.0028883335790444
18 2.117412714756217
19 2.2344166100831764
20 2.3493752078602315
21 2.470621968459128
22 2.5848434302395993
23 2.696552956967203
24 2.8091759213388796
25 2.9258143268421715
26 3.0513439004521956
27 3.174788904681101
28 3.287414741768423
29 3.4093002648583526
30 3.5348754453066165
31 3.6499120169611525
32 3.771834402452008
33 3.8881466823256727
34 4.001458030591783
35 4.121285173271006
36 4.238762604721491
37 4.357696852787023
38 4.483990046000117
39 4.598452195536813
40 4.719203953926744
41 4.83316033349611
42 4.951158262827843
43 5.070961162603468
44 5.1913384841839845
45 5.308140758345426
46 5.423528176386352
47 5.5394047229562355
48 5.65815327826621
49 5.777618078078076
50 5.889535879863314
51 6.003685022655469
52 6.120858829903241
53 6.240839589408093
54 6.364068974786568
55 6.479484433188613
56 6.594788190493805
57 6.709475937186693
58 6.827183818744508
59 6.944130977686538
60 7.063580806528759
61 7.182248208373057
62 7.302474278893755
63 7.4223864681595995
64 7.540546746427246
65 7.664767862296873
66 7.791488058515894
67 7.908733414481223
68 8.026329074458804
69 8.13897578586021
70 8.255417831623502
71 8.375343588968397
72 8.493519807203882
73 8.609844495508204
74 8.72622628297469
75 8.842973202670143
76 8.959482797083828
77 9.077661287526535
78 9.201464528431003
79 9.318343162098707
80 9.437118032556656
81 9.55458408816491
82 9.670013597086696
83 9.789433365590558
84 9.909997319012756
85 10.031055174076078
86 10.14675193069441
87 10.262019711008133
88 10.381559678120546
89 10.499465578074155
90 10.614752769571988
91 10.742104138803324
92 10.857203640558769
93 10.980434041235986
94 11.10239300412622
95 11.218986513627575
96 11.333114552810605
97 11.448146836698404
98 11.564111617544935
99 11.67877325668227
100 11.800733463787456


==> figures/cumulative_timeseries/data/shiftexp/cumulative_time_simint_773.csv <==
1 0.09437069003491041
2 0.18399310059197976
3 0.27393895864086204
4 0.3654553663010579
5 0.4566567941319353
6 0.551995214643022
7 0.6459869501352276
8 0.7370802497844673
9 0.8320756001292497
10 0.9224784569283736
11 1.017027776637551
12 1.1087484620280574
13 1.2016385109528303
14 1.2921913125633087
15 1.3880762904236394
16 1.48050538859517
17 1.572038314854109
18 1.664832024719223
19 1.759391995694461
20 1.851994610370315
21 1.9425690488374885
22 2.032531803066287
23 2.124622478648504
24 2.2163600349600165
25 2.311090340156152
26 2.4046390050855555
27 2.497831748562372
28 2.59058609304592
29 2.6828653193068903
30 2.7753761663060015
31 2.8663844458997043
32 2.959752205307151
33 3.05297677670409
34 3.1428813791317505
35 3.232394322362998
36 3.328266467039931
37 3.422923626060807
38 3.5146037336328995
39 3.6093452407366082
40 3.7055850905145062
41 3.796654890693073
42 3.8901036348412554
43 3.9812766882494963
44 4.07165329603349
45 4.1624350092510785
46 4.2534075212820515
47 4.348399428251925
48 4.439574237303389
49 4.532239270074039
50 4.624791733404996
51 4.71546857967804
52 4.808655305052825
53 4.899555380729438
54 4.99182790299348
55 5.087188712333782
56 5.180221509300286
57 5.269336789869943
58 5.365155274929347
59 5.4586580616354015
60 5.552253969016614
61 5.644076315568582
62 5.7375310758987474
63 5.827818427511947
64 5.920720858469127
65 6.015284624309318
66 6.109067713573397
67 6.203084014093475
68 6.297402084757421
69 6.3888818111950005
70 6.4821353988606845
71 6.574694418388604
72 6.665421549412451
73 6.757559915752285
74 6.848770979236971
75 6.941703679338264
76 7.035360493925904
77 7.127536503236968
78 7.222434642940342
79 7.317713557869887
80 7.4109505138654255
81 7.500396062588124
82 7.591261377559602
83 7.684316585566059
84 7.7803820612598535
85 7.872971615290965
86 7.9645993486872175
87 8.058593418866266
88 8.152276320943335
89 8.246668767135139
90 8.338786867977658
91 8.430628542414166
92 8.523454246440625
93 8.615147990437269
94 8.70837455194627
95 8.799889881645147
96 8.891095013996997
97 8.982239132631673
98 9.077554597696455
99 9.168980007582263
100 9.261548669225892


==> figures/linear_latency/data/aws/comp_mean.csv <==
2.840789371049846e6 0.003560842872603587
2.840789371049846e6 0.003573924902082045
2.840789371049846e6 0.0035911559411461553
1.1363157484199384e7 0.015273867215213358
1.1363157484199384e7 0.014788217598742527
1.1363157484199384e7 0.014606398038961039
4.5452629936797535e8 0.625221381087817
4.5452629936797535e8 0.6311951097909709
4.5452629936797535e8 0.6135144120334982
2.840789371049846e6 0.0035812956044114614
2.840789371049846e6 0.0035990799299113587
2.840789371049846e6 0.00359385300267986
1.1363157484199384e7 0.014557258606163678
1.1363157484199384e7 0.014709405997320141
1.1363157484199384e7 0.014684288311276024
4.5452629936797535e8 0.6129066531878994
4.5452629936797535e8 0.6334999804558854
4.5452629936797535e8 0.6321556540261801
2.840789371049846e6 0.0036108531765615343
2.840789371049846e6 0.003593980479076479
2.840789371049846e6 0.003549975640177283
1.1363157484199384e7 0.014995418888785817
1.1363157484199384e7 0.014719273975365904
1.1363157484199384e7 0.014348206349206348
4.5452629936797535e8 0.6345305841169862
4.5452629936797535e8 0.6299806669402186
4.5452629936797535e8 0.5957893283402391
2.840789371049846e6 0.0035652560097917956
2.840789371049846e6 0.0036375708409606263
2.840789371049846e6 0.0035787232510822516
1.1363157484199384e7 0.014587072973819832
1.1363157484199384e7 0.014621087503710576
1.1363157484199384e7 0.01469382949257885
4.5452629936797535e8 0.6144083531267779
4.5452629936797535e8 0.6315937456456401
4.5452629936797535e8 0.6121376760324676
2.840789371049846e6 0.003638626331890332
2.840789371049846e6 0.003649646142547928
2.840789371049846e6 0.0035788780434961864
1.1363157484199384e7 0.014991988852710782
1.1363157484199384e7 0.015883652697381984
1.1363157484199384e7 0.014809780413729129
4.5452629936797535e8 0.6353020146578024
4.5452629936797535e8 0.6325031483484849
4.5452629936797535e8 0.6313567679772212
2.840789371049846e6 0.0036670131475984333
2.840789371049846e6 0.0036131135252525258
2.840789371049846e6 0.0035882350211296635
1.1363157484199384e7 0.015916933972067615
1.1363157484199384e7 0.01475383448247784
1.1363157484199384e7 0.014714879801690372
1.1363157484199384e7 0.014398682789321788
4.5452629936797535e8 0.6320365073275613
4.5452629936797535e8 0.6290899809059988
4.5452629936797535e8 0.5976621528396207
2.840789371049846e6 0.003616394479076479
2.840789371049846e6 0.003587508864357864
2.840789371049846e6 0.0035477071360544214
1.1363157484199384e7 0.014948736190476193
1.1363157484199384e7 0.014672895133683774
1.1363157484199384e7 0.014542865269325913
4.5452629936797535e8 0.6406553231690373
4.5452629936797535e8 0.6326713318808493
4.5452629936797535e8 0.6046657738902288
2.840789371049846e6 0.00361318682436611
2.840789371049846e6 0.0035954350224695936
2.840789371049846e6 0.003611280079880437
1.1363157484199384e7 0.014854792479076478
1.1363157484199384e7 0.014771511867037722
1.1363157484199384e7 0.014794047424963925
4.5452629936797535e8 0.6338803462804576
4.5452629936797535e8 0.6347626155789527
4.5452629936797535e8 0.6291592052073799
2.840789371049846e6 0.003582477761801691
2.840789371049846e6 0.003550294433828077
2.840789371049846e6 0.0037293649902082047
1.1363157484199384e7 0.014631224139868068
1.1363157484199384e7 0.014442626901566688
1.1363157484199384e7 0.01591796451607916
4.5452629936797535e8 0.619297137582251
4.5452629936797535e8 0.6079294364516595
4.5452629936797535e8 0.6544039078348795
2.840789371049846e6 0.0035882025992578855
2.840789371049846e6 0.0035767213446712015
2.840789371049846e6 0.003572468547309833
1.1363157484199384e7 0.014743483753246753
1.1363157484199384e7 0.014760484077612863
1.1363157484199384e7 0.014574684169964955
4.5452629936797535e8 0.6354825222263452
4.5452629936797535e8 0.6367036546234797
4.5452629936797535e8 0.6147706736223458
2.840789371049846e6 0.0036268120150484435
2.840789371049846e6 0.003588502459183673
2.840789371049846e6 0.0035849005497835497
1.1363157484199384e7 0.014751737607194393
1.1363157484199384e7 0.014610948696351269
1.1363157484199384e7 0.014459741420325705
4.5452629936797535e8 0.6344822412978768
4.5452629936797535e8 0.624564155257885
4.5452629936797535e8 0.6153748446706865


==> figures/linear_latency/data/aws/comp_mean_line.csv <==
2.840789371049848e6 0.003731977866966035
2.990218145425854e6 0.003928284176874898
3.147507044469702e6 0.00413491642350787
3.31306951974084e6 0.004352417762962563
3.48734077082428e6 0.0045813599219694185
3.670778889301598e6 0.00482234470073964
3.863866062896226e6 0.0050760055548648
4.0671098429580517e6 0.005343009260426023
4.281044478619278e6 0.0056240576666899775
4.50623232112829e6 0.0059198895409985205
4.743265302053199e6 0.0062312825107018075
4.992766489240525e6 0.006559055107239206
5.25539172461906e6 0.006904068917741187
5.531831348154205e6 0.00726723084980809
5.822812012484122e6 0.007649495515418622
6.129098593007995e6 0.008051867740234914
6.451496198446943e6 0.008475405204899658
6.790852287162931e6 0.00892122122526874
7.148058894798272e6 0.009390487678887036
7.524054979091729e6 0.009884438085400456
7.919828888034476e6 0.010404370849000987
8.3364209578539e6 0.010951652671428076
8.774926247654475e6 0.01152772214449798
9.236497417903636e6 0.01213409353160398
9.722347760329576e6 0.012772360748128167
1.0233754387194859e7 0.013444201551227082
1.0772061588329775e7 0.014151381950005296
1.133868436474917e7 0.014895760847668709
1.1935112148141887e7 0.01567929492786088
1.25629127160094e7 0.016504043798025936
1.3223736312745212e7 0.01737217540331828
1.391931998748799e7 0.018285971725290437
1.4651492160150373e7 0.019247834780337928
1.5422177427626546e7 0.02026029293366978
1.6233401622811377e7 0.021326007545400493
1.7087297139730256e7 0.022447779966234736
1.7986108538776327e7 0.023628558901132354
1.893219844679014e7 0.02487144816031127
1.9928053767489888e7 0.02617971481796155
2.09762922185774e7 0.027556797800117182
2.207966921270376e7 0.029006316924260242
2.324108510038101e7 0.030532082414417783
2.446359279387998e7 0.032138104916764644
2.5750405792153135e7 0.03382860604205746
2.7104906627878375e7 0.035608029462613794
2.8530655758826133e7 0.03748105259300402
3.0031400926923394e7 0.03945259888516203
3.1611087009614687e7 0.04152785077023209
3.3273866389415853e7 0.043712263281171664
3.502410986891891e7 0.0460115783919196
3.686641815993767e7 0.04843184011081963
3.8805633976996705e7 0.050979410367976784
4.084685476695043e7 0.053660985738305265
4.299544610819607e7 0.056483615044229586
4.525705581469923e7 0.059454717884306084
4.763762878190861e7 0.06258210413647296
5.0143422613582e7 0.0658739944871923
5.278102407060117e7 0.06933904204044866
5.555736638501429e7 0.07298635506340674
5.84797474848152e7 0.07682552092851498
6.155584917736876e7 0.08086663131499326
6.479375734190444e7 0.08512030873594546
6.820198318416017e7 0.08959773446083102
7.178948560904276e7 0.09431067790668775
7.556569477011785e7 0.09927152757536926
7.954053685782869e7 0.10449332361811489
8.372446019160348e7 0.1099897921130529
8.812846268443911e7 0.11577538114574201
9.276412075215097e7 0.12186529878758735
9.764361974328509e7 0.1282755530719681
1.0277978596967578e8 0.1350229940731518
1.0818612042185013e8 0.14212535819861113
1.1387683425789855e8 0.14960131481116404
1.1986688615910234e8 0.15747051530349368
1.2617202165051126e8 0.16575364475404641
1.3280881448982406e8 0.1744724763000827
1.3979471023337573e8 0.18364992837081898
1.4714807209374595e8 0.19331012493109834
1.5488822920952517e8 0.20347845889394067
1.630355274541313e8 0.21418165886867327
1.716113829172247e8 0.22544785942008427
1.806383381993111e8 0.2373066750232941
1.9014012166749805e8 0.24978927790872824
2.0014170982817805e8 0.2629284800018328
2.1066939298058707e8 0.2767588191729139
2.217508443238078e8 0.2913166500238078
2.3341519269888872e8 0.3066402394500438
2.4569309915727666e8 0.3227698672296808
2.5861683755684263e8 0.3397479319032384
2.7222037939734083e8 0.3576190622230212
2.8653948311831874e8 0.37643023446481666
3.016117880942004e8 0.3962308959103235
3.1747691357360816e8 0.41707309482488353
3.341765628230178e8 0.43901161727220617
3.5175463274848133e8 0.4621041311256946
3.702573292835872e8 0.4864113376549437
3.897332888469445e8 0.5119971310858427
4.102337061884839e8 0.53892876655374
4.3181246896061254e8 0.5672770368911263
4.5452629936797494e8 0.5971164587145646


==> figures/linear_latency/data/aws/comp_mean_mean.csv <==
2.840789371049846e6 0.0035960736920013117
1.1363157484199384e7 0.014776059581133707
4.5452629936797535e8 0.6249352021781373


==> figures/linear_latency/data/aws/comp_var.csv <==
2.840789371049846e6 2.3225630841551777e-8
2.840789371049846e6 3.774434290384601e-8
2.840789371049846e6 2.906377318152304e-8
1.1363157484199384e7 2.5172013058515956e-7
1.1363157484199384e7 2.0840566626325413e-7
1.1363157484199384e7 1.4346247502420314e-7
4.5452629936797535e8 6.197582396100222e-6
4.5452629936797535e8 1.1508831846158977e-5
4.5452629936797535e8 4.501381379326822e-6
2.840789371049846e6 2.1415161734779134e-8
2.840789371049846e6 2.851351047259805e-8
2.840789371049846e6 2.412235144994676e-8
1.1363157484199384e7 1.8251112226065417e-7
1.1363157484199384e7 1.8419222087341582e-7
1.1363157484199384e7 1.4888916325732177e-7
4.5452629936797535e8 3.3884108235547096e-6
4.5452629936797535e8 1.4465885989140987e-5
4.5452629936797535e8 1.3671737962552706e-5
2.840789371049846e6 2.7467521589073792e-8
2.840789371049846e6 3.625335593558768e-8
2.840789371049846e6 2.6175303267028816e-8
1.1363157484199384e7 2.465711519125848e-7
1.1363157484199384e7 2.6842784267305374e-7
1.1363157484199384e7 1.0921247695460583e-7
4.5452629936797535e8 0.0003241891372608828
4.5452629936797535e8 9.648251799828279e-6
4.5452629936797535e8 1.5889583151687174e-6
2.840789371049846e6 3.7056381209079274e-8
2.840789371049846e6 3.291528473266391e-8
2.840789371049846e6 2.941041729157146e-8
1.1363157484199384e7 1.7368476296071755e-7
1.1363157484199384e7 3.3394625427061005e-7
1.1363157484199384e7 2.4996171161330946e-7
4.5452629936797535e8 1.8311372304219294e-6
4.5452629936797535e8 1.3125080023159798e-5
4.5452629936797535e8 1.5181498266794719e-5
2.840789371049846e6 2.425628669418272e-8
2.840789371049846e6 3.8563844283054764e-8
2.840789371049846e6 2.8157616716425952e-8
1.1363157484199384e7 3.182271677940548e-7
1.1363157484199384e7 1.4416862587402687e-7
1.1363157484199384e7 1.83899990553279e-7
4.5452629936797535e8 1.0242079507398616e-5
4.5452629936797535e8 5.1314479655530455e-6
4.5452629936797535e8 1.2234345236007983e-5
2.840789371049846e6 3.464619645566282e-8
2.840789371049846e6 3.322767012070609e-8
2.840789371049846e6 2.8926555464971578e-8
1.1363157484199384e7 1.511567676716814e-7
1.1363157484199384e7 2.2231254070538875e-7
1.1363157484199384e7 1.9078240190728885e-7
1.1363157484199384e7 1.510894696892257e-7
4.5452629936797535e8 1.2386112255053475e-5
4.5452629936797535e8 1.3438267813594068e-5
4.5452629936797535e8 2.294589928684583e-6
2.840789371049846e6 2.087525668813834e-8
2.840789371049846e6 3.411453151663429e-8
2.840789371049846e6 2.1599292370123336e-8
1.1363157484199384e7 2.2663265371692331e-7
1.1363157484199384e7 1.1463942448916542e-7
1.1363157484199384e7 1.9983925922826705e-7
4.5452629936797535e8 5.812856669498463e-6
4.5452629936797535e8 1.2770567100837567e-5
4.5452629936797535e8 1.6796635234774396e-6
2.840789371049846e6 2.4529387897398544e-8
2.840789371049846e6 3.208882441685882e-8
2.840789371049846e6 2.6950904375871804e-8
1.1363157484199384e7 3.036977519955654e-7
1.1363157484199384e7 1.3042156470081543e-7
1.1363157484199384e7 1.8335517765038329e-7
4.5452629936797535e8 1.2115788643596166e-5
4.5452629936797535e8 6.815757975613331e-6
4.5452629936797535e8 7.702126808255945e-6
2.840789371049846e6 3.394009225142354e-8
2.840789371049846e6 2.8110650080911635e-8
2.840789371049846e6 1.5511510892530649e-7
1.1363157484199384e7 1.4087113464531782e-7
1.1363157484199384e7 2.327767626462109e-7
1.1363157484199384e7 7.771876319577032e-7
4.5452629936797535e8 3.998995868538783e-6
4.5452629936797535e8 4.834480308653372e-6
4.5452629936797535e8 7.738928540639287e-5
2.840789371049846e6 2.945298349361827e-8
2.840789371049846e6 1.8796591512017942e-8
2.840789371049846e6 2.603235160365749e-8
1.1363157484199384e7 1.825247015816763e-7
1.1363157484199384e7 1.4309283554370998e-7
1.1363157484199384e7 1.4575591831670776e-7
4.5452629936797535e8 9.189235893064555e-6
4.5452629936797535e8 6.2218571125880034e-6
4.5452629936797535e8 3.529778489606593e-6
2.840789371049846e6 3.038103474657764e-8
2.840789371049846e6 2.701470290979729e-8
2.840789371049846e6 3.4211885976963125e-8
1.1363157484199384e7 1.6197522160614819e-7
1.1363157484199384e7 2.2951063827805927e-7
1.1363157484199384e7 1.585446120253952e-7
4.5452629936797535e8 1.3883209400524697e-5
4.5452629936797535e8 1.221354974842279e-5
4.5452629936797535e8 1.032077914032633e-5


==> figures/linear_latency/data/aws/comp_var_line.csv <==
2.840789371049848e6 6.939691295713525e-8
2.990218145425854e6 7.304727005658848e-8
3.147507044469702e6 7.688964012010207e-8
3.31306951974084e6 8.093412324949118e-8
3.48734077082428e6 8.519135082349436e-8
3.670778889301598e6 8.967251344354689e-8
3.863866062896226e6 9.438939034953645e-8
4.0671098429580517e6 9.935438038285849e-8
4.281044478619278e6 1.0458053457816651e-7
4.50623232112829e6 1.1008159046948298e-7
4.743265302053199e6 1.1587200820085358e-7
4.992766489240525e6 1.219670085364617e-7
5.25539172461906e6 1.283826128701177e-7
5.531831348154205e6 1.3513568533929622e-7
5.822812012484122e6 1.4224397715441592e-7
6.129098593007995e6 1.4972617325989437e-7
6.451496198446943e6 1.576019414496237e-7
6.790852287162931e6 1.658919840659807e-7
7.148058894798272e6 1.7461809241825965e-7
7.524054979091729e6 1.8380320406358157e-7
7.919828888034476e6 1.9347146310084164e-7
8.3364209578539e6 2.0364828363618714e-7
8.774926247654475e6 2.1436041658685634e-7
9.236497417903636e6 2.2563601999896936e-7
9.722347760329576e6 2.3750473306412245e-7
1.0233754387194859e7 2.499977540293327e-7
1.0772061588329775e7 2.6314792220514265e-7
1.133868436474917e7 2.7698980428743695e-7
1.1935112148141887e7 2.9155978521989347e-7
1.25629127160094e7 3.0689616383589804e-7
1.3223736312745212e7 3.230392535313331e-7
1.391931998748799e7 3.4003148823287647e-7
1.4651492160150373e7 3.5791753394034487e-7
1.5422177427626546e7 3.7674440613630255e-7
1.6233401622811377e7 3.965615933715388e-7
1.7087297139730256e7 4.174211873512952e-7
1.7986108538776327e7 4.393780198641646e-7
1.893219844679014e7 4.624898069136194e-7
1.9928053767489888e7 4.868173004310146e-7
2.09762922185774e7 5.124244479688691e-7
2.207966921270376e7 5.39378560794205e-7
2.324108510038101e7 5.677504908237749e-7
2.446359279387998e7 5.976148168663012e-7
2.5750405792153135e7 6.290500406612531e-7
2.7104906627878375e7 6.621387932295061e-7
2.8530655758826133e7 6.969680520782631e-7
3.0031400926923394e7 7.33629369831222e-7
3.1611087009614687e7 7.722191148849401e-7
3.3273866389415853e7 8.128387247239956e-7
3.502410986891891e7 8.555949725608353e-7
3.686641815993767e7 9.006002480011573e-7
3.8805633976996705e7 9.479728524726432e-7
4.084685476695043e7 9.97837310193549e-7
4.299544610819607e7 1.050324695498632e-6
4.525705581469923e7 1.1055729773827655e-6
4.763762878190861e7 1.1637273821679696e-6
5.0143422613582e7 1.2249407752471264e-6
5.278102407060117e7 1.289374062907847e-6
5.555736638501429e7 1.3571966152927621e-6
5.84797474848152e7 1.4285867116079678e-6
6.155584917736876e7 1.5037320087499888e-6
6.479375734190444e7 1.5828300345830126e-6
6.820198318416017e7 1.666088707163117e-6
7.178948560904276e7 1.753726881274238e-6
7.556569477011785e7 1.8459749237126037e-6
7.954053685782869e7 1.9430753188317556e-6
8.372446019160348e7 2.045283305939928e-6
8.812846268443911e7 2.152867550225302e-6
9.276412075215097e7 2.2661108489726333e-6
9.764361974328509e7 2.385310874927751e-6
1.0277978596967578e8 2.510780958763811e-6
1.0818612042185013e8 2.6428509127062433e-6
1.1387683425789855e8 2.781867897481243e-6
1.1986688615910234e8 2.9281973348667883e-6
1.2617202165051126e8 3.0822238682449192e-6
1.3280881448982406e8 3.244352373680054e-6
1.3979471023337573e8 3.4150090241812892e-6
1.4714807209374595e8 3.5946424099461204e-6
1.5488822920952517e8 3.7837247175301474e-6
1.630355274541313e8 3.982752971042587e-6
1.716113829172247e8 4.192250338630007e-6
1.806383381993111e8 4.412767507682703e-6
1.9014012166749805e8 4.644884132378335e-6
2.0014170982817805e8 4.889210357368158e-6
2.1066939298058707e8 5.146388421610925e-6
2.217508443238078e8 5.417094346570092e-6
2.3341519269888872e8 5.702039713212337e-6
2.4569309915727666e8 6.0019735324781116e-6
2.5861683755684263e8 6.317684214141222e-6
2.7222037939734083e8 6.650001639232445e-6
2.8653948311831874e8 6.999799341475206e-6
3.016117880942004e8 7.367996803467294e-6
3.1747691357360816e8 7.755561873644111e-6
3.341765628230178e8 8.163513310377234e-6
3.5175463274848133e8 8.592923459895293e-6
3.702573292835872e8 9.044921075066777e-6
3.897332888469445e8 9.520694282453674e-6
4.102337061884839e8 1.0021493705435882e-5
4.3181246896061254e8 1.0548635751615345e-5
4.5452629936797494e8 1.1103506073141621e-5


==> figures/linear_latency/data/aws/comp_var_mean.csv <==
2.840789371049846e6 3.1312704070669635e-8
1.1363157484199384e7 2.3914684075552363e-7
4.5452629936797535e8 1.8734611937896813e-5


==> figures/linear_latency/data/azure/comp_mean.csv <==
2.840789371049846e6 0.004156267262935477
4.5452629936797535e8 0.8095860216195631
4.5452629936797535e8 0.8020888846038962
2.840789371049846e6 0.004403731435168007
4.5452629936797535e8 0.7873213675172129
2.840789371049846e6 0.004140457770871985
4.5452629936797535e8 0.7789486085326738
2.840789371049846e6 0.0040936445389610394
4.5452629936797535e8 0.8115795430355598
2.840789371049846e6 0.003898302230880231
4.5452629936797535e8 0.769228502139868
2.840789371049846e6 0.004060149113584828
4.5452629936797535e8 0.7772606401858378
2.840789371049846e6 0.003938846206555349
4.5452629936797535e8 0.7878108390530818
2.840789371049846e6 0.00401540772479901
4.5452629936797535e8 0.7776986236233767
2.840789371049846e6 0.004186149615027829
4.5452629936797535e8 0.7981298014774273
2.840789371049846e6 0.004170126311482169
4.5452629936797535e8 0.7922483189482581
2.840789371049846e6 0.00391262270665842
4.5452629936797535e8 0.7791361705627706
4.5452629936797535e8 0.7859148535441145
2.840789371049846e7 0.05058605849123892
4.5452629936797535e8 0.8319536846266748
1.1363157484199384e7 0.014693324347454132
2.840789371049846e7 0.03924546314110493
4.5452629936797535e8 0.6450823982314987
2.272631496839877e7 0.035319934838580654
1.1363157484199384e7 0.014818011258944557
7.5754383227995895e6 0.0097128951142948
5.681578742099692e6 0.007990226275612373
3.7877191613997947e6 0.00527504451604228
2.840789371049846e6 0.003908528271378955
1.1363157484199384e7 0.016092109395794682
7.5754383227995895e6 0.011349544825809112
5.681578742099692e6 0.0077364142873634295
3.7877191613997947e6 0.005119060335291693
2.840789371049846e6 0.003925526149144506
9.090525987359507e7 0.142685602710369
2.272631496839877e7 0.03524520372727273
1.1363157484199384e7 0.016492014089878375
7.5754383227995895e6 0.009672392464337251
5.681578742099692e6 0.007304300928674501
3.7877191613997947e6 0.004815919144815502
2.840789371049846e6 0.0039305337978767264
9.090525987359507e7 0.16105017034632035
2.272631496839877e7 0.04029113830138116
1.1363157484199384e7 0.01521878138425067
7.5754383227995895e6 0.011099043328592042
5.681578742099692e6 0.007901032116161616
3.7877191613997947e6 0.005216988438569367
2.840789371049846e6 0.00392906273953824
9.090525987359507e7 0.14311001846248197
2.272631496839877e7 0.03590705345073181
1.1363157484199384e7 0.01475468800731808
7.5754383227995895e6 0.009664693341579057
5.681578742099692e6 0.007569443730467946
3.7877191613997947e6 0.004886549873840445
2.840789371049846e6 0.0036662567258297254
1.1363157484199384e7 0.016175140542774684
7.5754383227995895e6 0.010576881594516595
9.090525987359507e7 0.1607937944471243
2.272631496839877e7 0.03771758477746856
1.1363157484199384e7 0.016502895908060193
7.5754383227995895e6 0.010760236033807461
5.681578742099692e6 0.00845664974232117
3.7877191613997947e6 0.005004832079983508
2.840789371049846e6 0.0037425651821273963
2.272631496839877e7 0.03852733718820862
1.1363157484199384e7 0.018963578066378068
7.5754383227995895e6 0.010690629635848279
5.681578742099692e6 0.007984131532776748
3.7877191613997947e6 0.0052796687989074415
2.840789371049846e6 0.0039185866894454755
1.1363157484199384e7 0.018811582967738612
7.5754383227995895e6 0.011664718144197072
5.681578742099692e6 0.008452952882498454
3.7877191613997947e6 0.005640068886621315
2.840789371049846e6 0.004227578375592662
9.090525987359507e7 0.13830064549010515
2.272631496839877e7 0.037445305587920016
1.1363157484199384e7 0.01646268996083282
7.5754383227995895e6 0.010703759647495361
5.681578742099692e6 0.008444790252112965
3.7877191613997947e6 0.005260052386518243
2.840789371049846e6 0.003937080400948259
2.272631496839877e7 0.030819043360750357
1.1363157484199384e7 0.015246180406101834
7.5754383227995895e6 0.009850731673881674
5.681578742099692e6 0.0072869198928056066
3.7877191613997947e6 0.005325259307359308
2.840789371049846e6 0.0037208695217480934
2.272631496839877e7 0.03303217837280972
1.1363157484199384e7 0.019481300203050916
7.5754383227995895e6 0.010876823943516802
5.681578742099692e6 0.007466940147186148
3.7877191613997947e6 0.004914205592145949
2.840789371049846e6 0.0038507919591836736


==> figures/linear_latency/data/azure/comp_mean_line.csv <==
2.840789371049848e6 0.00426382643327767
2.990218145425854e6 0.004488108586882474
3.147507044469702e6 0.004724188238629572
3.31306951974084e6 0.004972685950432497
3.48734077082428e6 0.005234254926472186
3.670778889301598e6 0.005509582730217543
3.863866062896226e6 0.005799393091763423
4.0671098429580517e6 0.006104447810236488
4.281044478619278e6 0.00642554875626997
4.50623232112829e6 0.0067635399798107185
4.743265302053199e6 0.007119309928799483
4.992766489240525e6 0.007493793784556212
5.25539172461906e6 0.007887975920009265
5.531831348154205e6 0.008302892487230467
5.822812012484122e6 0.008739634141077224
6.129098593007995e6 0.009199348906101598
6.451496198446943e6 0.009683245194261812
6.790852287162931e6 0.010192594981369122
7.148058894798272e6 0.010728737150619123
7.524054979091729e6 0.011293081011996945
7.919828888034476e6 0.011887110006806959
8.3364209578539e6 0.01251238560706502
8.774926247654475e6 0.013170551420003417
9.236497417903636e6 0.013863337508477114
9.722347760329576e6 0.01459256493862874
1.0233754387194859e7 0.01536015056676551
1.0772061588329775e7 0.016168112078031847
1.133868436474917e7 0.017018573290121408
1.1935112148141887e7 0.01791376973597098
1.25629127160094e7 0.018856054540110117
1.3223736312745212e7 0.019847904604113446
1.391931998748799e7 0.020891927117415308
1.4651492160150373e7 0.021990866410600038
1.5422177427626546e7 0.02314761116918387
1.6233401622811377e7 0.024365202026849324
1.7087297139730256e7 0.025646839558093146
1.7986108538776327e7 0.026995892691295913
1.893219844679014e7 0.02841590756432951
1.9928053767489888e7 0.029910616845979128
2.09762922185774e7 0.03148394954768282
2.207966921270376e7 0.033140041351380246
2.324108510038101e7 0.03488324548061733
2.446359279387998e7 0.03671814414348435
2.5750405792153135e7 0.0386495605774647
2.7104906627878375e7 0.0406825717278576
2.8530655758826133e7 0.04282252159309914
3.0031400926923394e7 0.04507503527206368
3.1611087009614687e7 0.04744603375026863
3.3273866389415853e7 0.049941749463850424
3.502410986891891e7 0.05256874268222447
3.686641815993767e7 0.055333918752490246
3.8805633976996705e7 0.0582445462509136
4.084685476695043e7 0.061308276089195896
4.299544610819607e7 0.06453316162575683
4.525705581469923e7 0.0679276798348917
4.763762878190861e7 0.07150075358945254
5.0143422613582e7 0.07526177511562245
5.278102407060117e7 0.07922063068143789
5.555736638501429e7 0.0833877265839571
5.84797474848152e7 0.08777401650338089
6.155584917736876e7 0.0923910302960342
6.479375734190444e7 0.09725090430188867
6.820198318416017e7 0.10236641324629855
7.178948560904276e7 0.1077510038198014
7.556569477011785e7 0.1134188300242577
7.954053685782869e7 0.11938479037823592
8.372446019160348e7 0.1256645670794432
8.812846268443911e7 0.13227466722714748
9.276412075215097e7 0.13923246621294208
9.764361974328509e7 0.14655625339391865
1.0277978596967578e8 0.154265280168297
1.0818612042185013e8 0.16237981057989231
1.1387683425789855e8 0.17092117458443135
1.1986688615910234e8 0.17991182411774012
1.2617202165051126e8 0.18937539211318472
1.3280881448982406e8 0.19933675462349007
1.3979471023337573e8 0.20982209621024403
1.4714807209374595e8 0.22085897877296473
1.5488822920952517e8 0.2324764139986482
1.630355274541313e8 0.24470493962225343
1.716113829172247e8 0.25757669969857083
1.806383381993111e8 0.2711255290964897
1.9014012166749805e8 0.2853870424377494
2.0014170982817805e8 0.3003987277139811
2.1066939298058707e8 0.3162000448281128
2.217508443238078e8 0.3328325293191553
2.3341519269888872e8 0.35033990154304157
2.4569309915727666e8 0.36876818159649666
2.5861683755684263e8 0.388165810286043
2.7222037939734083e8 0.4085837764600995
2.8653948311831874e8 0.43007575103890716
3.016117880942004e8 0.4526982280945843
3.1747691357360816e8 0.47651067335213837
3.341765628230178e8 0.501575680501818
3.5175463274848133e8 0.527959135733663
3.702573292835872e8 0.5557303909267729
3.897332888469445e8 0.5849624459485082
4.102337061884839e8 0.6157321405428582
4.3181246896061254e8 0.6481203563123461
4.5452629936797494e8 0.682212229324426


==> figures/linear_latency/data/azure/comp_mean_mean.csv <==
2.840789371049846e6 0.003961088304684584
4.5452629936797535e8 0.7757650844629458
2.840789371049846e7 0.04575337916018392
1.1363157484199384e7 0.01678399591405249
2.272631496839877e7 0.03503718963443388
7.5754383227995895e6 0.010827405104661018
5.681578742099692e6 0.007906244945208293
3.7877191613997947e6 0.005177536094831963
9.090525987359507e7 0.14455298432349625


==> figures/linear_latency/data/azure/comp_var.csv <==
2.840789371049846e6 4.279738127169143e-8
4.5452629936797535e8 3.249964826179419e-5
4.5452629936797535e8 2.3723639281641953e-5
2.840789371049846e6 5.206714340957053e-8
4.5452629936797535e8 6.68397197203869e-5
2.840789371049846e6 5.641642889219651e-8
4.5452629936797535e8 5.287990137895535e-6
2.840789371049846e6 4.4346137796429445e-8
4.5452629936797535e8 3.314360812561982e-5
2.840789371049846e6 4.093018744072953e-8
4.5452629936797535e8 4.1237710341932334e-5
2.840789371049846e6 4.259254640367046e-8
4.5452629936797535e8 7.3339676421205545e-6
2.840789371049846e6 4.278476529259294e-8
4.5452629936797535e8 4.333511428238779e-5
2.840789371049846e6 3.901882855227745e-8
4.5452629936797535e8 2.7073185871159243e-5
2.840789371049846e6 4.180658248434402e-8
4.5452629936797535e8 1.923396177318791e-5
2.840789371049846e6 6.196458413620703e-8
4.5452629936797535e8 3.2967774606601515e-6
2.840789371049846e6 4.4533334120676294e-8
4.5452629936797535e8 1.26158004642534e-5
4.5452629936797535e8 2.41908277953247e-5
2.840789371049846e7 1.050971832779405e-6
4.5452629936797535e8 2.1936143436631013e-5
1.1363157484199384e7 1.5853810538013184e-7
2.840789371049846e7 5.693496658757214e-7
4.5452629936797535e8 7.901379870395432e-6
2.272631496839877e7 1.2386961223118784e-6
1.1363157484199384e7 1.7147909398512845e-7
7.5754383227995895e6 1.0269211000359525e-7
5.681578742099692e6 8.745128017457536e-8
3.7877191613997947e6 6.56015296609834e-8
2.840789371049846e6 4.3400899104683714e-8
1.1363157484199384e7 1.5198190565977555e-7
7.5754383227995895e6 1.8045268020933105e-7
5.681578742099692e6 9.060971629203343e-8
3.7877191613997947e6 3.590412636295785e-8
2.840789371049846e6 3.8472168866343203e-8
9.090525987359507e7 1.2341024267493877e-6
2.272631496839877e7 1.2137754199732064e-6
1.1363157484199384e7 3.7369119143917296e-7
7.5754383227995895e6 1.1767844391374278e-7
5.681578742099692e6 6.73168244750917e-8
3.7877191613997947e6 2.9475289519857565e-8
2.840789371049846e6 5.0278412571422e-8
9.090525987359507e7 1.6986327353350263e-6
2.272631496839877e7 5.50103966091945e-7
1.1363157484199384e7 2.644018098781603e-7
7.5754383227995895e6 2.0744732707577532e-7
5.681578742099692e6 1.0045769817284561e-7
3.7877191613997947e6 5.631322864355584e-8
2.840789371049846e6 3.1295428664654585e-8
9.090525987359507e7 2.2877988912316803e-6
2.272631496839877e7 4.364337239174829e-7
1.1363157484199384e7 1.5273751090569474e-7
7.5754383227995895e6 6.629511291502626e-8
5.681578742099692e6 1.198839146563295e-7
3.7877191613997947e6 4.6060898389336734e-8
2.840789371049846e6 3.4369690961355346e-8
1.1363157484199384e7 3.8984146647553724e-7
7.5754383227995895e6 1.5272860240330934e-7
9.090525987359507e7 6.077787372454524e-6
2.272631496839877e7 1.0360577132378957e-6
1.1363157484199384e7 3.4646369016116325e-7
7.5754383227995895e6 1.5939162880242123e-7
5.681578742099692e6 2.6625163669347985e-7
3.7877191613997947e6 4.5152448197976306e-8
2.840789371049846e6 2.9337501398873318e-8
2.272631496839877e7 8.69616611727382e-7
1.1363157484199384e7 6.812564418041289e-7
7.5754383227995895e6 1.216690998229975e-7
5.681578742099692e6 1.3199375232047845e-7
3.7877191613997947e6 5.6612747425377704e-8
2.840789371049846e6 2.7264970306160267e-8
1.1363157484199384e7 4.44883488378667e-7
7.5754383227995895e6 1.4681459726955701e-7
5.681578742099692e6 1.2703965936350799e-7
3.7877191613997947e6 4.254573007374774e-8
2.840789371049846e6 5.066819448791233e-8
9.090525987359507e7 8.892928777000506e-7
2.272631496839877e7 1.0518164187395801e-6
1.1363157484199384e7 2.494059187387319e-7
7.5754383227995895e6 1.3798636218124956e-7
5.681578742099692e6 1.5001897902947086e-7
3.7877191613997947e6 5.788180095553493e-8
2.840789371049846e6 3.591611710438736e-8
2.272631496839877e7 3.1136679481900656e-7
1.1363157484199384e7 1.847892414959495e-7
7.5754383227995895e6 1.036320668414279e-7
5.681578742099692e6 6.189334386058666e-8
3.7877191613997947e6 1.2692535029356355e-7
2.840789371049846e6 3.562471027227445e-8
2.272631496839877e7 2.949465790690876e-7
1.1363157484199384e7 1.6214008265753243e-7
7.5754383227995895e6 1.1409064764430885e-7
5.681578742099692e6 1.212224546326579e-7
3.7877191613997947e6 5.022668435998503e-8
2.840789371049846e6 3.087220372416326e-8


==> figures/linear_latency/data/azure/comp_var_line.csv <==
2.840789371049848e6 1.1663885757732632e-7
2.990218145425854e6 1.2277419506838296e-7
3.147507044469702e6 1.2923225833806137e-7
3.31306951974084e6 1.3603002313192333e-7
3.48734077082428e6 1.4318535813918993e-7
3.670778889301598e6 1.507170719625986e-7
3.863866062896226e6 1.5864496255893282e-7
4.0671098429580517e6 1.6698986928017554e-7
4.281044478619278e6 1.7577372765209182e-7
4.50623232112829e6 1.850196270342228e-7
4.743265302053199e6 1.9475187131286573e-7
4.992766489240525e6 2.0499604278657183e-7
5.25539172461906e6 2.1577906941209323e-7
5.531831348154205e6 2.2712929558754865e-7
5.822812012484122e6 2.390765566588579e-7
6.129098593007995e6 2.5165225734530753e-7
6.451496198446943e6 2.648894542903832e-7
6.790852287162931e6 2.7882294295487875e-7
7.148058894798272e6 2.934893490806737e-7
7.524054979091729e6 3.089272249656181e-7
7.919828888034476e6 3.2517715080258176e-7
8.3364209578539e6 3.422818413490527e-7
8.774926247654475e6 3.6028625820768505e-7
9.236497417903636e6 3.7923772801292283e-7
9.722347760329576e6 3.991860668343863e-7
1.0233754387194859e7 4.201837111240072e-7
1.0772061588329775e7 4.4228585555114605e-7
1.133868436474917e7 4.655505980879807e-7
1.1935112148141887e7 4.900390927265657e-7
1.25629127160094e7 5.158157102289756e-7
1.3223736312745212e7 5.429482073330885e-7
1.391931998748799e7 5.715079048587987e-7
1.4651492160150373e7 6.015698751828037e-7
1.5422177427626546e7 6.332131395747978e-7
1.6233401622811377e7 6.665208759137565e-7
1.7087297139730256e7 7.015806373303557e-7
1.7986108538776327e7 7.384845823502107e-7
1.893219844679014e7 7.773297171429347e-7
1.9928053767489888e7 8.182181505137599e-7
2.09762922185774e7 8.612573623080117e-7
2.207966921270376e7 9.065604859339782e-7
2.324108510038101e7 9.542466057467848e-7
2.446359279387998e7 1.0044410700750274e-6
2.5750405792153135e7 1.057275820712934e-6
2.7104906627878375e7 1.1128897397442278e-6
2.8530655758826133e7 1.1714290146092822e-6
3.0031400926923394e7 1.2330475223752654e-6
3.1611087009614687e7 1.2979072342193086e-6
3.3273866389415853e7 1.3661786411879529e-6
3.502410986891891e7 1.438041202352055e-6
3.686641815993767e7 1.5136838165351164e-6
3.8805633976996705e7 1.5933053188551059e-6
4.084685476695043e7 1.6771150033849033e-6
4.299544610819607e7 1.7653331733053336e-6
4.525705581469923e7 1.8581917199968235e-6
4.763762878190861e7 1.9559347325919994e-6
5.0143422613582e7 2.0588191395914113e-6
5.278102407060117e7 2.1671153842289757e-6
5.555736638501429e7 2.2811081353624615e-6
5.84797474848152e7 2.401097035757558e-6
6.155584917736876e7 2.52739748973262e-6
6.479375734190444e7 2.66034149223435e-6
6.820198318416017e7 2.8002785015238902e-6
7.178948560904276e7 2.9475763577671193e-6
7.556569477011785e7 3.102622249943932e-6
7.954053685782869e7 3.265823733618004e-6
8.372446019160348e7 3.4376098022423947e-6
8.812846268443911e7 3.618432014817137e-6
9.276412075215097e7 3.8087656828627925e-6
9.764361974328509e7 4.0091111198302884e-6
1.0277978596967578e8 4.219994956231036e-6
1.0818612042185013e8 4.441971523944507e-6
1.1387683425789855e8 4.675624313341869e-6
1.1986688615910234e8 4.9215675070560494e-6
1.2617202165051126e8 5.180447594429936e-6
1.3280881448982406e8 5.452945070886187e-6
1.3979471023337573e8 5.739776226686043e-6
1.4714807209374595e8 6.041695029778895e-6
1.5488822920952517e8 6.359495107691696e-6
1.630355274541313e8 6.69401183366826e-6
1.716113829172247e8 7.046124522541712e-6
1.806383381993111e8 7.416758742112542e-6
1.9014012166749805e8 7.80688874610748e-6
2.0014170982817805e8 8.21754003511505e-6
2.1066939298058707e8 8.649792052229313e-6
2.217508443238078e8 9.104781020487219e-6
2.3341519269888872e8 9.583702929558774e-6
2.4569309915727666e8 1.0087816679540317e-5
2.5861683755684263e8 1.0618447390115144e-5
2.7222037939734083e8 1.1176989883779391e-5
2.8653948311831874e8 1.1764912352289923e-5
3.016117880942004e8 1.2383760215971625e-5
3.1747691357360816e8 1.3035160186028251e-5
3.341765628230178e8 1.3720824540535939e-5
3.5175463274848133e8 1.4442555625358577e-5
3.702573292835872e8 1.520225059181684e-5
3.897332888469445e8 1.6001906383563444e-5
4.102337061884839e8 1.684362498577431e-5
4.3181246896061254e8 1.7729618950452888e-5
4.5452629936797494e8 1.866221721237218e-5


==> figures/linear_latency/data/azure/comp_var_mean.csv <==
2.840789371049846e6 5.007055272893275e-8
4.5452629936797535e8 4.210124569541283e-5
2.840789371049846e7 9.089055894884615e-7
1.1363157484199384e7 6.249784374528303e-7
2.272631496839877e7 8.245464059975745e-7
7.5754383227995895e6 3.702708454299681e-7
5.681578742099692e6 1.2848732789988105e-7
3.7877191613997947e6 7.216909548666777e-8
9.090525987359507e7 4.131867462647785e-6


==> figures/linear_latency/data/comm/aws_latency/comm_mean.csv <==
43508208 2.5190686448124997
60096 0.00034176224999999993
60096 0.0002595860625000043
60096 0.0002480750416666705
60096 0.00026155558333333255
60096 0.0014421897679591838
60096 0.0002866932631632651
60096 0.0004469375559183673
60096 0.00026070147316326525
60096 0.0003895013036734694
60096 0.0002491223351020408
60096 0.0003438293181632653
60096 0.00026099285122448975
60096 0.0002590329536734694
60096 0.0006186917074489796
60096 0.0005713042557142856
60096 0.00023536775091836723
60096 0.000724239237857143
60096 0.0004790023154081632
60096 0.00025559728744897964
60096 0.0005548762348979592
60096 0.00039836135806122446
60096 0.00026511581224489776
60096 0.0004417011082653062
60096 0.0003034384135714285
60096 0.00024618158193877554
60096 0.00025950664583332855
60096 0.0002381804375000037
43508208 3.086084325791667
43508208 1.827369367916667
60096 0.00023948879166666633
60096 0.0002549583541666678
43508208 2.3381521583750002
60096 0.0003149622291666665
60096 0.00022840766666666507
60096 0.00024657449999998987
60096 0.00027079241666670234
60096 0.0002793338541666659
60096 0.000378057208333333
43508208 4.344587089395834
43508208 3.4409345636458326
43508208 4.700253372333333
43508208 4.477301281479166
43508208 4.635447191854166
43508208 4.77381658075
43508208 5.088737809895834
43508208 6.352352505583332
43508208 4.858644989395832
43508208 6.4067857740208325
43508208 5.909651002354167
43508208 7.424802615958336
60096 0.0007185073333333325
60096 0.00026445989583333274
60096 0.0002830910625000015
60096 0.000600638208333332
60096 0.0005202421041666665
60096 0.00048178008333333726
60096 0.0005424129374999998
60096 0.00029261337499999926
60096 0.00043353206249999946
60096 0.0002781920416666684
60096 0.0006185283541666656
60096 0.00027050558333333263
43508208 2.1494964223749995
43508208 3.3735354203541674
43508208 4.005866343854167
43508208 4.834550339020834
43508208 3.0414596895208335
60096 0.0002903703877551019
60096 0.00037879685612244896
60096 0.0006547521897959183
60096 0.0002844823744897963
60096 0.00031280696224489797
60096 0.0003615629545918368
60096 0.00028502576316326544
60096 0.0009622472090816326
60096 0.00023965627704081622
60096 0.0005729561571428571
60096 0.00048560422795918364
60096 0.0003033067623469389
60096 0.0005581493654081633
60096 0.0007245361381020408
60096 0.0002582711106519321
60096 0.00039577107530612245
60096 0.00037417540622448984
60096 0.00027278662734693873
60096 0.00026507537806122445
60096 0.0002433807292857143
60096 0.0004951849520408163
60096 0.00038167896734693876
60096 0.00034436744183673467
60096 0.0004767960125510204
60096 0.0002934642560204081
60096 0.00037860179928571433
60096 0.0005200335301020409
60096 0.00029600954346938773
60096 0.0005129608695918367
60096 0.0004568929357142857
60096 0.0003500717973469387
60096 0.0002681126176530613


==> figures/linear_latency/data/comm/aws_latency/comm_mean_mean.csv <==
43508208 4.178164252137641
60096 0.00040377245389770224


==> figures/linear_latency/data/comm/aws_latency/comm_var.csv <==
43508208 0.1018942876964636
60096 2.119224534725539e-8
60096 2.865239889804848e-9
60096 3.1951220633872013e-10
60096 4.469233923099361e-9
60096 2.7859078200361504e-8
60096 4.078856221246501e-9
60096 4.705478489837997e-8
60096 4.8871923928267115e-9
60096 2.5487209407339348e-8
60096 9.265255665949094e-10
60096 1.0236830023906719e-8
60096 4.760562700431769e-10
60096 1.4569773098219474e-9
60096 8.531018357024412e-8
60096 7.163003474950251e-8
60096 9.13059150408543e-10
60096 8.387476924167225e-8
60096 5.7125157444617174e-8
60096 1.542708927620704e-9
60096 4.572910623425342e-8
60096 1.888950045496322e-8
60096 7.75755758051905e-10
60096 2.687279064626657e-8
60096 3.9160917978883663e-10
60096 7.408428179587948e-10
60096 2.8236084460210204e-9
60096 5.975261655278958e-10
43508208 0.021806675391610353
43508208 0.013605401670060115
60096 1.3961526846624864e-10
60096 2.9149923751019256e-10
43508208 0.06182418697758889
60096 1.1242339796010054e-8
60096 3.279130136311886e-10
60096 1.35985350637948e-10
60096 3.2357889803414737e-10
60096 2.3995049930631755e-9
60096 9.512649235487444e-9
43508208 0.14174705247697714
43508208 0.09648588079549818
43508208 0.25666963007953764
43508208 0.17753916296775094
43508208 0.3827891694485187
43508208 0.5536768869735436
43508208 0.22884079038692426
43508208 0.2005888285807027
43508208 0.36387855838506933
43508208 0.2373748101964923
43508208 0.22926923864723395
43508208 0.17190657766199752
60096 8.104072163188617e-8
60096 2.2227693983999538e-10
60096 6.314748698868329e-9
60096 6.31540024032739e-8
60096 4.488382864813738e-8
60096 2.225242853646065e-8
60096 4.657796562665577e-8
60096 7.061102573728927e-9
60096 1.6483152337421145e-8
60096 1.0830103674023795e-9
60096 5.932815412202074e-8
60096 2.505382954120551e-9
43508208 0.32412385097028
43508208 0.10377164673880294
43508208 0.3354741380158106
43508208 0.23374158754112725
43508208 0.5612032944541587
60096 4.805566695007839e-9
60096 1.9280607329992607e-8
60096 6.391394678878112e-8
60096 1.9767774180649205e-9
60096 1.0885340162323914e-8
60096 1.948464366353534e-8
60096 3.445418349759897e-9
60096 9.685124246943043e-8
60096 2.0178128795844839e-10
60096 7.148770169642658e-8
60096 4.458806076079139e-8
60096 7.013381918363236e-9
60096 5.943248484321121e-8
60096 1.1161993539780404e-7
60096 1.1927000625410179e-9
60096 2.4911510478706445e-8
60096 1.7663001462122228e-8
60096 2.342943643407807e-9
60096 1.9095476750527865e-9
60096 2.4528761324376763e-9
60096 4.300432550515598e-8
60096 2.3385685355315198e-8
60096 1.564690786632788e-8
60096 3.828760879427713e-8
60096 6.687835273981706e-9
60096 1.7650161400785614e-8
60096 4.335166321308695e-8
60096 5.281855902577968e-9
60096 4.6668067358481624e-8
60096 4.0038593098174267e-8
60096 1.459725533560767e-8
60096 7.482460225300882e-10


==> figures/linear_latency/data/comm/aws_latency/comm_var_mean.csv <==
43508208 0.3648310268706024
60096 2.6410875254830194e-8


==> figures/linear_latency/data/comm/aws_pca/comm_mean.csv <==
30048 0.0004638136326530613
30048 0.0008974985510204082
30048 0.000920454081632653
30048 0.00034113714285714277
30048 0.0007864834387755102
30048 0.0007866477244897961
30048 0.00023766041836735332
30048 0.00022031086734694165
30048 0.00022643254081632685
30048 0.0007345695306122449
30048 0.0009740706734693877
30048 0.000859410775510204
30048 0.0010009278265306124
30048 0.0009710607959183673
30048 0.0009370381224489797
30048 0.00023418307142856947
30048 0.00020846132653061085
30048 0.00021274661224489485
30048 0.001258627775510204
30048 0.0010951697244897959
30048 0.0009449695714285714
30048 0.0005541552653061225
30048 0.000978122744897959
30048 0.0011228181938775512
30048 0.00024157047959183836
30048 0.00021448164285714838
30048 0.00021727374489794913
30048 0.00019596229591836736
30048 0.0010123706122448979
30048 0.0009599399591836736
30048 0.0008652575918367349
30048 0.0007620916836734695
30048 0.0008846750204081635
30048 0.0002432068979591858
30048 0.00022927716326531336
30048 0.00022872919387755355
30048 0.0003863105408163265
30048 0.0008210229285714285
30048 0.0007406128265306123
30048 0.0005929307755102042
30048 0.000564552806122449
30048 0.0004824729897959183
30048 0.00022605451020408355
30048 0.00020860938775510033
30048 0.00021486598979591023
30048 0.0012170040102040815
30048 0.001108676724489796
30048 0.0010011180306122448
30048 0.00078488193877551
30048 0.0008699167857142856
30048 0.0008629165306122447
30048 0.0006446228979591833
30048 0.00022046560204081817
30048 0.0002214552244897881
30048 0.00023406461224489744
30048 0.0009698640204081632
30048 0.0008423847346938775
30048 0.000590924806122449
30048 0.0007010250102040816
30048 0.001023137897959184
30048 0.0007249179795918368
30048 0.00021753620408163145
30048 0.0002073312142857127
30048 0.00022320726530612365
30048 0.0011167039285714284
30048 0.0008322614897959184
30048 0.0007394629285714286
30048 0.0010952297857142858
30048 0.0005015833265306123
30048 0.0008719144285714287
30048 0.00022948017346938358
30048 0.0002207261530612325
30048 0.00021982041836735532
30048 0.0010963153673469387
30048 0.0009176046020408164
30048 0.0005130819285714285
30048 0.0004238907959183675
30048 0.0004254126326530612
30048 0.0001927566224489795
30048 0.0002143039285714359
30048 0.00022372640816326514
30048 0.00021589431632653065
30048 0.0011474761224489797
30048 0.0008289533775510204
30048 0.0005521893061224489
30048 0.0006844505612244896
30048 0.0006034230816326531
30048 0.0006493604387755103
30048 0.0002023241326530561
30048 0.000211346714285719
30048 0.0001976845714285707
30048 0.0011256578877551022
30048 0.0007577458877551022
30048 0.0005688799693877552
30048 0.0005239935816326529
30048 0.0007964488877551019
30048 0.0007625466938775511
30048 0.00021339117346939345
30048 0.0002101035510204028
30048 0.00021188011224490373


==> figures/linear_latency/data/comm/aws_pca/comm_mean_mean.csv <==
30048 0.0005688430066438187


==> figures/linear_latency/data/comm/aws_pca/comm_var.csv <==
30048 2.1926204494433792e-7
30048 1.1321198670827273e-8
30048 3.9915926048592405e-9
30048 7.167073415973199e-8
30048 3.654916509773323e-8
30048 3.825838087884089e-8
30048 1.1076284344167595e-10
30048 8.486187665250124e-11
30048 1.6698214975598385e-10
30048 1.974896909025609e-7
30048 3.393585290141806e-8
30048 5.827410636711969e-9
30048 7.204885752515531e-8
30048 2.080742752966178e-7
30048 5.220136946264468e-8
30048 1.089467468506621e-10
30048 1.386537370054816e-10
30048 1.1350164250800376e-10
30048 6.039732098402692e-9
30048 4.729008960758362e-9
30048 1.019439039841237e-8
30048 2.0800128446846495e-7
30048 8.900263097278981e-8
30048 9.357110716026104e-8
30048 1.264860718811032e-10
30048 1.0298463043799321e-10
30048 1.460649001299905e-10
30048 1.6432510248045557e-8
30048 4.2448846916006755e-9
30048 7.186903305152961e-9
30048 6.398729739867708e-8
30048 1.8535461989124934e-7
30048 1.2301779023402025e-7
30048 1.692312287523851e-10
30048 1.4711194351973383e-10
30048 1.5235181543636808e-10
30048 1.399213086018385e-7
30048 1.2219041200252573e-8
30048 1.2240307893299493e-8
30048 4.482706618415529e-8
30048 2.273512596566309e-8
30048 9.596819897659741e-9
30048 5.901947326282198e-11
30048 9.139357939464647e-11
30048 1.5989870677308228e-10
30048 5.388728507384528e-8
30048 5.955090554036712e-9
30048 4.597053965246485e-9
30048 3.8223970525686775e-8
30048 9.591868564538669e-8
30048 2.986385475703509e-8
30048 1.4832236370463727e-8
30048 2.0230493863364122e-10
30048 6.394463673243643e-11
30048 1.849332205283763e-10
30048 1.0307321261937727e-8
30048 7.183987120753639e-9
30048 8.456379365745526e-9
30048 2.7699233856381382e-8
30048 1.0907130165165952e-7
30048 2.7245395951525268e-8
30048 1.5843818325699187e-10
30048 8.908028711843637e-11
30048 1.4662726328972871e-10
30048 5.653435997819588e-9
30048 4.6170269085823615e-9
30048 1.0201514791489696e-8
30048 2.2245074861390221e-7
30048 2.5988847279892326e-8
30048 6.072062726886597e-8
30048 1.3376566925809418e-10
30048 1.2266950839914784e-10
30048 1.426019430705455e-10
30048 3.5909067053245086e-8
30048 3.862025347149272e-9
30048 4.359523522644332e-9
30048 3.586084155775176e-8
30048 3.2841453725327586e-8
30048 2.2982614751578413e-10
30048 1.0799153598451982e-10
30048 2.0389784176944186e-10
30048 2.0232664900189113e-10
30048 1.1201192633098253e-8
30048 9.577589567474545e-9
30048 6.35841360751357e-9
30048 2.0432427862908563e-8
30048 1.3494775566220045e-8
30048 1.3743993129465272e-8
30048 1.167209709411179e-10
30048 2.6676543395874187e-10
30048 9.395966981441954e-11
30048 1.4038428149440887e-8
30048 9.649455800471818e-9
30048 5.958974767370182e-9
30048 1.0767931972076125e-7
30048 5.586132866673981e-8
30048 1.2630584028049647e-8
30048 4.9974435382039955e-11
30048 1.2314239189932463e-10
30048 2.2551415403877278e-10


==> figures/linear_latency/data/comm/aws_pca/comm_var_mean.csv <==
30048 2.975438171605625e-8


==> figures/loadbalancing/data/balanced/timeseries_6_1.csv <==
1 0.443760372
2 0.443755942
3 0.451208126
4 0.447203205
5 0.451684643
6 0.449145775
7 0.451091324
8 0.44689155
9 0.44884482
10 0.456981295
11 0.45339999
12 0.453018484
13 0.461480943
14 0.451349959
15 0.451206976
16 0.461233529
17 0.455236668
18 0.451758595
19 0.449791405
20 0.453461281
21 0.454927383
22 0.453122176
23 0.450845271
24 0.460968676
25 0.455042615
26 0.461613616
27 0.455358211
28 0.461369433
29 0.454950815
30 0.4553268
31 0.453092466
32 0.456980436
33 0.455012285
34 0.453625645
35 0.453050265
36 0.453238478
37 0.453641734
38 0.455621215
39 0.455666255
40 0.453563524
41 0.458866104
42 0.453507993
43 0.451632614
44 0.45334885
45 0.460980707
46 0.453475852
47 0.452924224
48 0.456910345
49 0.451734106
50 0.455335271
51 0.455596645
52 0.463649159
53 0.457613746
54 0.464971928
55 0.467191192
56 0.475624162
57 0.458989408
58 0.462857516
59 0.491811998
60 0.4972226
61 0.491103768
62 0.487825709
63 0.501409486
64 0.5069865
65 0.503259463
66 0.499807401
67 0.506984591
68 0.503214624
69 0.497509836
70 0.50173567
71 0.501346645
72 0.491035037
73 0.497199632
74 0.491475524
75 0.489219999
76 0.499561937
77 0.489669406
78 0.487410412
79 0.491318502
80 0.49178281
81 0.492888846
82 0.487367982
83 0.501244294
84 0.497075861
85 0.497762601
86 0.495786891
87 0.495609018
88 0.493096289
89 0.49375636
90 0.493050099
91 0.245891975
92 0.244537643
93 0.244861999
94 0.24554989
95 0.246142699
96 0.245193704
97 0.246973721
98 0.247303137
99 0.246135078
100 0.250014768
101 0.253641153
102 0.251292297
103 0.248638186
104 0.275366305
105 0.279445257
106 0.273473316
107 0.278110197
108 0.288843262
109 0.290913193
110 0.285667672
111 0.292986004
112 0.312281179
113 0.313436836
114 0.310839977
115 0.314208529
116 0.31167453
117 0.321230956
118 0.323200045
119 0.319486269
120 0.32339542
121 0.318759439
122 0.320134749
123 0.321960368
124 0.319627322
125 0.322223482
126 0.323257917
127 0.323813866
128 0.325078335
129 0.320714948
130 0.322511786
131 0.322407975
132 0.320609226
133 0.321253817
134 0.321549592
135 0.321756445
136 0.322726809
137 0.324376794
138 0.318707798
139 0.320499325
140 0.322588087
141 0.320991953
142 0.322616068
143 0.321708574
144 0.319872586
145 0.319686703
146 0.322728909
147 0.322911832
148 0.319576221
149 0.321585283
150 0.320307162


==> figures/loadbalancing/data/balanced/timeseries_6_2.csv <==
1 0.453374518
2 0.437389685
3 0.445464089
4 0.443706612
5 0.447088323
6 0.441488858
7 0.450899251
8 0.449148255
9 0.443481858
10 0.439206934
11 0.451671954
12 0.44363444
13 0.449163825
14 0.445664292
15 0.445654212
16 0.45079976
17 0.445496589
18 0.445168604
19 0.447132104
20 0.449035084
21 0.445773904
22 0.445406688
23 0.4415611
24 0.448900502
25 0.448875651
26 0.445004353
27 0.447393949
28 0.447011243
29 0.44682601
30 0.439567679
31 0.447079474
32 0.445719684
33 0.447628462
34 0.442908721
35 0.449758565
36 0.447174166
37 0.445449279
38 0.445114074
39 0.437665111
40 0.447207476
41 0.441157444
42 0.446873011
43 0.445295027
44 0.443616282
45 0.443119744
46 0.445628083
47 0.446837461
48 0.449495413
49 0.447213158
50 0.451425162
51 0.454904924
52 0.439026703
53 0.447203838
54 0.449011665
55 0.459441204
56 0.461126519
57 0.454994076
58 0.451668996
59 0.489382031
60 0.493394122
61 0.49322521
62 0.489065597
63 0.494974297
64 0.489386242
65 0.497311013
66 0.497532986
67 0.499535037
68 0.499626779
69 0.483215658
70 0.491575005
71 0.493284932
72 0.489023726
73 0.495277433
74 0.495309252
75 0.49318034
76 0.49117235
77 0.499287173
78 0.491098478
79 0.49577618
80 0.49515487
81 0.493450025
82 0.49770711
83 0.4917882
84 0.491653998
85 0.495293953
86 0.493664598
87 0.491358323
88 0.489313361
89 0.495450906
90 0.501177724
91 0.250419294
92 0.248805719
93 0.244961291
94 0.243192424
95 0.245261155
96 0.246299981
97 0.245741112
98 0.245178374
99 0.248036718
100 0.248943681
101 0.250292202
102 0.251411169
103 0.249288156
104 0.266778584
105 0.268805745
106 0.268700323
107 0.265331781
108 0.286641038
109 0.290637938
110 0.285980847
111 0.286717539
112 0.310251658
113 0.312899428
114 0.31035719
115 0.311616069
116 0.312882839
117 0.31949781
118 0.321738653
119 0.318955911
120 0.319958596
121 0.321964408
122 0.323232996
123 0.324487866
124 0.320304462
125 0.319063633
126 0.322249702
127 0.31953534
128 0.327524333
129 0.331356031
130 0.327538853
131 0.329192998
132 0.331810278
133 0.332829043
134 0.319584141
135 0.321809675
136 0.320342173
137 0.320435364
138 0.321701084
139 0.323278067
140 0.324519196
141 0.320410464
142 0.319259476
143 0.321505671
144 0.320713549
145 0.321826005
146 0.321375158
147 0.319970748
148 0.322717719
149 0.325711765
150 0.321823636


==> figures/loadbalancing/data/balanced/timeseries_6_3.csv <==
1 0.441737641
2 0.443561909
3 0.445331486
4 0.447178735
5 0.443242655
6 0.44683649
7 0.441795782
8 0.447406878
9 0.447261426
10 0.437427077
11 0.437570479
12 0.457759936
13 0.454932123
14 0.451230457
15 0.451160066
16 0.455652075
17 0.457571464
18 0.447738234
19 0.445716722
20 0.455079896
21 0.449298367
22 0.450669029
23 0.453553153
24 0.455154008
25 0.455247358
26 0.453632645
27 0.454892434
28 0.453481662
29 0.453496242
30 0.451728254
31 0.446879361
32 0.452872033
33 0.451735015
34 0.455141748
35 0.453771626
36 0.451783586
37 0.456872784
38 0.453758576
39 0.451422011
40 0.455434872
41 0.4553221
42 0.457731038
43 0.455037476
44 0.453552404
45 0.455742987
46 0.456888315
47 0.447592602
48 0.453175148
49 0.455483164
50 0.455302271
51 0.459734908
52 0.449161238
53 0.451428872
54 0.45130885
55 0.467291294
56 0.464853236
57 0.462868506
58 0.461692179
59 0.509097823
60 0.50307196
61 0.499169121
62 0.50307979
63 0.507358446
64 0.497877842
65 0.495851961
66 0.519490772
67 0.49775328
68 0.501523588
69 0.503219574
70 0.5030358
71 0.501724861
72 0.505163263
73 0.501236733
74 0.501085541
75 0.500964849
76 0.497075819
77 0.491337262
78 0.489628036
79 0.489587876
80 0.495864571
81 0.489732428
82 0.485729947
83 0.489454514
84 0.487564395
85 0.48787477
86 0.491418684
87 0.492926698
88 0.492897616
89 0.489398203
90 0.491588867
91 0.246073707
92 0.246753107
93 0.241949105
94 0.241836633
95 0.245486769
96 0.24494005
97 0.245713182
98 0.244324321
99 0.246624536
100 0.258927164
101 0.256311834
102 0.254866052
103 0.255974289
104 0.276747516
105 0.273790371
106 0.27374719
107 0.274214947
108 0.298321947
109 0.293156137
110 0.295027516
111 0.297341321
112 0.314460042
113 0.310444361
114 0.310585164
115 0.314902348
116 0.309000409
117 0.333378092
118 0.328185852
119 0.329706605
120 0.333092227
121 0.324476766
122 0.327979829
123 0.326417085
124 0.330737421
125 0.330263084
126 0.330181593
127 0.32872225
128 0.323972418
129 0.320307572
130 0.319730434
131 0.324428966
132 0.31756514
133 0.317662782
134 0.333451792
135 0.32865141
136 0.329268999
137 0.333815008
138 0.325245068
139 0.32869022
140 0.326417135
141 0.331420132
142 0.329828658
143 0.330462498
144 0.329167308
145 0.330789172
146 0.327744596
147 0.326351395
148 0.329408192
149 0.332014462
150 0.329452712


==> figures/loadbalancing/data/balanced/timeseries_6_4.csv <==
1 0.444858799
2 0.445072162
3 0.449311107
4 0.445003041
5 0.449225756
6 0.443284416
7 0.451367618
8 0.441777983
9 0.441514668
10 0.447215786
11 0.451344409
12 0.455665684
13 0.451237667
14 0.45140935
15 0.453453861
16 0.453683394
17 0.449778245
18 0.453320489
19 0.453030814
20 0.454894514
21 0.454881553
22 0.453135687
23 0.452946133
24 0.457397841
25 0.455314239
26 0.45724947
27 0.453070596
28 0.454888094
29 0.451811037
30 0.453186357
31 0.452964904
32 0.45527873
33 0.450842602
34 0.446919882
35 0.453811527
36 0.453776376
37 0.453493262
38 0.455204898
39 0.445645503
40 0.45533157
41 0.686784354
42 0.686353977
43 0.677833726
44 0.68062937
45 0.686236575
46 0.686716973
47 0.681084587
48 0.669044784
49 0.686902316
50 0.680165483
51 0.680661891
52 0.686375259
53 0.680459418
54 0.683600976
55 0.647982213
56 0.644378897
57 0.641130108
58 0.644419288
59 0.539847832
60 0.539391874
61 0.533695468
62 0.539219132
63 0.518228262
64 0.515064344
65 0.512962862
66 0.518396974
67 0.517150046
68 0.5181032
69 0.515035493
70 0.512321192
71 0.512334643
72 0.50954054
73 0.506868269
74 0.50627022
75 0.509475719
76 0.503444947
77 0.500917038
78 0.500692855
79 0.500553543
80 0.503326445
81 0.500541823
82 0.509161555
83 0.497116561
84 0.497842742
85 0.50358076
86 0.500167067
87 0.499996775
88 0.506207419
89 0.500242239
90 0.500852179
91 0.497441196
92 0.500850178
93 0.512441135
94 0.500433562
95 0.509365599
96 0.503540559
97 0.500378661
98 0.506502445
99 0.503321666
100 0.485014087
101 0.482363666
102 0.482160403
103 0.479665985
104 0.443769777
105 0.440920633
106 0.443887069
107 0.437353909
108 0.407394172
109 0.413225501
110 0.407815088
111 0.40467179
112 0.365652274
113 0.371039966
114 0.362495727
115 0.365140626
116 0.362626118
117 0.344036555
118 0.3476895
119 0.341735719
120 0.346935398
121 0.3410575
122 0.344537852
123 0.344259938
124 0.344794946
125 0.344665954
126 0.344865077
127 0.341298122
128 0.338040363
129 0.344360009
130 0.335817929
131 0.338507891
132 0.332558789
133 0.340913707
134 0.332036941
135 0.338023283
136 0.329839048
137 0.332239714
138 0.326849792
139 0.332559309
140 0.335054188
141 0.335529525
142 0.329839258
143 0.335160259
144 0.334878785
145 0.331898509
146 0.329558464
147 0.332197224
148 0.332142003
149 0.335497505
150 0.32664307


==> figures/loadbalancing/data/balanced/timeseries_6_5.csv <==
1 0.441404626
2 0.449452459
3 0.439595449
4 0.44554679
5 0.443669951
6 0.445758933
7 0.451101034
8 0.457181658
9 0.44754299
10 0.442962212
11 0.441145673
12 0.45080984
13 0.451382009
14 0.451825876
15 0.453252168
16 0.457795037
17 0.452496256
18 0.46126298
19 0.455251768
20 0.451006564
21 0.453604753
22 0.449500971
23 0.453458191
24 0.455336969
25 0.452953403
26 0.454887233
27 0.458928255
28 0.45527684
29 0.455032806
30 0.45734652
31 0.453101686
32 0.447372079
33 0.457238039
34 0.461308352
35 0.453004824
36 0.457048177
37 0.455060896
38 0.455595694
39 0.457609525
40 0.455638055
41 0.686360977
42 0.674652628
43 0.677747295
44 0.684064123
45 0.683173698
46 0.67207937
47 0.704884771
48 0.686568351
49 0.683980532
50 0.686429479
51 0.696072266
52 0.690059965
53 0.692929149
54 0.68057657
55 0.665172805
56 0.639020605
57 0.644207895
58 0.644266806
59 0.533557646
60 0.536825685
61 0.542489283
62 0.536288107
63 0.503278654
64 0.506572774
65 0.509059372
66 0.506101806
67 0.509599451
68 0.509829914
69 0.512565045
70 0.506628825
71 0.575264714
72 0.506398692
73 0.50692527
74 0.509341156
75 0.509752653
76 0.494804595
77 0.500569373
78 0.500526942
79 0.500471232
80 0.50360374
81 0.50360494
82 0.506085408
83 0.500498923
84 0.530940847
85 0.497317284
86 0.500649885
87 0.503443177
88 0.50299508
89 0.500258889
90 0.497734741
91 0.506741398
92 0.497815091
93 0.503160254
94 0.500017056
95 0.500850028
96 0.524817284
97 0.503828363
98 0.503646971
99 0.503932515
100 0.476670569
101 0.482089842
102 0.482093302
103 0.482057011
104 0.437741535
105 0.437913437
106 0.44072389
107 0.44068581
108 0.404431006
109 0.407358571
110 0.404740101
111 0.413253521
112 0.359891386
113 0.365772516
114 0.36795068
115 0.362765929
116 0.368042751
117 0.338008732
118 0.368278524
119 0.344232167
120 0.341384674
121 0.344612804
122 0.341609487
123 0.344088476
124 0.344559022
125 0.344471331
126 0.347198393
127 0.347158792
128 0.332852113
129 0.338117104
130 0.335750728
131 0.335725368
132 0.338864585
133 0.335154719
134 0.326650728
135 0.332128633
136 0.329643565
137 0.329584133
138 0.335552895
139 0.326818542
140 0.332638971
141 0.332019901
142 0.332169184
143 0.33586855
144 0.335216241
145 0.332482798
146 0.33192451
147 0.335077788
148 0.332419907
149 0.332167053
150 0.329638535


==> figures/loadbalancing/data/balanced/timeseries_6_6.csv <==
1 0.446820309
2 0.443444667
3 0.44487683
4 0.44358714
5 0.441561389
6 0.44560791
7 0.450986253
8 0.44950646
9 0.443681352
10 0.445311496
11 0.443222155
12 0.447215375
13 0.449235067
14 0.441582289
15 0.445014612
16 0.447450299
17 0.445765724
18 0.4435599
19 0.447719113
20 0.449150776
21 0.445417708
22 0.44745571
23 0.445058802
24 0.441662031
25 0.447046823
26 0.442406382
27 0.443027562
28 0.447018483
29 0.450862102
30 0.44748044
31 0.443301907
32 0.443703283
33 0.447652503
34 0.447546192
35 0.447607323
36 0.443411648
37 0.449122085
38 0.450802461
39 0.444949932
40 0.447583022
41 0.668690137
42 0.671527111
43 0.674377634
44 0.665521219
45 0.674540817
46 0.671330879
47 0.677155947
48 0.671807396
49 0.668381984
50 0.671223367
51 0.680704661
52 0.665751043
53 0.665868326
54 0.668335863
55 0.63276599
56 0.6328189
57 0.638417587
58 0.632414615
59 0.536628773
60 0.536326958
61 0.548255571
62 0.536950008
63 0.515854456
64 0.509943146
65 0.52721021
66 0.515331837
67 0.515227147
68 0.524053231
69 0.518282583
70 0.518284853
71 0.521045736
72 0.509846985
73 0.50362107
74 0.515926007
75 0.509976837
76 0.500428091
77 0.491049557
78 0.503283435
79 0.500132626
80 0.494007563
81 0.497665489
82 0.497557278
83 0.497630029
84 0.497630299
85 0.497770731
86 0.497582778
87 0.497479836
88 0.494695864
89 0.49774058
90 0.494831487
91 0.494335789
92 0.494895857
93 0.49445097
94 0.497289604
95 0.488892006
96 0.491779999
97 0.494519311
98 0.497859763
99 0.503059022
100 0.485440773
101 0.473921147
102 0.490993708
103 0.4852161
104 0.446247355
105 0.437099205
106 0.446669431
107 0.449169249
108 0.410736273
109 0.40398439
110 0.413469774
111 0.416394719
112 0.368289334
113 0.36795973
114 0.365185758
115 0.371635725
116 0.36863755
117 0.344284179
118 0.34444541
119 0.341620847
120 0.346870247
121 0.350372662
122 0.344781335
123 0.340942287
124 0.344672914
125 0.35026744
126 0.344754106
127 0.346870458
128 0.335763868
129 0.334894485
130 0.332880564
131 0.337782779
132 0.34182057
133 0.33521221
134 0.332701371
135 0.332110033
136 0.329171288
137 0.337914911
138 0.340967098
139 0.329838038
140 0.332271075
141 0.332434208
142 0.335640307
143 0.332461298
144 0.335138109
145 0.332650471
146 0.335273571
147 0.335451514
148 0.335169279
149 0.335727898
150 0.335544645


==> figures/loadbalancing/data/balanced/timeseries_6_7.csv <==
1 0.485730153
2 0.491188016
3 0.481063432
4 0.483015732
5 0.481098693
6 0.479605109
7 0.48548664
8 0.487586551
9 0.489597862
10 0.489066474
11 0.491240758
12 0.455074075
13 0.449359328
14 0.467609626
15 0.451177226
16 0.449361568
17 0.453610033
18 0.44946836
19 0.451809926
20 0.446924612
21 0.452947313
22 0.449066084
23 0.452897212
24 0.454903013
25 0.44556712
26 0.448954992
27 0.44746914
28 0.447081084
29 0.447413189
30 0.455769466
31 0.451142257
32 0.453067146
33 0.452934284
34 0.457357592
35 0.451530172
36 0.447583012
37 0.453611814
38 0.450922193
39 0.45136297
40 0.451051165
41 0.451740746
42 0.451561793
43 0.453402961
44 0.452515138
45 0.445674603
46 0.451000275
47 0.454874634
48 0.445119986
49 0.455534345
50 0.455405433
51 0.453333791
52 0.450852272
53 0.448940594
54 0.449263219
55 0.460846375
56 0.457507334
57 0.45976509
58 0.457521195
59 0.497381314
60 0.491447483
61 0.493246391
62 0.495459134
63 0.50757595
64 0.501108541
65 0.501827812
66 0.505776521
67 0.501334715
68 0.505716571
69 0.503311974
70 0.49972346
71 0.50690783
72 0.497277613
73 0.490983757
74 0.493251071
75 0.495481185
76 0.495212481
77 0.496906547
78 0.493488855
79 0.493089458
80 0.493427854
81 0.493232641
82 0.493444235
83 0.49905568
84 0.491456165
85 0.491755689
86 0.489794179
87 0.48989804
88 0.497445446
89 0.49572745
90 0.49767119
91 0.497539997
92 0.499104881
93 0.495488666
94 0.493439485
95 0.49507354
96 0.495784481
97 0.489560526
98 0.499861983
99 0.495193162
100 0.475585823
101 0.474918562
102 0.476897663
103 0.479172357
104 0.445074627
105 0.440862162
106 0.445351121
107 0.441711815
108 0.403646364
109 0.397562892
110 0.407652346
111 0.397229756
112 0.36341855
113 0.362289423
114 0.363525672
115 0.362928982
116 0.365068365
117 0.341584267
118 0.340788564
119 0.340962187
120 0.340968677
121 0.338768824
122 0.341406784
123 0.340878226
124 0.341582457
125 0.340755725
126 0.33911466
127 0.33916926
128 0.337464834
129 0.335442173
130 0.335072548
131 0.337618156
132 0.333678946
133 0.336983747
134 0.332938965
135 0.331699286
136 0.331596715
137 0.335183259
138 0.331039906
139 0.330862734
140 0.331656696
141 0.333176419
142 0.333054317
143 0.332974306
144 0.331505614
145 0.331364511
146 0.329446852
147 0.334900266
148 0.329220619
149 0.333138338
150 0.331719947


==> figures/loadbalancing/data/balanced/timeseries_6_8.csv <==
1 0.485162574
2 0.48495898
3 0.4836061
4 0.487705803
5 0.485647592
6 0.487779724
7 0.489637133
8 0.491187026
9 0.484993082
10 0.487260516
11 0.487601242
12 0.449114764
13 0.449726964
14 0.451480861
15 0.455037375
16 0.451645903
17 0.45338443
18 0.451530972
19 0.447025602
20 0.449251547
21 0.457463482
22 0.451234857
23 0.448988382
24 0.4494904
25 0.451485511
26 0.453456761
27 0.449814186
28 0.45533889
29 0.453739926
30 0.457527163
31 0.453123007
32 0.453162588
33 0.451539162
34 0.454962545
35 0.454898844
36 0.453610714
37 0.453530343
38 0.451028894
39 0.44547868
40 0.459797809
41 0.447636863
42 0.451385751
43 0.453726256
44 0.447637123
45 0.453611054
46 0.453497503
47 0.457549195
48 0.451341621
49 0.454863934
50 0.450856123
51 0.453036096
52 0.455737477
53 0.445808836
54 0.453539404
55 0.457101988
56 0.459388103
57 0.459646248
58 0.463393475
59 0.491038487
60 0.497409183
61 0.493715468
62 0.497079979
63 0.497855061
64 0.497174451
65 0.493294851
66 0.493284941
67 0.499643719
68 0.495073588
69 0.491505204
70 0.490949345
71 0.499724531
72 0.491837669
73 0.497512737
74 0.499686969
75 0.499567747
76 0.496927347
77 0.49382444
78 0.493896371
79 0.495513536
80 0.500822687
81 0.497133611
82 0.499393965
83 0.489027316
84 0.499550648
85 0.495294724
86 0.495511647
87 0.495139751
88 0.493475595
89 0.49574586
90 0.497850513
91 0.503412027
92 0.493694339
93 0.495377105
94 0.493897362
95 0.497600659
96 0.489678977
97 0.495612458
98 0.495166392
99 0.489544546
100 0.473590123
101 0.477894458
102 0.475732095
103 0.478927563
104 0.435031953
105 0.437154076
106 0.437477811
107 0.437470181
108 0.399403599
109 0.402875863
110 0.403213388
111 0.403708076
112 0.361641833
113 0.364832362
114 0.36530522
115 0.363677883
116 0.366792092
117 0.338816824
118 0.341618737
119 0.341667718
120 0.339070959
121 0.346783466
122 0.339529675
123 0.341604997
124 0.343129901
125 0.3417233
126 0.339621467
127 0.334858335
128 0.330831272
129 0.331433012
130 0.33326916
131 0.333236909
132 0.333561475
133 0.333040367
134 0.335043587
135 0.333580545
136 0.333006077
137 0.333376601
138 0.327306929
139 0.331427072
140 0.336762724
141 0.335074957
142 0.331619305
143 0.333636336
144 0.329376121
145 0.331222559
146 0.332901075
147 0.333713587
148 0.331520004
149 0.32933673
150 0.335702377


==> figures/loadbalancing/data/balanced/timeseries_overall_6.csv <==
1 0.485730153
2 0.491188016
3 0.4836061
4 0.487705803
5 0.485647592
6 0.487779724
7 0.489637133
8 0.491187026
9 0.489597862
10 0.489066474
11 0.491240758
12 0.457759936
13 0.461480943
14 0.467609626
15 0.455037375
16 0.461233529
17 0.457571464
18 0.46126298
19 0.455251768
20 0.455079896
21 0.457463482
22 0.453135687
23 0.453553153
24 0.460968676
25 0.455314239
26 0.461613616
27 0.458928255
28 0.461369433
29 0.455032806
30 0.457527163
31 0.453123007
32 0.456980436
33 0.457238039
34 0.461308352
35 0.454898844
36 0.457048177
37 0.456872784
38 0.455621215
39 0.457609525
40 0.459797809
41 0.686784354
42 0.686353977
43 0.677833726
44 0.684064123
45 0.686236575
46 0.686716973
47 0.704884771
48 0.686568351
49 0.686902316
50 0.686429479
51 0.696072266
52 0.690059965
53 0.692929149
54 0.683600976
55 0.665172805
56 0.644378897
57 0.644207895
58 0.644419288
59 0.539847832
60 0.539391874
61 0.548255571
62 0.539219132
63 0.518228262
64 0.515064344
65 0.52721021
66 0.519490772
67 0.517150046
68 0.524053231
69 0.518282583
70 0.518284853
71 0.575264714
72 0.509846985
73 0.50692527
74 0.515926007
75 0.509976837
76 0.503444947
77 0.500917038
78 0.503283435
79 0.500553543
80 0.50360374
81 0.50360494
82 0.509161555
83 0.501244294
84 0.530940847
85 0.50358076
86 0.500649885
87 0.503443177
88 0.506207419
89 0.500258889
90 0.501177724
91 0.506741398
92 0.500850178
93 0.512441135
94 0.500433562
95 0.509365599
96 0.524817284
97 0.503828363
98 0.506502445
99 0.503932515
100 0.485440773
101 0.482363666
102 0.490993708
103 0.4852161
104 0.446247355
105 0.440920633
106 0.446669431
107 0.449169249
108 0.410736273
109 0.413225501
110 0.413469774
111 0.416394719
112 0.368289334
113 0.371039966
114 0.36795068
115 0.371635725
116 0.36863755
117 0.344284179
118 0.368278524
119 0.344232167
120 0.346935398
121 0.350372662
122 0.344781335
123 0.344259938
124 0.344794946
125 0.35026744
126 0.347198393
127 0.347158792
128 0.338040363
129 0.344360009
130 0.335817929
131 0.338507891
132 0.34182057
133 0.340913707
134 0.335043587
135 0.338023283
136 0.333006077
137 0.337914911
138 0.340967098
139 0.332559309
140 0.336762724
141 0.335529525
142 0.335640307
143 0.33586855
144 0.335216241
145 0.332650471
146 0.335273571
147 0.335451514
148 0.335169279
149 0.335727898
150 0.335702377


==> figures/loadbalancing/data/unbalanced/timeseries_3_1.csv <==
1 0.445031419
2 0.442821927
3 0.447798748
4 0.44725085
5 0.447464773
6 0.449147837
7 0.449633275
8 0.444928457
9 0.445215301
10 0.449222689
11 0.44517061
12 0.447068587
13 0.447098308
14 0.445294022
15 0.447431443
16 0.445478953
17 0.445248921
18 0.447511743
19 0.449768315
20 0.44521812
21 0.450971092
22 0.441248933
23 0.444868295
24 0.446995746
25 0.447254459
26 0.441189992
27 0.445132289
28 0.44522066
29 0.447167157
30 0.447657985
31 0.441294764
32 0.449140666
33 0.445666596
34 0.447630704
35 0.452872209
36 0.439714641
37 0.445019367
38 0.445380682
39 0.441777241
40 0.445584645
41 0.443386163
42 0.449230297
43 0.444861314
44 0.441011059
45 0.45093549
46 0.443327103
47 0.442126545
48 0.439755441
49 0.445258039
50 0.443443734
51 0.444921884
52 0.443281591
53 0.447546102
54 0.447556862
55 0.449309607
56 0.449740294
57 0.449613071
58 0.446974503
59 0.445025105
60 0.449442748
61 0.445319999
62 0.447137745
63 0.447089495
64 0.445100686
65 0.447757474
66 0.44750749
67 0.44537301
68 0.447692974
69 0.44962094
70 0.447014333
71 0.44962289
72 0.442888413
73 0.443511233
74 0.451519237
75 0.457092746
76 0.447543651
77 0.445553952
78 0.443282569
79 0.44754509
80 0.447446919
81 0.441441973
82 0.449412686
83 0.445586372
84 0.447471099
85 0.451158111
86 0.440875755
87 0.445143915
88 0.445431869
89 0.441369641
90 0.443484451
91 0.221275529
92 0.223772925
93 0.222032509
94 0.219816668
95 0.224339742
96 0.220892694
97 0.220978645
98 0.219825988
99 0.221496141
100 0.221241768
101 0.222250903
102 0.221026385
103 0.223869356
104 0.22342783
105 0.22418779
106 0.224450814
107 0.224636477
108 0.222443155
109 0.221863347
110 0.223837085
111 0.221579443
112 0.222985573
113 0.222559496
114 0.223692283
115 0.22771351
116 0.224715307
117 0.224696457
118 0.223169964
119 0.224269151
120 0.222332473
121 0.224554434
122 0.220196522
123 0.221920187
124 0.222751068
125 0.223104284
126 0.220621218
127 0.222289682
128 0.220912563
129 0.223392988
130 0.223257387
131 0.219762026
132 0.224063147
133 0.222431843
134 0.223608911
135 0.225374586
136 0.219274038
137 0.222450745
138 0.222238971
139 0.22074485
140 0.222154239
141 0.221904717
142 0.2242332
143 0.221787944
144 0.224536693
145 0.224722387
146 0.22218388
147 0.221254237
148 0.219719095
149 0.221988108
150 0.22148543


==> figures/loadbalancing/data/unbalanced/timeseries_3_2.csv <==
1 0.452902171
2 0.438925702
3 0.445073989
4 0.446959616
5 0.445785879
6 0.441114983
7 0.449160398
8 0.449099937
9 0.445253442
10 0.441187693
11 0.453029052
12 0.446888244
13 0.447363581
14 0.445281972
15 0.446864485
16 0.449335259
17 0.44726445
18 0.44517574
19 0.445792518
20 0.451288607
21 0.447120157
22 0.447327751
23 0.442802696
24 0.447571635
25 0.449447541
26 0.443030029
27 0.447083797
28 0.445481864
29 0.445387102
30 0.43953854
31 0.446920244
32 0.445575045
33 0.449271298
34 0.443693037
35 0.451122073
36 0.447158467
37 0.44527809
38 0.443511755
39 0.438852098
40 0.447516052
41 0.443627276
42 0.451036503
43 0.446905853
44 0.443669447
45 0.445360131
46 0.448893262
47 0.44529438
48 0.44736625
49 0.449458929
50 0.451492068
51 0.453204663
52 0.43895778
53 0.443600945
54 0.447215497
55 0.447031054
56 0.441542277
57 0.449239596
58 0.448895121
59 0.444864603
60 0.440893236
61 0.451580128
62 0.445117237
63 0.447547522
64 0.446969483
65 0.447238827
66 0.449396667
67 0.446968023
68 0.445336289
69 0.446975903
70 0.451774451
71 0.445349509
72 0.447051853
73 0.443411302
74 0.449126603
75 0.44965887
76 0.443262869
77 0.447314577
78 0.445443259
79 0.445562792
80 0.439423944
81 0.447030272
82 0.447183415
83 0.449412426
84 0.445025853
85 0.451144511
86 0.446937071
87 0.445684283
88 0.44337519
89 0.439097879
90 0.447759492
91 0.221668525
92 0.225247286
93 0.223033223
94 0.222271303
95 0.22212303
96 0.223651363
97 0.221843777
98 0.223310137
99 0.224130189
100 0.224934641
101 0.225742362
102 0.218485239
103 0.221683635
104 0.223134365
105 0.222280943
106 0.220239944
107 0.223549751
108 0.223806824
109 0.221474982
110 0.22001085
111 0.225144503
112 0.221806806
113 0.223041793
114 0.224512065
115 0.222776969
116 0.224225329
117 0.22274978
118 0.221754274
119 0.222423464
120 0.224725197
121 0.222551396
122 0.222978682
123 0.220426716
124 0.22355436
125 0.224378613
126 0.221507761
127 0.223074853
128 0.222655387
129 0.222251192
130 0.219529822
131 0.222976172
132 0.222321292
133 0.223626661
134 0.221336049
135 0.224307071
136 0.222583035
137 0.221832036
138 0.221252537
139 0.218924705
140 0.222798429
141 0.22080074
142 0.225204474
143 0.222000637
144 0.220860501
145 0.22143873
146 0.223058083
147 0.222113419
148 0.2229128
149 0.223742743
150 0.224888589


==> figures/loadbalancing/data/unbalanced/timeseries_3_3.csv <==
1 0.44370612
2 0.444999479
3 0.445754209
4 0.445632787
5 0.443597748
6 0.443765981
7 0.445140609
8 0.44516679
9 0.449049656
10 0.437058795
11 0.438827529
12 0.443447935
13 0.445355843
14 0.44516772
15 0.447195279
16 0.446904474
17 0.449256158
18 0.445679717
19 0.439261845
20 0.449808516
21 0.449647703
22 0.447436042
23 0.443696318
24 0.443702988
25 0.447799117
26 0.443456675
27 0.442918427
28 0.445420363
29 0.447199228
30 0.451683693
31 0.446949845
32 0.440894778
33 0.441002919
34 0.44526199
35 0.447002025
36 0.448931483
37 0.451077672
38 0.449081465
39 0.445127708
40 0.453737162
41 0.450944351
42 0.447665815
43 0.443644837
44 0.442919506
45 0.445140298
46 0.451403467
47 0.437326986
48 0.441301053
49 0.44320717
50 0.443418413
51 0.443460423
52 0.445219839
53 0.447180587
54 0.445552523
55 0.44323557
56 0.445520773
57 0.443187319
58 0.445162007
59 0.447741834
60 0.437288714
61 0.437095482
62 0.443756207
63 0.445808297
64 0.445005245
65 0.447276897
66 0.445178167
67 0.445686485
68 0.4474758
69 0.439297843
70 0.449499589
71 0.45101714
72 0.447602031
73 0.443617814
74 0.443482203
75 0.449354496
76 0.443566214
77 0.44331269
78 0.445325928
79 0.448892139
80 0.447211485
81 0.446845399
82 0.439564016
83 0.441637735
84 0.443498522
85 0.447409008
86 0.447720043
87 0.449791021
88 0.449334115
89 0.444935012
90 0.453432833
91 0.224376143
92 0.222850452
93 0.221069075
94 0.220277575
95 0.221965548
96 0.225380098
97 0.217888721
98 0.220003
99 0.220591119
100 0.220506887
101 0.221626364
102 0.221942778
103 0.222297613
104 0.222367284
105 0.220950644
106 0.221994909
107 0.221607634
108 0.222308813
109 0.223751854
110 0.218748772
111 0.218758423
112 0.222021279
113 0.221827586
114 0.222645198
115 0.222236331
116 0.222114759
117 0.222147291
118 0.222398493
119 0.219183728
120 0.224516774
121 0.225016111
122 0.223685993
123 0.221093165
124 0.221835336
125 0.22417325
126 0.220711799
127 0.221141256
128 0.222204821
129 0.223595211
130 0.222767279
131 0.222656408
132 0.219114587
133 0.219846787
134 0.221380909
135 0.22354651
136 0.225232183
137 0.22488922
138 0.223768053
139 0.221517052
140 0.226202767
141 0.224859278
142 0.22282621
143 0.22077406
144 0.219887167
145 0.222192761
146 0.225325745
147 0.217797357
148 0.219691094
149 0.220802951
150 0.221432519


==> figures/loadbalancing/data/unbalanced/timeseries_3_4.csv <==
1 0.448888984
2 0.445161781
3 0.449485462
4 0.449136917
5 0.448844663
6 0.447181689
7 0.453113864
8 0.44161593
9 0.441749742
10 0.447453673
11 0.447745347
12 0.443260522
13 0.441554559
14 0.44168044
15 0.447449103
16 0.449001924
17 0.444850185
18 0.443679449
19 0.443241722
20 0.448978604
21 0.447240669
22 0.449104126
23 0.447581904
24 0.445757057
25 0.449222897
26 0.447580024
27 0.441619498
28 0.44522921
29 0.447646494
30 0.451049024
31 0.447411461
32 0.447017416
33 0.447178068
34 0.443667437
35 0.451183184
36 0.445201849
37 0.451494538
38 0.445658446
39 0.451376987
40 0.452856279
41 0.671944758
42 0.668188975
43 0.6658229
44 0.668671151
45 0.671873136
46 0.66582934
47 0.666120374
48 0.668833543
49 0.669023695
50 0.671340898
51 0.671777034
52 0.666002352
53 0.674934909
54 0.674204639
55 0.674968
56 0.671776674
57 0.678105964
58 0.662950567
59 0.665973811
60 0.689335244
61 0.68693332
62 0.6806656
63 0.662656462
64 0.657092693
65 0.671802134
66 0.67159125
67 0.668647737
68 0.665960669
69 0.668170381
70 0.670583126
71 0.671545809
72 0.672031255
73 0.674530991
74 0.668224961
75 0.689661077
76 0.686864528
77 0.677607305
78 0.665991308
79 0.671695481
80 0.66604008
81 0.671747131
82 0.670368761
83 0.670775767
84 0.666037379
85 0.677422512
86 0.665988349
87 0.677487542
88 0.668417943
89 0.677953288
90 0.680514825
91 0.671926123
92 0.668200019
93 0.668109817
94 0.668702626
95 0.671376184
96 0.665617142
97 0.667732852
98 0.668928099
99 0.671632197
100 0.669107861
101 0.671916871
102 0.66831353
103 0.675003806
104 0.671918941
105 0.675015065
106 0.668940079
107 0.68021881
108 0.662876362
109 0.665944236
110 0.671995881
111 0.671787018
112 0.665342807
113 0.662880671
114 0.671837229
115 0.687075626
116 0.677662581
117 0.668305839
118 0.665902474
119 0.665711741
120 0.674230512
121 0.671846818
122 0.671734147
123 0.674234842
124 0.668643942
125 0.674638537
126 0.67203104
127 0.665144282
128 0.668178115
129 0.672063721
130 0.66573393
131 0.67130854
132 0.671540563
133 0.671831417
134 0.668790904
135 0.677190574
136 0.668208104
137 0.677340676
138 0.665905142
139 0.677970465
140 0.680818804
141 0.67427015
142 0.668762882
143 0.665944222
144 0.669049026
145 0.67139829
146 0.665365614
147 0.668517128
148 0.666099184
149 0.67147903
150 0.668826922


==> figures/loadbalancing/data/unbalanced/timeseries_3_5.csv <==
1 0.441182904
2 0.449247249
3 0.439792074
4 0.447440503
5 0.442957449
6 0.447035347
7 0.447764187
8 0.447351632
9 0.451079735
10 0.442968199
11 0.442801726
12 0.444951186
13 0.446955356
14 0.445539005
15 0.447640356
16 0.443029099
17 0.447556504
18 0.448859213
19 0.446932575
20 0.445751588
21 0.445164159
22 0.442809406
23 0.443246752
24 0.445018987
25 0.447030216
26 0.439539429
27 0.449017184
28 0.447433122
29 0.449358109
30 0.445324842
31 0.446997815
32 0.441663209
33 0.447126547
34 0.44037477
35 0.449117615
36 0.445788788
37 0.449058544
38 0.451251456
39 0.445540914
40 0.445600525
41 0.662692555
42 0.665228102
43 0.666058963
44 0.668382726
45 0.672069989
46 0.665065339
47 0.671620472
48 0.665541786
49 0.668502697
50 0.665550916
51 0.662863767
52 0.674781798
53 0.659784743
54 0.671619462
55 0.66520944
56 0.668976575
57 0.674229859
58 0.671381808
59 0.671939256
60 0.662984348
61 0.665204999
62 0.665742067
63 0.668349264
64 0.668798361
65 0.671118564
66 0.665926729
67 0.674687194
68 0.67442236
69 0.668627118
70 0.671165914
71 0.66598391
72 0.662929366
73 0.665865577
74 0.665863798
75 0.671143373
76 0.659121472
77 0.671814982
78 0.672079056
79 0.674131215
80 0.668700578
81 0.671360855
82 0.66533698
83 0.671244933
84 0.665184137
85 0.671981054
86 0.671204342
87 0.674108154
88 0.675012317
89 0.668937729
90 0.668615245
91 0.662825913
92 0.662773242
93 0.668763416
94 0.668191219
95 0.671293363
96 0.668201139
97 0.671596457
98 0.6682857
99 0.668842407
100 0.66837141
101 0.660059562
102 0.674854013
103 0.660026772
104 0.671343972
105 0.665101434
106 0.668883828
107 0.671697878
108 0.671237631
109 0.674336576
110 0.665135913
111 0.662928552
112 0.66559844
113 0.668896467
114 0.671317542
115 0.671861169
116 0.665888363
117 0.671412933
118 0.671623715
119 0.668116455
120 0.671317431
121 0.668109675
122 0.662875871
123 0.665263554
124 0.668307627
125 0.669019317
126 0.659325079
127 0.671684735
128 0.671649115
129 0.674383784
130 0.665601118
131 0.668870966
132 0.665530618
133 0.671700305
134 0.662409073
135 0.671827887
136 0.671512301
137 0.674729559
138 0.677420006
139 0.671264799
140 0.671286468
141 0.665342073
142 0.663044261
143 0.668710071
144 0.66583569
145 0.671982889
146 0.668210364
147 0.671938467
148 0.665945302
149 0.668519218
150 0.665680238


==> figures/loadbalancing/data/unbalanced/timeseries_3_6.csv <==
1 0.487539766
2 0.483542739
3 0.483328365
4 0.485313574
5 0.483189594
6 0.485103941
7 0.491201708
8 0.491054186
9 0.483214714
10 0.485141912
11 0.483359515
12 0.487123119
13 0.49137202
14 0.481727352
15 0.483433557
16 0.486910466
17 0.487514815
18 0.484922778
19 0.487700697
20 0.489558404
21 0.483292394
22 0.487442484
23 0.485394814
24 0.481750952
25 0.487032067
26 0.482955989
27 0.481259535
28 0.487721207
29 0.491154846
30 0.485649988
31 0.481810423
32 0.486957376
33 0.48789043
34 0.486980916
35 0.487321181
36 0.482933639
37 0.489361469
38 0.491281648
39 0.483564707
40 0.487490234
41 0.731245185
42 0.729004623
43 0.732008745
44 0.726186882
45 0.734604152
46 0.730416472
47 0.734721164
48 0.73442157
49 0.731297595
50 0.731344496
51 0.73165877
52 0.72603008
53 0.725636034
54 0.725852797
55 0.724391455
56 0.726011738
57 0.737618214
58 0.734707762
59 0.723046556
60 0.728494833
61 0.725935657
62 0.731474706
63 0.737726294
64 0.725252606
65 0.726041458
66 0.73181576
67 0.731646877
68 0.728559493
69 0.734598259
70 0.737363969
71 0.726116858
72 0.734314735
73 0.72842018
74 0.725426498
75 0.729191772
76 0.722930152
77 0.725626151
78 0.734334504
79 0.737276487
80 0.731459854
81 0.725529179
82 0.731427063
83 0.734438826
84 0.729046439
85 0.731865959
86 0.728215547
87 0.734368825
88 0.735041394
89 0.726083325
90 0.731452982
91 0.728727893
92 0.728890696
93 0.732170602
94 0.726030835
95 0.734694688
96 0.731439782
97 0.734889571
98 0.734480455
99 0.729157928
100 0.73134975
101 0.731948859
102 0.72855917
103 0.725668349
104 0.726203375
105 0.723161772
106 0.728446548
107 0.7363083
108 0.734801288
109 0.723034511
110 0.728482977
111 0.725814659
112 0.73139401
113 0.738002913
114 0.726317667
115 0.731618002
116 0.73220312
117 0.731644983
118 0.728394055
119 0.732022437
120 0.735087311
121 0.728494436
122 0.732106858
123 0.731607921
124 0.72315992
125 0.731882874
126 0.725565644
127 0.72526485
128 0.732196449
129 0.737657877
130 0.731546699
131 0.725528584
132 0.729210356
133 0.732172378
134 0.729185666
135 0.734270578
136 0.725983279
137 0.737248101
138 0.737807898
139 0.728237192
140 0.731395546
141 0.729018851
142 0.731900233
143 0.732122276
144 0.725830836
145 0.734719664
146 0.731617909
147 0.737669904
148 0.732210157
149 0.731524317
150 0.731980933


==> figures/loadbalancing/data/unbalanced/timeseries_3_7.csv <==
1 0.489047758
2 0.491813758
3 0.483293715
4 0.485347915
5 0.483728972
6 0.481627111
7 0.487639127
8 0.487542506
9 0.489733037
10 0.489558775
11 0.491532563
12 0.489584084
13 0.485366504
14 0.491220028
15 0.485148981
16 0.485838701
17 0.488924045
18 0.487777089
19 0.485242782
20 0.493100405
21 0.487779868
22 0.484928688
23 0.487052008
24 0.481676041
25 0.491158466
26 0.495071062
27 0.487039917
28 0.485206451
29 0.48159573
30 0.487831009
31 0.483206633
32 0.487663526
33 0.487554425
34 0.487454932
35 0.483534287
36 0.48580953
37 0.485575085
38 0.493130094
39 0.485624056
40 0.483858551
41 0.489226798
42 0.483624988
43 0.485663517
44 0.489536462
45 0.488948703
46 0.485121179
47 0.484959946
48 0.483841261
49 0.485500564
50 0.483314403
51 0.490949551
52 0.492964661
53 0.481206163
54 0.483710278
55 0.483184421
56 0.481339934
57 0.48941383
58 0.487695885
59 0.491009692
60 0.489283097
61 0.489663342
62 0.487846157
63 0.484939685
64 0.491242865
65 0.484907095
66 0.487228437
67 0.487299668
68 0.485819387
69 0.483861239
70 0.493492697
71 0.487610912
72 0.482975436
73 0.486903752
74 0.481552156
75 0.48954395
76 0.493382795
77 0.487184577
78 0.485476011
79 0.483058327
80 0.4874329
81 0.481691437
82 0.486988153
83 0.487547601
84 0.485498401
85 0.481511455
86 0.485748635
87 0.485356619
88 0.492941017
89 0.487019712
90 0.486940462
91 0.487708053
92 0.483728686
93 0.486924471
94 0.487809473
95 0.487495499
96 0.485286227
97 0.485273868
98 0.4869049
99 0.485554991
100 0.482920544
101 0.48751931
102 0.490959208
103 0.483047656
104 0.484907171
105 0.483240328
106 0.47986511
107 0.487194985
108 0.487644561
109 0.489788541
110 0.489109251
111 0.491298462
112 0.489582888
113 0.485103894
114 0.493299281
115 0.483867376
116 0.487795351
117 0.487825363
118 0.487298714
119 0.484958751
120 0.492920425
121 0.487633179
122 0.481809276
123 0.487104652
124 0.481527601
125 0.49122201
126 0.493738266
127 0.487098201
128 0.485295235
129 0.484983541
130 0.487206012
131 0.483648762
132 0.485888054
133 0.487850991
134 0.487242223
135 0.481772905
136 0.485574238
137 0.483772492
138 0.493260818
139 0.48771049
140 0.483683351
141 0.489520284
142 0.485530108
143 0.488993627
144 0.489418013
145 0.487657999
146 0.485188633
147 0.485413685
148 0.485232623
149 0.484997209
150 0.483146774


==> figures/loadbalancing/data/unbalanced/timeseries_3_8.csv <==
1 0.444836236
2 0.443793061
3 0.443692619
4 0.448946795
5 0.447338971
6 0.447575125
7 0.450893752
8 0.45282864
9 0.443209782
10 0.446839204
11 0.447656535
12 0.447111637
13 0.45148591
14 0.448922944
15 0.445435074
16 0.443554536
17 0.453464629
18 0.443531826
19 0.445774688
20 0.446985476
21 0.445573165
22 0.446985526
23 0.449591912
24 0.449268768
25 0.445412063
26 0.44944716
27 0.445492964
28 0.448948293
29 0.438989741
30 0.449161947
31 0.441205503
32 0.445541965
33 0.446949915
34 0.445731196
35 0.44312566
36 0.44314802
37 0.448970063
38 0.443163071
39 0.4494916
40 0.445156129
41 0.441453935
42 0.449059795
43 0.446875043
44 0.445033446
45 0.445341461
46 0.447565893
47 0.44318303
48 0.443225171
49 0.450812269
50 0.447218398
51 0.445122026
52 0.443651217
53 0.445415391
54 0.447756395
55 0.447543502
56 0.447215437
57 0.450854469
58 0.451568509
59 0.443304471
60 0.447208956
61 0.449087543
62 0.44743608
63 0.451347885
64 0.447104265
65 0.445234318
66 0.445237288
67 0.453185851
68 0.443394502
69 0.447028204
70 0.447211646
71 0.444409385
72 0.447013633
73 0.451100561
74 0.448015217
75 0.446987502
76 0.449243855
77 0.445461231
78 0.448851888
79 0.437509897
80 0.447490378
81 0.440461568
82 0.444922173
83 0.445064084
84 0.44549903
85 0.439680458
86 0.443332299
87 0.449188123
88 0.443119356
89 0.449093841
90 0.443245718
91 0.439671457
92 0.44898099
93 0.445087954
94 0.445371228
95 0.44554763
96 0.447799361
97 0.443299019
98 0.443133126
99 0.451036118
100 0.447306685
101 0.443338109
102 0.443780995
103 0.443542501
104 0.448833826
105 0.447409766
106 0.446862979
107 0.449239113
108 0.451756518
109 0.444851179
110 0.447552647
111 0.4490886
112 0.445439888
113 0.449225472
114 0.451045877
115 0.445212464
116 0.443171825
117 0.451562775
118 0.443366338
119 0.44703462
120 0.447487427
121 0.445446547
122 0.447334114
123 0.451034307
124 0.449000777
125 0.445373486
126 0.44920309
127 0.445332295
128 0.448851545
129 0.439027215
130 0.44779779
131 0.441113706
132 0.445197943
133 0.445557578
134 0.447128381
135 0.441048774
136 0.44358515
137 0.449099848
138 0.4428558
139 0.449545465
140 0.443374796
141 0.440979762
142 0.448026843
143 0.444903308
144 0.443395526
145 0.444862597
146 0.447355313
147 0.443293885
148 0.441351807
149 0.449753116
150 0.447291051


==> figures/loadbalancing/data/unbalanced/timeseries_overall_3.csv <==
1 0.489047758
2 0.491813758
3 0.483328365
4 0.485347915
5 0.483728972
6 0.485103941
7 0.491201708
8 0.491054186
9 0.489733037
10 0.489558775
11 0.491532563
12 0.489584084
13 0.49137202
14 0.491220028
15 0.485148981
16 0.486910466
17 0.488924045
18 0.487777089
19 0.487700697
20 0.493100405
21 0.487779868
22 0.487442484
23 0.487052008
24 0.481750952
25 0.491158466
26 0.495071062
27 0.487039917
28 0.487721207
29 0.491154846
30 0.487831009
31 0.483206633
32 0.487663526
33 0.48789043
34 0.487454932
35 0.487321181
36 0.48580953
37 0.489361469
38 0.493130094
39 0.485624056
40 0.487490234
41 0.731245185
42 0.729004623
43 0.732008745
44 0.726186882
45 0.734604152
46 0.730416472
47 0.734721164
48 0.73442157
49 0.731297595
50 0.731344496
51 0.73165877
52 0.72603008
53 0.725636034
54 0.725852797
55 0.724391455
56 0.726011738
57 0.737618214
58 0.734707762
59 0.723046556
60 0.728494833
61 0.725935657
62 0.731474706
63 0.737726294
64 0.725252606
65 0.726041458
66 0.73181576
67 0.731646877
68 0.728559493
69 0.734598259
70 0.737363969
71 0.726116858
72 0.734314735
73 0.72842018
74 0.725426498
75 0.729191772
76 0.722930152
77 0.725626151
78 0.734334504
79 0.737276487
80 0.731459854
81 0.725529179
82 0.731427063
83 0.734438826
84 0.729046439
85 0.731865959
86 0.728215547
87 0.734368825
88 0.735041394
89 0.726083325
90 0.731452982
91 0.728727893
92 0.728890696
93 0.732170602
94 0.726030835
95 0.734694688
96 0.731439782
97 0.734889571
98 0.734480455
99 0.729157928
100 0.73134975
101 0.731948859
102 0.72855917
103 0.725668349
104 0.726203375
105 0.723161772
106 0.728446548
107 0.7363083
108 0.734801288
109 0.723034511
110 0.728482977
111 0.725814659
112 0.73139401
113 0.738002913
114 0.726317667
115 0.731618002
116 0.73220312
117 0.731644983
118 0.728394055
119 0.732022437
120 0.735087311
121 0.728494436
122 0.732106858
123 0.731607921
124 0.72315992
125 0.731882874
126 0.725565644
127 0.72526485
128 0.732196449
129 0.737657877
130 0.731546699
131 0.725528584
132 0.729210356
133 0.732172378
134 0.729185666
135 0.734270578
136 0.725983279
137 0.737248101
138 0.737807898
139 0.728237192
140 0.731395546
141 0.729018851
142 0.731900233
143 0.732122276
144 0.725830836
145 0.734719664
146 0.731617909
147 0.737669904
148 0.732210157
149 0.731524317
150 0.731980933


==> figures/orderstats/data/aws/orderstats_1.csv <==
1 0.00341260405
2 0.003514513679999999
3 0.0036239334299999998
4 0.0037252269399999987
5 0.003820222010000001
6 0.0038924268599999988
7 0.003954738669999999
8 0.004004018760000002
9 0.00404410933
10 0.004072273090000001
11 0.00409433377
12 0.0041258356500000004
13 0.004148568459999999
14 0.004166120130000002
15 0.0041871955900000014
16 0.00420377474
17 0.00421803253
18 0.004236852990000001
19 0.00424804846
20 0.0042595939999999985
21 0.0042686535299999995
22 0.004277528000000001
23 0.00428801973
24 0.004298343110000001
25 0.0043093813600000004
26 0.004319519659999998
27 0.00432837202
28 0.004337740459999999
29 0.004346504059999999
30 0.00435565778
31 0.004364927370000002
32 0.00437445709
33 0.0043836112500000015
34 0.0043930630300000025
35 0.004402117940000004
36 0.004411429069999999
37 0.00442117686
38 0.004430662399999999
39 0.004440329060000001
40 0.00444986595
41 0.004458459679999998
42 0.0044673542200000015
43 0.00447716742
44 0.004487231589999998
45 0.004497540179999999
46 0.004506526349999999
47 0.004516221670000001
48 0.0045261979
49 0.004536084759999998
50 0.0045458930199999996
51 0.004555793379999999
52 0.004565759370000002
53 0.00457674129
54 0.00458807441
55 0.00459957407
56 0.004610035009999998
57 0.004621606990000002
58 0.004631468769999999
59 0.0046420834700000016
60 0.004653243129999997
61 0.0046647000700000005
62 0.004677679769999999
63 0.004689222720000001
64 0.00470196685
65 0.00471408973
66 0.004728439639999998
67 0.004739740900000003
68 0.004757440689999999
69 0.0047713391600000005
70 0.004786785649999997
71 0.00480692238
72 0.00483158309


==> figures/orderstats/data/aws/orderstats_2.csv <==
1 0.013615212150000002
2 0.013895367919999992
3 0.014034690850000002
4 0.014126780829999998
5 0.01420158085
6 0.014270911290000004
7 0.014333551929999999
8 0.014385517350000003
9 0.014428218690000001
10 0.014469902229999998
11 0.014514203239999999
12 0.01455339239
13 0.014597879580000004
14 0.014635637040000007
15 0.014681715030000002
16 0.014709028250000004
17 0.014742363719999995
18 0.014775728630000002
19 0.014803900980000007
20 0.014836718560000002
21 0.014864587590000002
22 0.01488841474
23 0.014913659100000002
24 0.01494125792
25 0.014962239189999999
26 0.014983902919999998
27 0.015009622320000006
28 0.015031850049999995
29 0.015052778420000003
30 0.015069269519999998
31 0.015085708440000003
32 0.015105127049999998
33 0.015122262490000003
34 0.015138029370000004
35 0.015156101810000005
36 0.01517229607
37 0.015190277660000005
38 0.015205189779999996
39 0.015222531090000005
40 0.0152385727
41 0.015255804849999997
42 0.015273535309999992
43 0.01528942524000001
44 0.015305893579999999
45 0.015324589249999996
46 0.015340296770000001
47 0.015358733840000003
48 0.01537823101
49 0.015396935000000006
50 0.015417021340000005
51 0.01543625496
52 0.01545579793
53 0.015476914080000001
54 0.01549802007
55 0.015523334030000004
56 0.01554510163000001
57 0.015570555189999995
58 0.015597189339999998
59 0.015625385399999997
60 0.015661674639999998
61 0.01569928071
62 0.015734379139999997
63 0.015766794540000007
64 0.015801322600000004
65 0.015841679659999993
66 0.015895344000000002
67 0.015958635330000005
68 0.016032648540000003
69 0.016116718089999996
70 0.016255363040000005
71 0.01647456364
72 0.01676940628


==> figures/orderstats/data/aws/orderstats_3.csv <==
1 0.5924761899600004
2 0.59621942739
3 0.5986056060599999
4 0.60525440561
5 0.60677894598
6 0.60794548319
7 0.60885482913
8 0.60995298967
9 0.6107195212799997
10 0.6116506610600002
11 0.6123618652399999
12 0.6131266143499999
13 0.61371377828
14 0.6144047474700001
15 0.6152354631400001
16 0.6159316136900002
17 0.61678988689
18 0.61762376353
19 0.6183318503600002
20 0.61912260454
21 0.6199605453099999
22 0.62067265376
23 0.6213297454999999
24 0.6219167098600002
25 0.6224874188100001
26 0.6229617205599999
27 0.62350288351
28 0.6240862348900003
29 0.62455112575
30 0.6249995502
31 0.6254396918800001
32 0.6258753967800003
33 0.6262946228600001
34 0.62662759475
35 0.6269737117800002
36 0.6273022487200002
37 0.6276453819300001
38 0.6279705306000001
39 0.6282953482
40 0.6285999891900002
41 0.62892204278
42 0.62922280405
43 0.62949650599
44 0.6298005686199997
45 0.6301355126299998
46 0.6304536912800002
47 0.6307075563199998
48 0.6310101049200002
49 0.6313279375799999
50 0.6316348983600002
51 0.6319200172199999
52 0.6322274541800003
53 0.6325130523799999
54 0.63283640483
55 0.63317293309
56 0.6335478301300002
57 0.6339327543200003
58 0.6342734000900001
59 0.6345989432500003
60 0.6350551567000001
61 0.63547355034
62 0.6358878501199999
63 0.6363045394500001
64 0.6367708946000001
65 0.6372628700300002
66 0.6378341293700003
67 0.63850157502
68 0.6391876259
69 0.6402625851899999
70 0.6413375793400004
71 0.6432730512900001
72 0.6470644474800002


==> figures/orderstats/data/aws/orderstats_gamma_gamma_1.csv <==
1 0.0035755225745040886
2 0.0036795357605703795
3 0.0037412771477003063
4 0.0037991919418669355
5 0.003839226488293779
6 0.003870159482784279
7 0.0038971336541982426
8 0.003929920201045583
9 0.003954717836073174
10 0.003981530031399101
11 0.004000598020794506
12 0.004016273689896937
13 0.004036560320751628
14 0.004052379975664598
15 0.004068475201948012
16 0.004085632551575884
17 0.00410208507770136
18 0.004119365373240183
19 0.004135534255995759
20 0.004150345869385203
21 0.004164300386980598
22 0.0041781348472532615
23 0.004189550106374984
24 0.004201279987206089
25 0.004212401743298743
26 0.004224814805998589
27 0.0042371322349339
28 0.004248931013943778
29 0.004260505134168261
30 0.004272675373971167
31 0.00428555788544985
32 0.004297473356304075
33 0.004307714992436126
34 0.004319227339507527
35 0.004328868195682115
36 0.0043397207043734745
37 0.0043509249665513615
38 0.004361507505350184
39 0.004373365742833742
40 0.004386878835865407
41 0.00440002257998499
42 0.004412510969410089
43 0.004422661552886297
44 0.004433015061389126
45 0.004446071594563895
46 0.004458105254622921
47 0.004470471465626984
48 0.004484920351942894
49 0.004497203866849606
50 0.00451124712986445
51 0.004528721537048419
52 0.004541608117656245
53 0.0045539040481010614
54 0.00456999986256519
55 0.0045859902922319425
56 0.004604539091468356
57 0.004622883459737222
58 0.004639850516891517
59 0.0046634451249283745
60 0.0046835295635132826
61 0.004709475326476367
62 0.004733226248192423
63 0.0047621456408807016
64 0.0047919446371093135
65 0.004821421624968817
66 0.00486305798314713
67 0.004912563713699427
68 0.004970334521482809
69 0.00504108426030941
70 0.005130258832332366
71 0.005270036696762238
72 0.005596376664651733


==> figures/orderstats/data/aws/orderstats_gamma_gamma_2.csv <==
1 0.0137640639064242
2 0.014038577144094146
3 0.01415159587422762
4 0.014231922474316469
5 0.014301061028459502
6 0.014354597885990276
7 0.014405415913775494
8 0.014451053430717026
9 0.014486953950685132
10 0.014523960485916467
11 0.01455870681181482
12 0.014590557015579177
13 0.014621994742922927
14 0.014646509174245521
15 0.01467058586225999
16 0.014690561348296043
17 0.014720232213677197
18 0.014744217092929413
19 0.014765341369075953
20 0.014785846217204954
21 0.014809533276665848
22 0.014828416697347439
23 0.014846834853623586
24 0.014865826678338427
25 0.014886729184296687
26 0.014905261239923098
27 0.014925547617348635
28 0.014943382144774076
29 0.014965209615661574
30 0.014984631720114812
31 0.015003533786433536
32 0.015023851554078338
33 0.015042780311424682
34 0.015061851104681924
35 0.015085285897081056
36 0.015101774705867654
37 0.015119122006930847
38 0.015137597930464937
39 0.015154178578695237
40 0.015174248007680578
41 0.015195779522642294
42 0.01521348669740389
43 0.015230912751570822
44 0.01525095279835988
45 0.015270220004593094
46 0.015289406586865109
47 0.01531206503005718
48 0.015332616397731362
49 0.015356260619713251
50 0.015378141776244542
51 0.015398360899209953
52 0.015420596087522012
53 0.015444233851860745
54 0.015472712925940975
55 0.015500132605416349
56 0.015533470394885953
57 0.015557167945627434
58 0.015589288114555065
59 0.015618641921656535
60 0.0156509611890446
61 0.015690768518470864
62 0.015727974359813192
63 0.015769433360014466
64 0.01581583414439966
65 0.015872600862966078
66 0.015930867033479
67 0.016003500172218427
68 0.016094014836633162
69 0.01618372343927554
70 0.01632266417511748
71 0.016508661425310267
72 0.016795040687820895


==> figures/orderstats/data/aws/orderstats_gamma_gamma_3.csv <==
1 0.5926144600436569
2 0.5961791664065867
3 0.5983251277996969
4 0.6050485588383394
5 0.606678046094078
6 0.6078277160473602
7 0.608805547884108
8 0.60991375360699
9 0.6109175514592816
10 0.6117588505605823
11 0.6124962378444567
12 0.6132698407921406
13 0.6139860116703815
14 0.6146785964614966
15 0.6153761245454088
16 0.6159726637384955
17 0.6167181422650152
18 0.6172880861466622
19 0.6180317752010168
20 0.6189529180228474
21 0.6197252351156171
22 0.6203826887674055
23 0.6211909641235617
24 0.6219074774850201
25 0.6226503065491615
26 0.6231585030141321
27 0.6236694078314481
28 0.6241404324351747
29 0.6246444224343923
30 0.6250386985632828
31 0.6254255542811431
32 0.6258673741973401
33 0.6262576913977304
34 0.6266340184976386
35 0.626922735749043
36 0.627265387981828
37 0.6275656192862654
38 0.6279184902975354
39 0.6282976876437905
40 0.6286191049220403
41 0.628932437585356
42 0.6292423416677558
43 0.6295170291646838
44 0.6297652061498475
45 0.6301148931864128
46 0.6304160967691769
47 0.6307425187347733
48 0.6310467907061192
49 0.6313645698814855
50 0.6316584186632985
51 0.6319884307196076
52 0.6322724813037355
53 0.632585222526509
54 0.6329337130968197
55 0.6332208374754391
56 0.6335715218218627
57 0.6339280618258905
58 0.63423408447064
59 0.6345591878189935
60 0.6349552372271653
61 0.6352979855836578
62 0.6357101437251031
63 0.6361387199967904
64 0.6365847331447709
65 0.637053313574459
66 0.6375437928807505
67 0.638199096410124
68 0.6389352540122444
69 0.6397892152755975
70 0.6410423809424338
71 0.6431159323854502
72 0.6468488479802788


==> figures/orderstats/data/aws/orderstats_gamma_gamma_copula_1.csv <==
1 0.0036167881844163686
2 0.0037227733849871723
3 0.0037857622081213975
4 0.0038293719590199015
5 0.0038694885612818902
6 0.0038959593341035305
7 0.003920050523308534
8 0.0039507545488198315
9 0.003976355797220912
10 0.0039956613079672396
11 0.004012093203603526
12 0.004030752764613072
13 0.004046343226847355
14 0.00406307247272286
15 0.004080676951671378
16 0.004097425100916181
17 0.004111430708938595
18 0.00412498779330502
19 0.0041376537596727265
20 0.004151210441216821
21 0.004165346656582439
22 0.004176834082299779
23 0.004187674305636274
24 0.00420005018497062
25 0.004213114600868668
26 0.004225407494450456
27 0.004237300225452586
28 0.004246050933800372
29 0.004257872024198712
30 0.004267048964163383
31 0.004278313244589135
32 0.004288666496530463
33 0.004300709586162952
34 0.004312154254721119
35 0.004323084967532729
36 0.004334268811076482
37 0.004345134007867517
38 0.00435583984625929
39 0.004367850377559881
40 0.004380215791559715
41 0.004392502522827007
42 0.004405319611472675
43 0.004416964824759202
44 0.004429070959621533
45 0.004441882814287752
46 0.004454367960696292
47 0.004466618195741428
48 0.004481507681300218
49 0.004494726460902498
50 0.004507988821199644
51 0.0045221985051687895
52 0.0045349768923545085
53 0.00454931274635253
54 0.004562183435537148
55 0.004576599306247554
56 0.004593399424645932
57 0.004609404712682937
58 0.00463191431541555
59 0.004652858361447731
60 0.004672756075857871
61 0.004692123655644233
62 0.004714533693014322
63 0.00473711477884908
64 0.0047686976596193744
65 0.004795729686032595
66 0.004830842848294739
67 0.004869818704022926
68 0.004912525309682024
69 0.0049762903092539675
70 0.005080077002297001
71 0.005214625775462295
72 0.0054749494776857996


==> figures/orderstats/data/aws/orderstats_gamma_gamma_copula_2.csv <==
1 0.013724430819864901
2 0.014052869620238431
3 0.014178255958653945
4 0.01426383746084074
5 0.014331852810101409
6 0.014381800945050215
7 0.01443133567225855
8 0.014468930515581116
9 0.014498835734428712
10 0.014529716458811293
11 0.014561322024850951
12 0.014588428169804702
13 0.014615768112017027
14 0.01464181376236978
15 0.014667422893908974
16 0.014692338114938442
17 0.01471485130700726
18 0.014740551798171185
19 0.014763178046881426
20 0.014786119599495813
21 0.014806835259791413
22 0.014826100753682975
23 0.014848607939834906
24 0.014870355778717028
25 0.01488843858519838
26 0.014906069055080655
27 0.014923755120526079
28 0.014942473544481994
29 0.01496354509101387
30 0.014980636091411332
31 0.014998558505918094
32 0.015018079509260438
33 0.015039872402130217
34 0.01505796195294248
35 0.015073836505265684
36 0.01509330083270631
37 0.01511052671734992
38 0.015128254958539184
39 0.015146696317908985
40 0.015167036792093047
41 0.015186393002125383
42 0.0152027482139532
43 0.015224882652634204
44 0.01524533125915042
45 0.015262899021111127
46 0.015282753083777608
47 0.015303770953080989
48 0.015323459862066907
49 0.01534529035657457
50 0.015367915336709358
51 0.015390923647161507
52 0.01541121351533217
53 0.015437570003460183
54 0.015463681756119972
55 0.015492780270214179
56 0.015516794911949863
57 0.015543263322909354
58 0.015580557196096046
59 0.015613015167458047
60 0.015646725430331604
61 0.015679415141768974
62 0.01571967442134663
63 0.015769119028429302
64 0.015822674203108254
65 0.01588117092850878
66 0.015935875192098263
67 0.016000190110119175
68 0.016070048954726312
69 0.01617525865620785
70 0.016297812784144116
71 0.016470200944240555
72 0.016769615273635886


==> figures/orderstats/data/aws/orderstats_gamma_gamma_copula_3.csv <==
1 0.5920607401173976
2 0.5963028782388775
3 0.5982687249468307
4 0.6051080034504778
5 0.6066551395827653
6 0.6076965489349414
7 0.6087278071253611
8 0.6099505803828869
9 0.61081376139538
10 0.6116683507000331
11 0.6124170469316583
12 0.6131562509989377
13 0.6137894714998161
14 0.6146245227148717
15 0.6152240387332361
16 0.6159736959740161
17 0.6167461807800871
18 0.6175892986002431
19 0.6184120944280838
20 0.6192333166017832
21 0.6198566741655556
22 0.6205719788263523
23 0.6212239997973001
24 0.6219691540878212
25 0.622606054466256
26 0.623203322674106
27 0.6236951809676623
28 0.6241797190893105
29 0.6247134667714836
30 0.6251471473286279
31 0.6255545270912282
32 0.62595045992313
33 0.6263793481413549
34 0.6267177659220436
35 0.6270139545903287
36 0.6273952301449184
37 0.6277659952764416
38 0.6281167575646116
39 0.6284269613455973
40 0.6287454015693895
41 0.6291152497976076
42 0.6293571531096314
43 0.6296020977078707
44 0.6298694561220538
45 0.6301474928282541
46 0.6304384634007677
47 0.6307680444452677
48 0.6310454569464379
49 0.6313101944888317
50 0.6315948353106194
51 0.6318798809314424
52 0.6321991951186878
53 0.632508836435887
54 0.6328345587063834
55 0.633223240682755
56 0.6335448721744245
57 0.6338613460015763
58 0.6341935583587655
59 0.6345952681206721
60 0.6349438475399674
61 0.6353060701754059
62 0.6356469207123929
63 0.6360731214706878
64 0.636524746646661
65 0.6370301770355764
66 0.6375755287891954
67 0.6382253202545654
68 0.6389401258228894
69 0.6397940490366001
70 0.6409659671965714
71 0.6427545543200174
72 0.6468341024664278


==> figures/orderstats/data/aws/orderstats_global_gamma_1.csv <==
1 0.0036969037523970393
2 0.0037880048570290647
3 0.0038374760645304884
4 0.0038761783385575605
5 0.0039058699021591974
6 0.0039368439845283345
7 0.003960201051510772
8 0.003986276703723959
9 0.004007583856180098
10 0.004024310491125071
11 0.00404468141459098
12 0.004059773377563079
13 0.0040726984461644635
14 0.004085769808533208
15 0.004101020451790153
16 0.0041175513910803015
17 0.004132366213978303
18 0.004144971523669029
19 0.004158281925008305
20 0.004171909883783121
21 0.004182266995831502
22 0.004192274101894109
23 0.004203083118574872
24 0.004212600136074598
25 0.004223081940956291
26 0.0042333473039531735
27 0.004243738570011204
28 0.004255175968661616
29 0.004265684853919636
30 0.004276110814718657
31 0.004290219390561603
32 0.004300762324941657
33 0.004311860819160548
34 0.004321024590728067
35 0.004332157856035963
36 0.004344884471702891
37 0.004353747280199585
38 0.004363847291047776
39 0.004375042645449471
40 0.0043866443364574655
41 0.004400256467020121
42 0.004410457861965405
43 0.004423452556232096
44 0.0044356696761703365
45 0.004448559340050559
46 0.004459915955813406
47 0.004471489462857214
48 0.004485357201159489
49 0.004497632131720903
50 0.004512461417841021
51 0.004527742644521427
52 0.004541659615821567
53 0.004558703983550838
54 0.004574243624327402
55 0.004591270743085362
56 0.004609192862708466
57 0.004623971027681807
58 0.004640311106210464
59 0.004658349979014737
60 0.004676086125362003
61 0.0046942112420452955
62 0.0047170865754369564
63 0.0047443278648796935
64 0.004770721185423708
65 0.004803774851923069
66 0.004835617035501367
67 0.00487007958659698
68 0.004903926113158306
69 0.004964832164956495
70 0.005036925747300691
71 0.0051234702237485386
72 0.0053018976675024984


==> figures/orderstats/data/aws/orderstats_global_gamma_2.csv <==
1 0.014017615271327142
2 0.014193551764562282
3 0.014296190541120257
4 0.014356270836170948
5 0.014413988850082682
6 0.014458518207378581
7 0.014502119413047408
8 0.01453963946958337
9 0.014577386389290703
10 0.014608890737075601
11 0.014637227693656498
12 0.014666885205058872
13 0.014696328653436088
14 0.014723054270200691
15 0.014750185933527147
16 0.014772401688358826
17 0.014794028646031385
18 0.014810145608096577
19 0.01483099067723011
20 0.014854151808844187
21 0.014874001674671702
22 0.014893860780308132
23 0.014911449985693598
24 0.014928411847395663
25 0.014946525623330254
26 0.014961876086210146
27 0.014978346149702419
28 0.014997043998872138
29 0.015014846080794111
30 0.015031495108958565
31 0.01504996384944864
32 0.015067537014151153
33 0.015084402942634705
34 0.015099949918763504
35 0.015116847551644615
36 0.015133714429594216
37 0.015151286669002855
38 0.015166709746559062
39 0.01518554340182417
40 0.015204210916312218
41 0.015221316916645175
42 0.01523813847665856
43 0.015253930092355079
44 0.015269316071203378
45 0.015285600636462787
46 0.015303938285836188
47 0.015323204550051426
48 0.015340680513699394
49 0.015361642891289664
50 0.015381753778524349
51 0.01540264611951185
52 0.015423846994617291
53 0.015442251819555344
54 0.015467341806894212
55 0.015487660723817845
56 0.015509862565590993
57 0.015533293206681882
58 0.015556857406508511
59 0.015579698676655838
60 0.015608008210454773
61 0.015641288293377475
62 0.015673527298405515
63 0.01570873644569111
64 0.01573754650755993
65 0.01577740462701342
66 0.0158139182612423
67 0.015867817781955996
68 0.015916950583833096
69 0.015983983167618395
70 0.016067510935299574
71 0.016178022424423354
72 0.016337111152155862


==> figures/orderstats/data/aws/orderstats_global_gamma_3.csv <==
1 0.6167674585020704
2 0.6182629463573984
3 0.6189909452546333
4 0.6194883407565966
5 0.6199561589725748
6 0.6203012621381941
7 0.6206276674145786
8 0.6208661871466
9 0.6211274179361174
10 0.6213227067504979
11 0.6215367986034763
12 0.6217362941492532
13 0.6219160201214226
14 0.6220926776250095
15 0.6222347000075752
16 0.622417966857443
17 0.622577252489392
18 0.6227228559144317
19 0.6228747667556315
20 0.6230262662804679
21 0.6231888109998323
22 0.6233188564271799
23 0.6234509249696751
24 0.6235870969088372
25 0.6237289981324657
26 0.6238329894990864
27 0.6239447956098179
28 0.6240727366138215
29 0.6242052033016031
30 0.6243347435063759
31 0.6244379870321309
32 0.624540266193561
33 0.6246564291150181
34 0.6247578552292393
35 0.6248741503189091
36 0.6249852904118811
37 0.625087913616247
38 0.6252065033086943
39 0.625328601885604
40 0.6254364405073894
41 0.6255530851907823
42 0.6256626821808549
43 0.6257794040164019
44 0.6258835595404094
45 0.6259985472414452
46 0.6261161168830305
47 0.6262678096647639
48 0.6263950530338864
49 0.6265356743139713
50 0.6266860659443804
51 0.6267983370003306
52 0.6269641012231248
53 0.6271175315772883
54 0.6272742714087315
55 0.6274040481357388
56 0.6275625755912284
57 0.6277239664313903
58 0.6278899034501091
59 0.6280522510612839
60 0.628227029835762
61 0.628396617571973
62 0.6285744772231567
63 0.6287901549236675
64 0.6290298336104214
65 0.6292783670926333
66 0.6295463462286893
67 0.6298588049472736
68 0.6302090494851977
69 0.6306641333588229
70 0.6311223113143896
71 0.6318469583351959
72 0.6331782609412351


==> figures/orderstats/data/aws/orderstats_global_shiftexp_1.csv <==
1 0.00395623913547816
2 0.0039778239829204734
3 0.003991038929024894
4 0.004002384201527363
5 0.004012355797531122
6 0.00402183317666497
7 0.0040334002237597645
8 0.004043303125616483
9 0.004054232347973466
10 0.0040637992606700705
11 0.00407241089762788
12 0.0040816817313685996
13 0.004090661700517972
14 0.004099581783553934
15 0.0041072196020045144
16 0.004115254599435552
17 0.004123879349292278
18 0.004132845069732366
19 0.004140693657127544
20 0.0041495604556501375
21 0.004159361878034357
22 0.004167103519236396
23 0.004176279490255954
24 0.004184503219226979
25 0.004193091045026116
26 0.004201060021227311
27 0.004208719806248631
28 0.004216690463594585
29 0.004225477854950126
30 0.004233831180195951
31 0.004243689084882726
32 0.004252942633828867
33 0.004261767323843177
34 0.0042713029699009055
35 0.004280771323119021
36 0.004291199043707617
37 0.00430287416467458
38 0.004312706545339965
39 0.004324704993012074
40 0.0043369665683938045
41 0.0043474842267120905
42 0.004358490867737978
43 0.004368202801148165
44 0.004379975405407686
45 0.004391674325515115
46 0.004402423146875252
47 0.004414745140904172
48 0.0044288690469924934
49 0.004445598075588645
50 0.004463110809779439
51 0.004479918185350567
52 0.004496177623220416
53 0.004510976879477671
54 0.004530073924276703
55 0.0045498220895097054
56 0.004567102906589405
57 0.00458810049065807
58 0.0046079010754997984
59 0.004630891117589282
60 0.00465360566239641
61 0.0046758224633292175
62 0.004699003578457098
63 0.004728498601412625
64 0.004761315806813503
65 0.00479696454764568
66 0.004842923495537149
67 0.004889353260644695
68 0.004949156284840289
69 0.005025336634298272
70 0.005118354408203383
71 0.005265316106665689
72 0.00554910319487072


==> figures/orderstats/data/aws/orderstats_global_shiftexp_2.csv <==
1 0.01456117710916178
2 0.014584764490191122
3 0.01460030416980793
4 0.014619623266025127
5 0.014634889039702668
6 0.014648310917940735
7 0.014664351659670956
8 0.01467707994446691
9 0.014689253900003345
10 0.014700586908101457
11 0.014714374616126975
12 0.014725603911367126
13 0.01473924801316149
14 0.014749387905104678
15 0.01475899397571009
16 0.014768366133266885
17 0.014779634818525695
18 0.014790886356088127
19 0.014801306433694632
20 0.01481191537454338
21 0.014823065948371166
22 0.014834522963631995
23 0.014845624605683283
24 0.014857564846466855
25 0.014869023828225547
26 0.014881111874282175
27 0.014891052948560508
28 0.01490540857535797
29 0.014918746985284037
30 0.014931719300235721
31 0.014944483624792941
32 0.014959139502931222
33 0.014972579468817965
34 0.01498414239714958
35 0.014997687415634115
36 0.015011455457043592
37 0.015024458883694813
38 0.01504125386731265
39 0.01505564156890666
40 0.015070185750854424
41 0.015085833577866959
42 0.015099557694802715
43 0.015113494386544041
44 0.015130238133364459
45 0.015148503070145614
46 0.015166919367356424
47 0.0151867029418382
48 0.0152116398223826
49 0.015231563223456706
50 0.015254337551682606
51 0.015273311427296163
52 0.015296971856335042
53 0.015321629588878156
54 0.015346676513158495
55 0.015372519948350096
56 0.015398841992116497
57 0.015430441595891083
58 0.015456490792256819
59 0.015489577767359016
60 0.015524746394120154
61 0.015567814849266202
62 0.015611406719968395
63 0.015654788848356836
64 0.015702331259148175
65 0.015755178063284532
66 0.015830806053149613
67 0.01590436609085424
68 0.015996824244036145
69 0.016093822641410727
70 0.01623129681377095
71 0.016427778219114987
72 0.01690076214364583


==> figures/orderstats/data/aws/orderstats_global_shiftexp_3.csv <==
1 0.6218032321797667
2 0.6218526731532044
3 0.6219021547321794
4 0.6219456490189388
5 0.6220001075208031
6 0.6220510223637737
7 0.6220995376488289
8 0.6221600654928632
9 0.6222060297050095
10 0.6222588979674462
11 0.6223063745743086
12 0.6223741280595864
13 0.6224352713587333
14 0.6225017374662878
15 0.6225603232615589
16 0.6226226372556458
17 0.6226766148893585
18 0.62273670025762
19 0.6227937380305859
20 0.6228575745663187
21 0.6229108744751642
22 0.622966790108393
23 0.6230282683961061
24 0.6230839335318881
25 0.6231559657886308
26 0.6232231382932406
27 0.6232918494314543
28 0.6233600969557861
29 0.6234358303771181
30 0.6235041995006094
31 0.6235805341901582
32 0.6236526127932231
33 0.6237345181102595
34 0.623821741621714
35 0.6239193551768951
36 0.6240263197631328
37 0.6241110631147089
38 0.6242168897588835
39 0.6243158525975049
40 0.6244319321278361
41 0.6245246793506155
42 0.624632952219283
43 0.6247465021174714
44 0.6248543908409334
45 0.6249772149861503
46 0.6251304539444983
47 0.6252846768662125
48 0.6254218022377945
49 0.6255707924411975
50 0.6256988299849056
51 0.6258276787624814
52 0.6259979879279683
53 0.6261465031045786
54 0.626323484108144
55 0.6264905993693627
56 0.626670542970506
57 0.6268822348606329
58 0.6270987901434927
59 0.627309638769317
60 0.6275545094225005
61 0.6278540510692019
62 0.6281601176604914
63 0.6285089236448573
64 0.6288910206596102
65 0.6293989845838409
66 0.6298148252129794
67 0.6304074074647421
68 0.6309736127107801
69 0.6318182129590562
70 0.6331170802328805
71 0.6348689218097501
72 0.6382937814847573


==> figures/orderstats/data/azure/orderstats_2.csv <==
1 0.7524025522700001
2 0.75474121674
3 0.75652540214
4 0.75847430731
5 0.7606548643299998
6 0.7625396466999997
7 0.7641402517400002
8 0.7655034989499998
9 0.7668954734300002
10 0.7680619130499999
11 0.7692483821900001
12 0.7705456086700001
13 0.7714479022799998
14 0.7724909844300001
15 0.7733752598300003
16 0.7743233562299998
17 0.7752819904199998
18 0.7762430918100001
19 0.7772564330699998
20 0.7782820004300003
21 0.77915026394
22 0.7799984788700004
23 0.7809511804500001
24 0.78189509965
25 0.78296801022
26 0.78404255993
27 0.7849916165099999
28 0.78581317627
29 0.7868181995299999
30 0.78792108655
31 0.7888898710899999
32 0.7898269992000002
33 0.79068802825
34 0.7915104798599996
35 0.7922313545299998
36 0.7928537379799997
37 0.7935152165299999
38 0.7942859429199999
39 0.7951035154900002
40 0.79577388534
41 0.7964333721699991
42 0.7971817262700003
43 0.7979441351300003
44 0.7986658286600001
45 0.7994290927500003
46 0.8000422168500001
47 0.8007197749100002
48 0.8013405071400004
49 0.8018723984899998
50 0.8024373532499997
51 0.8030237192400002
52 0.8035638665199997
53 0.8041921490799997
54 0.8047891890799999
55 0.8053822029999997
56 0.80593955954
57 0.8064753669199999
58 0.8070608808699998
59 0.8077615042999998
60 0.8083023497099999
61 0.8089700306899998
62 0.80964248282
63 0.81035022223
64 0.8112236324500002
65 0.8120860255999997
66 0.8130175687300002
67 0.8139990363900003
68 0.81517802525
69 0.8164755596099998
70 0.8189700340800001
71 0.82221321141
72 0.85557421374


==> figures/orderstats/data/azure/orderstats_35.csv <==
1 0.014904105644999988
2 0.01513737430249999
3 0.015260467230000003
4 0.01536142791749999
5 0.015444889320000006
6 0.015522072350000011
7 0.015579916877499995
8 0.015641112447499994
9 0.01568959359999998
10 0.015735090737500013
11 0.015779504617499992
12 0.015825023979999995
13 0.015867423815
14 0.0159113789075
15 0.015951184405
16 0.01598948746750001
17 0.01602505922000001
18 0.0160581921725
19 0.016093925394999993
20 0.0161270593325
21 0.01615982304
22 0.016193232250000005
23 0.01622706816250001
24 0.0162596121325
25 0.016292255612500008
26 0.016326620537499992
27 0.016360639787499992
28 0.016394651975000018
29 0.01642473117
30 0.01646083439249999
31 0.016494676872499992
32 0.016532179362500014
33 0.016566957607500002
34 0.01660436783250001
35 0.01664331163250002
36 0.016682863697499998
37 0.016723118959999995
38 0.016760713502500003
39 0.016804145815
40 0.016845175650000023
41 0.01688478318
42 0.016926643982500017
43 0.0169745326425
44 0.017021550295000007
45 0.01707153422749998
46 0.01711880009749999
47 0.017167975730000003
48 0.0172175149925
49 0.017268909182499997
50 0.017321115087499995
51 0.0173782663975
52 0.017437073954999997
53 0.017493710730000018
54 0.017551495782500006
55 0.017608683087499976
56 0.01766803237750001
57 0.0177379043375
58 0.0178002721625
59 0.017865169062500002
60 0.017933343697500017
61 0.0180073300075
62 0.018085039769999988
63 0.018173660254999998
64 0.018269059587500008
65 0.018376278529999998
66 0.018500833220000013
67 0.018645264680000002
68 0.018805402367500005
69 0.01904886595749999
70 0.019361066965
71 0.019931893772500004
72 0.021774811925000005


==> figures/orderstats/data/azure/orderstats_39.csv <==
1 0.004207194118749999
2 0.004330907298124998
3 0.004405979077499999
4 0.0044684099131249945
5 0.004519415243124992
6 0.004566699058750004
7 0.0046119962562499945
8 0.004653850493749995
9 0.004694222093750003
10 0.004731168473749996
11 0.004769024057499991
12 0.004806483554999994
13 0.004841323609999991
14 0.004876666765624999
15 0.004912012124375005
16 0.004945614708749998
17 0.004980078664374996
18 0.005012268925625004
19 0.005042688566249992
20 0.005072362155625003
21 0.005101271060625
22 0.005129928708749993
23 0.005156721750000004
24 0.005182743347500006
25 0.005207195188125
26 0.005232413466874998
27 0.00525563593249999
28 0.005277887582500009
29 0.005298881885624994
30 0.005319180956250005
31 0.0053380987718749965
32 0.005356562672499998
33 0.005374905699375004
34 0.005392507267500008
35 0.005409469882499995
36 0.005425790478749997
37 0.005441568872499996
38 0.0054563796981249935
39 0.00547047354625
40 0.005484648584375006
41 0.005498197402499997
42 0.005511458254375001
43 0.005525491455000001
44 0.005538811513750007
45 0.005551929734375004
46 0.005565377748125
47 0.005579104783750006
48 0.005592426290000004
49 0.0056060902906250034
50 0.005619952061875008
51 0.005633701976249991
52 0.005647874787499999
53 0.005662376876250002
54 0.005676581636875007
55 0.005692539039374999
56 0.005708493681875007
57 0.005725285388750006
58 0.005743056046249996
59 0.005761118839999999
60 0.005779664830625007
61 0.005800119384999997
62 0.005825680096875
63 0.0058615834531250055
64 0.005888943314999995
65 0.005919833434374993
66 0.005952455681250011
67 0.005988756728124991
68 0.006033699974375003
69 0.0060922655768750065
70 0.006179928340624997
71 0.006419253834999994
72 0.008029015191874994


==> figures/orderstats/data/azure/orderstats_gamma_gamma_2.csv <==
1 0.7512955248389014
2 0.7542386455644376
3 0.7568058253714618
4 0.7588869153974646
5 0.7610329867108636
6 0.7627263618987766
7 0.7641097520530263
8 0.7654805087768004
9 0.7666734028573474
10 0.7680013574896616
11 0.769114522786996
12 0.7703169704046036
13 0.7711512156198569
14 0.7721680959826928
15 0.7731671069738222
16 0.774240689621398
17 0.7751899937209038
18 0.7761815818431063
19 0.7771990313177066
20 0.7781544131229622
21 0.7790676020831985
22 0.7798583696424903
23 0.7808759232508468
24 0.7818028224286856
25 0.7828511589155646
26 0.7837186696611306
27 0.7846903547982975
28 0.7855935195588453
29 0.7864226858451712
30 0.7872521459873858
31 0.7881395243145374
32 0.7891265057985293
33 0.7899555275122567
34 0.7908642024528559
35 0.791724591331953
36 0.7925865924255657
37 0.7933728701549803
38 0.7942370981927362
39 0.7951178355710051
40 0.7957855556407742
41 0.7964754207841535
42 0.7971908356552545
43 0.7978976487452585
44 0.7984692377487097
45 0.799235904598242
46 0.7998166537541472
47 0.8004603771024763
48 0.8011298014622468
49 0.8018484377125266
50 0.802583878389604
51 0.8033468901888011
52 0.8040693988047884
53 0.8047262095104567
54 0.8052691163565513
55 0.8059917561021224
56 0.8066487187470532
57 0.807263812488759
58 0.8079153310700119
59 0.8084727708580922
60 0.8090926288783956
61 0.8097948727946518
62 0.8105924207265649
63 0.8112099432986574
64 0.8119800856324955
65 0.8127854482843206
66 0.8135545323988734
67 0.8144418646822876
68 0.8154906351349634
69 0.8170179640889605
70 0.8185324268269213
71 0.8215435692430968
72 0.8531076304748504


==> figures/orderstats/data/azure/orderstats_gamma_gamma_35.csv <==
1 0.014734175051421126
2 0.015040423488649805
3 0.01518195261443289
4 0.015289466331922272
5 0.015379647939152417
6 0.015453480255194942
7 0.01552269505069332
8 0.01558442963196236
9 0.015640866835328462
10 0.015693330241291308
11 0.015745310314495047
12 0.015789572078492756
13 0.015832553195219482
14 0.015874950981463132
15 0.01591767356896284
16 0.015958743206967486
17 0.015998303136857045
18 0.01603643299076566
19 0.016074442809713676
20 0.01611129361428256
21 0.016146239509011843
22 0.01618578360368556
23 0.01622043448644411
24 0.016253366821496678
25 0.01629225139508081
26 0.016328807733085742
27 0.016365266480128426
28 0.016400223999720985
29 0.016439947410880226
30 0.016478569376433768
31 0.01651456392292596
32 0.016550366528093666
33 0.01658674992300048
34 0.01662649811509234
35 0.01666372212417441
36 0.016703542445619887
37 0.016744898594780545
38 0.016788174510867147
39 0.01683315387581187
40 0.016872589890353517
41 0.016915906557381562
42 0.01695852880316086
43 0.01700248446254412
44 0.01705163974458005
45 0.01710352027740342
46 0.017157788536856112
47 0.017209227733577897
48 0.017260029787080907
49 0.01732017428725505
50 0.017377374111051107
51 0.017434871044128615
52 0.017491883168861216
53 0.01754927764328048
54 0.017609945679053628
55 0.0176756494276393
56 0.017745428360604616
57 0.01780836563732304
58 0.017878175181775317
59 0.017953468783552008
60 0.0180397095862122
61 0.01811831820704334
62 0.018210162561476662
63 0.018299612090063887
64 0.018399032175625857
65 0.018513502284798755
66 0.018637494338284686
67 0.01876927478614194
68 0.018922599721793953
69 0.019114946939463626
70 0.01936161905587516
71 0.019704327333539738
72 0.020481201371937006


==> figures/orderstats/data/azure/orderstats_gamma_gamma_39.csv <==
1 0.004123853400765064
2 0.004285711742189951
3 0.00438573266807517
4 0.004467492222001751
5 0.004530850806899864
6 0.004585583692288226
7 0.004634361884923722
8 0.004677504813736828
9 0.004716508981312944
10 0.0047535559908150555
11 0.004786989821715501
12 0.0048187972526484634
13 0.004849257612120189
14 0.0048779541142263405
15 0.0049062447682707115
16 0.004932300317806659
17 0.004958454795157718
18 0.004982450477729136
19 0.005006701905064712
20 0.005030536855761817
21 0.005052880654899307
22 0.005075823025102803
23 0.005097364882911944
24 0.005118304352628947
25 0.0051398650472327155
26 0.005160538482084892
27 0.005180305154435186
28 0.005199994404523094
29 0.005219434938410198
30 0.005238565317089885
31 0.0052576241472624165
32 0.005277275133444227
33 0.005296763417203701
34 0.005315086185140396
35 0.005334115534498046
36 0.005353049891012184
37 0.0053721066373697175
38 0.005391097537182557
39 0.0054099533674325205
40 0.005428785041144998
41 0.005447759062293374
42 0.005467156535803249
43 0.005487048617298243
44 0.005506736162318508
45 0.005527428608501263
46 0.005547658136882333
47 0.005567631868736701
48 0.005588903870767794
49 0.005610868265912754
50 0.0056323587370012305
51 0.005654310845385116
52 0.005676538414960557
53 0.005699396931543672
54 0.005723441327113079
55 0.005748562255052012
56 0.005774393190015376
57 0.0058020491952362205
58 0.005830464904104865
59 0.00585999544798823
60 0.005890308390128077
61 0.005924594634284234
62 0.005960453492748385
63 0.005998003163535777
64 0.006041877756017667
65 0.006088735743283642
66 0.006141867556974167
67 0.006202165722050035
68 0.006273889249614504
69 0.006363130253172905
70 0.006483901134042925
71 0.006664798242422929
72 0.007070780016385451


==> figures/orderstats/data/azure/orderstats_gamma_gamma_copula_2.csv <==
1 0.7499461149451307
2 0.7542180679835745
3 0.7573313556577729
4 0.7594802467047337
5 0.7614143820390606
6 0.7628313477398732
7 0.7644180755087754
8 0.765771339187454
9 0.7669613947314372
10 0.7683056864422833
11 0.7692659016546399
12 0.7703891589470119
13 0.7714152618493242
14 0.7724274053140049
15 0.7733769150180434
16 0.7743783568357212
17 0.7753019926997753
18 0.7762026974352778
19 0.7771362283119444
20 0.7779720602529194
21 0.7788343801410406
22 0.7797800381487291
23 0.7807127679707846
24 0.7817781080360592
25 0.782661745726853
26 0.7836003161114832
27 0.7849319618686162
28 0.7859502801412264
29 0.7868585444914747
30 0.7877677078895756
31 0.7885903146377816
32 0.789488361962651
33 0.7902775940809065
34 0.7910865393874771
35 0.7918260984399486
36 0.7924708001051806
37 0.7931985974923805
38 0.7940574069762445
39 0.7949768357417564
40 0.7957217796165358
41 0.7965011327350786
42 0.7972083395698535
43 0.7980067294857242
44 0.7987532180109735
45 0.799460790171632
46 0.8001666552946025
47 0.8008037683055318
48 0.8015410213481742
49 0.8023017495838363
50 0.8029482415771494
51 0.8034811807288926
52 0.8041496829878464
53 0.804781626837644
54 0.8053956390438232
55 0.8059879603991443
56 0.8066303499659142
57 0.8071897545953739
58 0.8078971073278938
59 0.8084619728340197
60 0.8091498009499682
61 0.8097254025203081
62 0.810258960947745
63 0.811039392416057
64 0.8117693540906279
65 0.8124512317866075
66 0.8133588752216393
67 0.814231475386266
68 0.8153478629038385
69 0.8165989757421316
70 0.8181785759759614
71 0.8212403776786839
72 0.8523832456441326


==> figures/orderstats/data/azure/orderstats_gamma_gamma_copula_35.csv <==
1 0.014787614589290725
2 0.015087143159963186
3 0.015231570566479537
4 0.015336741790199471
5 0.015419199446332934
6 0.015496456736279935
7 0.015562914224561304
8 0.015618848030762935
9 0.015669642867540308
10 0.015720227739460378
11 0.015766911403907048
12 0.015814507066805115
13 0.015859301422412847
14 0.015896212845413572
15 0.015935482318177693
16 0.015973585914784344
17 0.016011355875781518
18 0.016048122207703484
19 0.01608281629273901
20 0.01612379193032498
21 0.01615815793493565
22 0.016197327248752155
23 0.016230051928044175
24 0.016265447128074456
25 0.016300353046614244
26 0.01633757387933211
27 0.016373960310853992
28 0.01641082088268808
29 0.016450128849346615
30 0.016481405114848257
31 0.01652040579947307
32 0.016557118411691506
33 0.01659465471658333
34 0.0166324833739254
35 0.016670183955247008
36 0.016708575685943167
37 0.01674471899769868
38 0.0167889328806348
39 0.016830955250673837
40 0.016877442752146424
41 0.016921582737919542
42 0.01696722164037684
43 0.017011910693612787
44 0.017061172346913085
45 0.01710809674247152
46 0.017159477376383056
47 0.01720980853493568
48 0.017260748692687438
49 0.01731414956126144
50 0.01737103906332095
51 0.017427826311358703
52 0.017488634598257988
53 0.017551662808085303
54 0.017613034240553924
55 0.017680191414902093
56 0.017746371872161257
57 0.01781040420651134
58 0.01788348534221514
59 0.017958295919613173
60 0.01803187833639142
61 0.01811042009414322
62 0.018198801169138402
63 0.018291745187657357
64 0.018396257183992876
65 0.018498802335839656
66 0.018621217448095754
67 0.01875175392404358
68 0.018906018976698694
69 0.01908296880961593
70 0.019340514665828992
71 0.019651107307415587
72 0.02035172400504047


==> figures/orderstats/data/azure/orderstats_gamma_gamma_copula_39.csv <==
1 0.004133304459227352
2 0.0043013645297804
3 0.0044064020585598464
4 0.004485663842136896
5 0.004550778957422246
6 0.004604636184196551
7 0.0046527010090129835
8 0.004695036215954993
9 0.004734303945814321
10 0.004771755778972101
11 0.004806144483034042
12 0.004837840907085572
13 0.004867625298887025
14 0.004897049649868939
15 0.004924198697001624
16 0.004950978437858947
17 0.004976025814789865
18 0.005001025151908891
19 0.005024135746446143
20 0.005047284812081514
21 0.005068767472198889
22 0.005091013981290043
23 0.005111722367509996
24 0.005132969538305912
25 0.005152621083900019
26 0.005171963723411833
27 0.005192210602374196
28 0.005211513839375246
29 0.005229769613166153
30 0.005248285800697664
31 0.005266381744278713
32 0.005284153501543209
33 0.005302189384297914
34 0.005320853902246415
35 0.005338996035827746
36 0.0053573076538335615
37 0.005374432458295478
38 0.005392016956848057
39 0.005410020181983772
40 0.005428200758927041
41 0.005445855675555863
42 0.005464284821482984
43 0.005483015385554088
44 0.0055007934307376325
45 0.005519211029050754
46 0.005537898712909601
47 0.005557249147317842
48 0.005576220762381159
49 0.0055965086830123915
50 0.005616629424931589
51 0.005636565308679418
52 0.005657187658379815
53 0.0056784509677331165
54 0.00570015111704451
55 0.005723302227586819
56 0.0057477764428419086
57 0.005772780298189003
58 0.005799875024218796
59 0.005827696309513596
60 0.00585662394428243
61 0.005886129292249642
62 0.005918942131831983
63 0.005955518600056831
64 0.005992175478564831
65 0.006034810546613186
66 0.006082139524506794
67 0.006136268925559584
68 0.006202822520192171
69 0.006285005474041701
70 0.006402931954450344
71 0.00658717238762137
72 0.006999264131298021


==> figures/orderstats/data/azure/orderstats_global_gamma_2.csv <==
1 0.7749197751174305
2 0.7775626972793642
3 0.7791182844311062
4 0.7801104760621277
5 0.7809334215866494
6 0.7816671593050762
7 0.7822243778944853
8 0.7828618955792166
9 0.7832704944447471
10 0.7836811385745325
11 0.7840903409766947
12 0.7844447244320959
13 0.7847616998132818
14 0.7851594766291998
15 0.7854767593505563
16 0.7857482452434865
17 0.7860695156754258
18 0.7863295987742783
19 0.7866235872387922
20 0.7869154338035549
21 0.7872848626085657
22 0.7875182020702964
23 0.7877803055555418
24 0.7880224881792357
25 0.7882893528198632
26 0.7885188197304871
27 0.78877109009979
28 0.7890451359592039
29 0.7892964051957242
30 0.789522017211064
31 0.7897912364637404
32 0.7900602791183178
33 0.7903056356673785
34 0.7905461311588978
35 0.7907811241184176
36 0.7909904432849336
37 0.7912427545332179
38 0.791484868756854
39 0.7917015912423385
40 0.7919265167578651
41 0.7921756596705266
42 0.7923446828498488
43 0.7926163369237412
44 0.7928741576775823
45 0.7930988689850622
46 0.7933570420221209
47 0.7936212516633617
48 0.7938759894709005
49 0.7941416879235643
50 0.7944143174907436
51 0.7946542436711472
52 0.7949446366441068
53 0.7951884004438959
54 0.7954587424406391
55 0.7957902398500754
56 0.7961532968371817
57 0.7964803408025625
58 0.7968152902177108
59 0.7971830395844561
60 0.7975206648943495
61 0.7979180273725445
62 0.7984531592407371
63 0.7988943426373669
64 0.7993001053100195
65 0.7997283405309606
66 0.8003815114226511
67 0.8009603696293089
68 0.8017152537407799
69 0.8024995199969784
70 0.8036226852088295
71 0.8051052677231715
72 0.8073920598201216


==> figures/orderstats/data/azure/orderstats_global_gamma_35.csv <==
1 0.014958644345642376
2 0.01522028349648707
3 0.015373015617785157
4 0.015487864921732928
5 0.015587320311223223
6 0.01566791687875586
7 0.01573947839330688
8 0.015800458619301613
9 0.01585969073409545
10 0.01590902146692563
11 0.01595617285114438
12 0.016004420035687705
13 0.016051693150997658
14 0.01609402490715157
15 0.016135833115565053
16 0.016175291533075432
17 0.01621144805078451
18 0.016246878336220464
19 0.01628767862885898
20 0.01632209887246215
21 0.01635793156955698
22 0.016390657785861705
23 0.01642335172729215
24 0.016457830080585302
25 0.016490206622545335
26 0.01652109010435847
27 0.016552321830198842
28 0.016582777203184886
29 0.016613945445054547
30 0.016644641823941708
31 0.016673810899160372
32 0.016705264270819874
33 0.01673696384078479
34 0.016767321601475992
35 0.016800641571958326
36 0.01683210005537249
37 0.016864773230361813
38 0.01689771188070278
39 0.016932118144446312
40 0.016961333570343646
41 0.016993780388068567
42 0.017027644655368948
43 0.01706282031917695
44 0.017094499509120096
45 0.017131474676520087
46 0.017168350591540003
47 0.0172041304167798
48 0.01724147357378755
49 0.017277511636432208
50 0.017312362699689943
51 0.017348803706687465
52 0.017391972527270493
53 0.01743499066146563
54 0.01747397896872539
55 0.01752139072523663
56 0.017568200936173825
57 0.017617926131428045
58 0.01767009529953391
59 0.01772290181308018
60 0.01777953034537297
61 0.017837699668942424
62 0.01789986483480953
63 0.017958022489745727
64 0.0180282753429693
65 0.018104011592489783
66 0.018193354661097186
67 0.018287803271506326
68 0.018397800949123445
69 0.018545816168576378
70 0.01872934504019684
71 0.018999386780323094
72 0.019478966577227527


==> figures/orderstats/data/azure/orderstats_global_gamma_39.csv <==
1 0.004099311449598099
2 0.0042521535983132035
3 0.004341558227231002
4 0.004409448609509553
5 0.0044624253592743975
6 0.0045127073332859365
7 0.004555785775357685
8 0.0045960391515428465
9 0.004633231276954236
10 0.004667081692780787
11 0.004699065588047043
12 0.004729077144905767
13 0.004759734028918255
14 0.0047877600679390635
15 0.004815221605248475
16 0.004841264432861239
17 0.0048668899823422675
18 0.0048920816505202535
19 0.004916085675603136
20 0.004940243129737045
21 0.0049627066370539945
22 0.0049868498076247395
23 0.00500942170638284
24 0.005031574097498587
25 0.0050537677251911465
26 0.005076180985820284
27 0.005099148422671468
28 0.005121354316983446
29 0.0051433542231739075
30 0.005166243009479029
31 0.005188329706675483
32 0.005210044125685502
33 0.00523218883800041
34 0.005254452360551281
35 0.0052766422857654345
36 0.0052998570338221316
37 0.0053229456771139326
38 0.005346084527125169
39 0.005369040906660324
40 0.005392376298828398
41 0.005415503156072711
42 0.005440396052864499
43 0.005464288538907363
44 0.005489106366484137
45 0.005513803705877321
46 0.005539612636085863
47 0.005565438556578284
48 0.00559352742994187
49 0.005621458368459627
50 0.0056501407382823984
51 0.0056791377384081245
52 0.005708863507399675
53 0.005738487419625036
54 0.005771505149701689
55 0.005804321884617383
56 0.005837984626781113
57 0.0058731491852238825
58 0.0059094284288276665
59 0.0059473398561053015
60 0.005988131345654815
61 0.006030831575887862
62 0.006078318281085643
63 0.006129797474060196
64 0.006187143864821345
65 0.0062506455794427785
66 0.006319470350633904
67 0.006402391491657011
68 0.006496339604016716
69 0.0066087164101828934
70 0.006755529577225624
71 0.006969354923334815
72 0.007378836016588028


==> figures/orderstats/data/azure/orderstats_global_shiftexp_2.csv <==
1 0.7839986628930802
2 0.784199712671337
3 0.7844089468486102
4 0.7845776259409729
5 0.7847302570744019
6 0.7848878987338516
7 0.7850090881660087
8 0.7851485962725672
9 0.7852831310578381
10 0.785417174304434
11 0.785521484964218
12 0.7856382598601237
13 0.7857659479129255
14 0.7858859328633422
15 0.7860073851874528
16 0.7861423165600595
17 0.7862816213431982
18 0.7863879572607294
19 0.7865207249818055
20 0.7866799817286938
21 0.7868566057073823
22 0.7869930949639412
23 0.787144747924359
24 0.7872679453265854
25 0.7874339821658057
26 0.7876000791177006
27 0.7877413387176374
28 0.7879185950467833
29 0.7880645294737489
30 0.7882231772435722
31 0.7883698391223928
32 0.7885050507574322
33 0.7886414055701282
34 0.7888231288318724
35 0.7890265939738774
36 0.7892065477936018
37 0.7893901683416874
38 0.7896126793246334
39 0.7898050680348558
40 0.789990357550383
41 0.7902025197868282
42 0.7904408408573244
43 0.7906684608062267
44 0.7908945305047973
45 0.7911441482748507
46 0.7914177560258525
47 0.7916712166312837
48 0.7918751678138188
49 0.7921720996486841
50 0.7924143857090888
51 0.7927778684995361
52 0.7931197821723112
53 0.7934741033018597
54 0.7938503345102599
55 0.7942603877880217
56 0.7946644220318041
57 0.7950449504415511
58 0.7957115445429
59 0.796161952348192
60 0.7967690920478327
61 0.7972056880021292
62 0.7977545927268755
63 0.7984601792773607
64 0.7991590123536441
65 0.7999311330249536
66 0.8009051240915399
67 0.8019346471906275
68 0.8031345690121803
69 0.8046531689183672
70 0.8068437650908094
71 0.8100789987035018
72 0.8168320952142639


==> figures/orderstats/data/azure/orderstats_global_shiftexp_35.csv <==
1 0.015688807889813357
2 0.015742643160322537
3 0.01578617000373276
4 0.01582402186313689
5 0.015860266489102562
6 0.01589428713823299
7 0.015923188387097643
8 0.015952549604055778
9 0.015979947364323416
10 0.016008338531767082
11 0.016034470696834956
12 0.016060684481448692
13 0.016086134067404407
14 0.016110359231565997
15 0.01613393919374481
16 0.016161982957922195
17 0.016186410280108893
18 0.01621115261971444
19 0.016235527323654478
20 0.01626153493396715
21 0.01628626636043299
22 0.016311882122622856
23 0.01633652975227158
24 0.016362011454047413
25 0.016387705054019822
26 0.016414488170355276
27 0.016439844792592116
28 0.01646349894897582
29 0.016490011417566883
30 0.01651654842228972
31 0.016540711990674126
32 0.01656583782028977
33 0.0165927250104364
34 0.016619829160139373
35 0.016648316434058723
36 0.016675558648281318
37 0.01670362336013422
38 0.016732940671892974
39 0.01676462770982603
40 0.0167966019766939
41 0.016830251984893633
42 0.016865892745290795
43 0.016900072630845055
44 0.016936972861888736
45 0.01697244394156171
46 0.017008607753382355
47 0.017048246568220484
48 0.017085630596867817
49 0.017124598361841395
50 0.017166262069487372
51 0.017212128770171378
52 0.017259503852464064
53 0.017303463857629823
54 0.017355674638829116
55 0.01740551667694581
56 0.017456725483587166
57 0.01751325808908683
58 0.017569746543410238
59 0.017635021846568736
60 0.017704030756646713
61 0.01778122505948178
62 0.017860378787748016
63 0.01794282635222696
64 0.018042486988284208
65 0.018143972388364914
66 0.01825926202290866
67 0.018389873283794
68 0.01854186947380819
69 0.018739847526727332
70 0.018981614758733355
71 0.01937793516693031
72 0.020133998197946257


==> figures/orderstats/data/azure/orderstats_global_shiftexp_39.csv <==
1 0.0045801974376113
2 0.004611397873972816
3 0.004637827824576174
4 0.0046600046099899385
5 0.004680044142464179
6 0.0046994076740533505
7 0.004718099110763166
8 0.004735501242235965
9 0.004752281811501769
10 0.004769024820070697
11 0.004785633845983014
12 0.004802077823795203
13 0.0048185467346466395
14 0.004834081145245623
15 0.004849615320906473
16 0.004866217753957483
17 0.004881575494518605
18 0.004896531211929192
19 0.004912124455770698
20 0.004928350167132922
21 0.004943974914864886
22 0.0049599845869547935
23 0.004975770456743231
24 0.004991972405060573
25 0.005008291445475032
26 0.005024580533210531
27 0.005041048024465286
28 0.00505811881652586
29 0.005075266498380218
30 0.005092131874446432
31 0.005109860327699112
32 0.005128583865472396
33 0.005146278500823983
34 0.005164188329185599
35 0.005183066039887929
36 0.005202176105378574
37 0.005221946950375604
38 0.005241867522584836
39 0.005261740843626032
40 0.005282438483272188
41 0.005304002656782314
42 0.00532558591195043
43 0.005348748666500591
44 0.005371690149268689
45 0.0053949886524643454
46 0.005419528984352229
47 0.005445489270826727
48 0.005472471148293576
49 0.005500183573912682
50 0.0055294657038970465
51 0.005559100154244994
52 0.005590592411093066
53 0.005624449867647981
54 0.005659619294401293
55 0.005695766957198681
56 0.005734390288593345
57 0.005775772763957079
58 0.005818405706362133
59 0.005864971901951515
60 0.0059154017321903915
61 0.0059689857471695775
62 0.006028010878784883
63 0.006090822201417534
64 0.006164040666754268
65 0.006246076500519291
66 0.006339606832998699
67 0.0064438763428163424
68 0.00656868630175307
69 0.006734735890316991
70 0.006946739727208351
71 0.007261524530317131
72 0.007895772875217073


==> figures/orderstats/data/azure/orderstats_shiftexp_shiftexp_2.csv <==
1 0.7526854319099744
2 0.7548895683964435
3 0.7570632052185171
4 0.7591824660568705
5 0.7613045933465608
6 0.7633713623213613
7 0.7647383214799501
8 0.7658351377405623
9 0.7669351246521336
10 0.767895875276309
11 0.7690665198228517
12 0.7702890584436431
13 0.7714422300578088
14 0.7724154505555524
15 0.773401354193461
16 0.7743446954099824
17 0.7751688326346714
18 0.7760094509577911
19 0.7769393399597422
20 0.7779443731469597
21 0.7789242835477254
22 0.7798156638879956
23 0.7807686382765064
24 0.7817438110799988
25 0.7827468122881043
26 0.7836762281777534
27 0.7847391712582001
28 0.7857491697250907
29 0.7866216464844658
30 0.7875207269843704
31 0.7883301302054292
32 0.7892432753593411
33 0.7900528312368783
34 0.7909682310889352
35 0.7919569019137173
36 0.7926659799022905
37 0.7934690218844246
38 0.7943049003311135
39 0.795089712486887
40 0.7957835087011675
41 0.7966081574675637
42 0.7972730313755766
43 0.7980214550265938
44 0.7987111462106062
45 0.7994045574329378
46 0.8000669348137528
47 0.8007688742847202
48 0.8014540384793388
49 0.8020709555109512
50 0.8026692692089515
51 0.80329274460698
52 0.80397763813836
53 0.8045882966177479
54 0.8051533407471954
55 0.805794635160607
56 0.806415328083261
57 0.8069903664314196
58 0.8074974025596692
59 0.8080486074234757
60 0.8086912691169255
61 0.8092210362316034
62 0.8098680857499316
63 0.810696015503909
64 0.8116130042866897
65 0.8125793848654983
66 0.813567095169822
67 0.814717086148386
68 0.815941776954417
69 0.8175314581616991
70 0.8204876265924337
71 0.8268699618208792
72 0.8547371959530929


==> figures/orderstats/data/azure/orderstats_shiftexp_shiftexp_35.csv <==
1 0.014970523601574515
2 0.015162236800705643
3 0.015261650748175825
4 0.015338926564358608
5 0.015401551283374894
6 0.015452887863529384
7 0.015505612919421582
8 0.01555522967503024
9 0.01559716270352385
10 0.015639398992251034
11 0.015678457923394867
12 0.015717797626210842
13 0.015755733224750067
14 0.015789114781704056
15 0.015824756299221504
16 0.01585959849021774
17 0.015892667366199195
18 0.015928939674222875
19 0.015962366513186263
20 0.01599638439950012
21 0.01603376286279717
22 0.016070449265413914
23 0.01610809710382393
24 0.01614577902097555
25 0.01618360438409935
26 0.01622775150575079
27 0.016264128880329708
28 0.016304628438470945
29 0.016348061759568214
30 0.016388027478348083
31 0.016432211498460313
32 0.016474821134544168
33 0.01652194084568562
34 0.016566759916325592
35 0.016610440598406426
36 0.01665834899065927
37 0.01671254164218075
38 0.016759861923552256
39 0.0168061535209861
40 0.0168530111847768
41 0.01690240756251154
42 0.016953434909597914
43 0.017004504293572777
44 0.017058412724817017
45 0.017106791909500395
46 0.017158316714446686
47 0.017207144227954562
48 0.017261042721154717
49 0.01731254169866882
50 0.017367381592577898
51 0.017421870622962753
52 0.017481225980910727
53 0.017541397706524173
54 0.01760124071038704
55 0.017662178795204257
56 0.017722404530712894
57 0.017788405821331125
58 0.01785531792402788
59 0.017925248238342975
60 0.018002429869752777
61 0.01808617130136679
62 0.018176070212822394
63 0.01827239759624977
64 0.018379960809147992
65 0.018508721694326446
66 0.0186563511407163
67 0.018822687810434755
68 0.019037226466625517
69 0.019312892034417148
70 0.01969648437559184
71 0.020333080618510163
72 0.02175334138267241


==> figures/orderstats/data/azure/orderstats_shiftexp_shiftexp_39.csv <==
1 0.004029274764494901
2 0.004242069702367395
3 0.004361881004313549
4 0.004444392716005689
5 0.00450940035107291
6 0.00456402997667795
7 0.004613518583801574
8 0.004659029363019345
9 0.004700963434351269
10 0.004738375182054565
11 0.0047749535059308755
12 0.004806331389059919
13 0.004835046902377179
14 0.004861357258385724
15 0.00488705759209727
16 0.004910748372791689
17 0.004932126811855047
18 0.0049532977184984965
19 0.004973728897166785
20 0.004994037251899321
21 0.005012603059169369
22 0.00503180536991921
23 0.005050167279742964
24 0.005068184738993631
25 0.0050862699165902915
26 0.00510431245098434
27 0.005121960340296156
28 0.005139790696717859
29 0.005156625559695944
30 0.005173960567803136
31 0.0051910449899710024
32 0.0052079688321755024
33 0.00522511989258985
34 0.005242267632451272
35 0.005259589643029452
36 0.005277149710751328
37 0.005294991127035069
38 0.005313081118129931
39 0.005330857587904843
40 0.005348791724022245
41 0.005366388642412207
42 0.005385026270913736
43 0.005404101820447063
44 0.005423196004770849
45 0.005443247514156926
46 0.005464140548139612
47 0.005486703061837224
48 0.00550777129662029
49 0.005531194343194844
50 0.0055552084910121865
51 0.005580393622850681
52 0.005607245081392888
53 0.005633812055140629
54 0.005661753011769379
55 0.005691056366128607
56 0.005723165844229045
57 0.00575630690419407
58 0.0057925185786588205
59 0.0058320074455405855
60 0.005873743226784999
61 0.005918860869840016
62 0.005968842062987597
63 0.006023608661726099
64 0.006085802718227943
65 0.006159040764201266
66 0.006244199863887054
67 0.00634167381271725
68 0.006467523944661652
69 0.006630057060044908
70 0.006850498354762262
71 0.007256114774800125
72 0.008266381800299084


==> figures/orderstats/data/eX3/orderstats_3.csv <==
1 0.023570942378749994
2 0.02393430577375
3 0.024187611196875042
4 0.024428597426250035
5 0.02467955092062502
6 0.024991122008750012
7 0.025414918830624966
8 0.025810804699374943
9 0.02623711133812495
10 0.026769691390000006


==> figures/orderstats/data/eX3/orderstats_66.csv <==
1 0.0029459812860000035
2 0.0030782164469999973
3 0.003179974557999999
4 0.003275310453999997
5 0.0033612265179999994
6 0.003454438927999996
7 0.0035482424990000015
8 0.0036501202319999962
9 0.0037727641089999975
10 0.003940981014000001


==> figures/orderstats/data/eX3/orderstats_75.csv <==
1 0.55442161121
2 0.5588335852999999
3 0.5609273690500002
4 0.5629732801099997
5 0.56603833973
6 0.5786491648600001
7 0.5936613008699996
8 0.6104466309599998
9 0.6333699745999998
10 0.6553435261899999


==> figures/orderstats/data/eX3/orderstats_gamma_gamma_3.csv <==
1 0.023494307208075566
2 0.023917409586270658
3 0.02421243265238625
4 0.024487111554456754
5 0.024743656460005533
6 0.02503397650908715
7 0.025380520077378125
8 0.025765736557797826
9 0.026185920414877537
10 0.02673097896922153


==> figures/orderstats/data/eX3/orderstats_gamma_gamma_66.csv <==
1 0.0029428813909623155
2 0.0030890830432927356
3 0.003193743929073069
4 0.003285203209083716
5 0.0033662739416059286
6 0.003449576216499077
7 0.003540002403980885
8 0.003642520319127355
9 0.0037709861427953763
10 0.0039637507600125185


==> figures/orderstats/data/eX3/orderstats_gamma_gamma_75.csv <==
1 0.5483396408500134
2 0.5582938640147487
3 0.5613782097629979
4 0.5647023283860672
5 0.5728895618130864
6 0.586378162414724
7 0.6016812948335286
8 0.6114501819592126
9 0.623578697183481
10 0.6557887117737087


==> figures/orderstats/data/eX3/orderstats_gamma_gamma_copula_3.csv <==
1 0.02349538957912867
2 0.023931910252769212
3 0.02422102375980155
4 0.0244804239048583
5 0.02475411482378989
6 0.02504747750158052
7 0.025382300803524084
8 0.025775845698952273
9 0.0262094524507054
10 0.026757515503613202


==> figures/orderstats/data/eX3/orderstats_gamma_gamma_copula_66.csv <==
1 0.0029419989102438936
2 0.0030885140474549285
3 0.00319003644250927
4 0.003282220805684873
5 0.0033646821846135123
6 0.003449197868373977
7 0.0035415570393717826
8 0.003641926947270454
9 0.0037682550190021435
10 0.003963751819613828


==> figures/orderstats/data/eX3/orderstats_gamma_gamma_copula_75.csv <==
1 0.5459098519319381
2 0.556975540291699
3 0.5607302310824438
4 0.5638328787495958
5 0.5708865536573685
6 0.5845876047512314
7 0.6013146759423118
8 0.6128070219768527
9 0.6254177154091846
10 0.6574707590254922


==> figures/orderstats/data/eX3/orderstats_global_gamma_3.csv <==
1 0.023913617801346123
2 0.02429718670936475
3 0.024540445340638876
4 0.024734352515584042
5 0.024915249289560383
6 0.025090841497154553
7 0.025274120368791588
8 0.025472110450373883
9 0.025717807909991827
10 0.026117907274545642


==> figures/orderstats/data/eX3/orderstats_global_gamma_66.csv <==
1 0.0030674222391613598
2 0.0031824016644953043
3 0.003257763948846112
4 0.003325042364998755
5 0.003386062038174778
6 0.0034480197426408478
7 0.0035094987755710273
8 0.0035777708546371424
9 0.0036615719722520377
10 0.0037996410156294963


==> figures/orderstats/data/eX3/orderstats_global_gamma_75.csv <==
1 0.5516016013968739
2 0.5650086162562015
3 0.5729000166465997
4 0.5782523352369092
5 0.5842745895263061
6 0.5893765468829942
7 0.5956444879797484
8 0.6007164428414751
9 0.6098623864926583
10 0.623114006121255


==> figures/orderstats/data/eX3/orderstats_global_shiftexp_3.csv <==
1 0.02435545087823013
2 0.024430792834109386
3 0.024519926191463988
4 0.0246215492284853
5 0.024741223939325242
6 0.02488198393398632
7 0.025058022570268453
8 0.025292692615462044
9 0.02566120513687266
10 0.02638386973166154


==> figures/orderstats/data/eX3/orderstats_global_shiftexp_66.csv <==
1 0.003204669262961931
2 0.0032318042388066077
3 0.0032627592061322307
4 0.0032964589128756192
5 0.00333740140746886
6 0.003383127550868722
7 0.0034454728603300717
8 0.003526709249611593
9 0.00364249632444867
10 0.0038748484262115103


==> figures/orderstats/data/eX3/orderstats_global_shiftexp_75.csv <==
1 0.5658531819867638
2 0.5688265345397475
3 0.5720693407099062
4 0.5756463257549286
5 0.5797491028333853
6 0.5846431749209511
7 0.5899812083181432
8 0.5989374251668196
9 0.6081754986474006
10 0.6314573196726638


==> figures/orderstats/data/eX3/orderstats_shiftexp_shiftexp_3.csv <==
1 0.02375896585079792
2 0.023954123617042043
3 0.024135693984535217
4 0.024366605032338878
5 0.024634938792971784
6 0.02498506634165122
7 0.025362499311748846
8 0.025766264153101463
9 0.02621157065664131
10 0.02687911236408737


==> figures/orderstats/data/eX3/orderstats_shiftexp_shiftexp_66.csv <==
1 0.0029994782217112226
2 0.0030897014040080534
3 0.003191606247196897
4 0.0032819773036416957
5 0.0033497628528092434
6 0.0034241431448842597
7 0.003513801540655254
8 0.003620523711691002
9 0.003747887398563321
10 0.003998950128822212


==> figures/orderstats/data/eX3/orderstats_shiftexp_shiftexp_75.csv <==
1 0.553585285810969
2 0.559083873710466
3 0.5608939766014607
4 0.5641028043182706
5 0.5699967035078528
6 0.5844455705754344
7 0.601869065081225
8 0.6099509596045758
9 0.6195332715242774
10 0.6517171510604802


==> figures/timeseries/data/Azure/timeseries_39_1.csv <==
1 0.004897566
1 0.004897566
1 0.004897566
1 0.004897566
2 0.005629777
2 0.005629777
2 0.005629777
2 0.005629777
2 0.005629777
2 0.005629777
3 0.005603276
3 0.005603276
3 0.005603276
3 0.005603276
3 0.005603276
3 0.005603276
4 0.004468361
4 0.004468361
4 0.004468361
4 0.004468361
4 0.004468361
4 0.004468361
5 0.004679864
5 0.004679864
5 0.004679864
5 0.004679864
5 0.004679864
5 0.004679864
6 0.004910767
6 0.004910767
6 0.004910767
6 0.004910767
6 0.004910767
6 0.004910767
7 0.005531875
7 0.005531875
7 0.005531875
7 0.005531875
7 0.005531875
7 0.005531875
8 0.00514827
8 0.00514827
8 0.00514827
8 0.00514827
8 0.00514827
8 0.00514827
9 0.004853866
9 0.004853866
9 0.004853866
9 0.004853866
9 0.004853866
9 0.004853866
10 0.005961381
10 0.005961381
10 0.005961381
10 0.005961381
10 0.005961381
10 0.005961381
11 0.005971681
11 0.005971681
11 0.005971681
11 0.005971681
11 0.005971681
11 0.005971681
12 0.00443836
12 0.00443836
12 0.00443836
12 0.00443836
12 0.00443836
12 0.00443836
13 0.00445076
13 0.00445076
13 0.00445076
13 0.00445076
13 0.00445076
13 0.00445076
14 0.004492461
14 0.004492461
14 0.004492461
14 0.004492461
14 0.004492461
14 0.004492461
15 0.004367159
15 0.004367159
15 0.004367159
15 0.004367159
15 0.004367159
15 0.004367159
16 0.004325659
16 0.004325659
16 0.004325659
16 0.004325659
16 0.004325659
16 0.004325659
17 0.004896366
17 0.004896366
17 0.004896366
17 0.004896366
17 0.004896366
17 0.004896366
18 0.005706678
18 0.005706678
18 0.005706678
18 0.005706678
18 0.005706678
18 0.005706678
19 0.00441306
19 0.00441306
19 0.00441306
19 0.00441306
19 0.00441306
19 0.00441306
20 0.004688364
20 0.004688364
20 0.004688364
20 0.004688364
20 0.004688364
20 0.004688364
21 0.005100369
21 0.005100369
21 0.005100369
21 0.005100369
21 0.005100369
21 0.005100369
21 0.005100369
22 0.004480361
22 0.004480361
22 0.004480361
22 0.004480361
22 0.004480361
22 0.004480361
23 0.005657677
23 0.005657677
23 0.005657677
23 0.005657677
23 0.005657677
23 0.005657677
24 0.005430574
24 0.005430574
24 0.005430574
24 0.005430574
24 0.005430574
24 0.005430574
25 0.004640362
25 0.004640362
25 0.004640362
25 0.004640362
25 0.004640362
25 0.004640362
26 0.006199084
26 0.006199084
26 0.006199084
26 0.006199084
26 0.006199084
26 0.006199084
27 0.004202757
27 0.004202757
27 0.004202757
27 0.004202757
27 0.004202757
27 0.004202757
28 0.004154957
28 0.004154957
28 0.004154957
28 0.004154957
28 0.004154957
28 0.004154957
29 0.00509147
29 0.00509147
29 0.00509147
29 0.00509147
29 0.00509147
29 0.00509147
30 0.00439286
30 0.00439286
30 0.00439286
30 0.00439286
30 0.00439286
30 0.00439286
31 0.004345859
31 0.004345859
31 0.004345859
31 0.004345859
31 0.004345859
31 0.004345859
32 0.00439236
32 0.00439236
32 0.00439236
32 0.00439236
32 0.00439236
32 0.00439236
33 0.00448336
33 0.00448336
33 0.00448336
33 0.00448336
33 0.00448336
33 0.00448336
34 0.005201671
34 0.005201671
34 0.005201671
34 0.005201671
34 0.005201671
34 0.005201671
35 0.004774364
35 0.004774364
35 0.004774364
35 0.004774364
35 0.004774364
35 0.004774364
36 0.00592798
36 0.00592798
36 0.00592798
36 0.00592798
36 0.00592798
36 0.00592798
37 0.005669677
37 0.005669677
37 0.005669677
37 0.005669677
37 0.005669677
37 0.005669677
38 0.006001381
38 0.006001381
38 0.006001381
38 0.006001381
38 0.006001381
38 0.006001381
39 0.005190471
39 0.005190471
39 0.005190471
39 0.005190471
39 0.005190471
39 0.005190471
40 0.004662963
40 0.004662963
40 0.004662963
40 0.004662963
40 0.004662963
40 0.004662963
41 0.004547062
41 0.004547062
41 0.004547062
41 0.004547062
41 0.004547062
41 0.004547062
41 0.004547062
42 0.004563662
42 0.004563662
42 0.004563662
42 0.004563662
42 0.004563662
42 0.004563662
43 0.004470461
43 0.004470461
43 0.004470461
43 0.004470461
43 0.004470461
43 0.004470461
44 0.004610563
44 0.004610563
44 0.004610563
44 0.004610563
44 0.004610563
44 0.004610563
45 0.004732965
45 0.004732965
45 0.004732965
45 0.004732965
45 0.004732965
45 0.004732965
46 0.005762579
46 0.005762579
46 0.005762579
46 0.005762579
46 0.005762579
46 0.005762579
47 0.004976668
47 0.004976668
47 0.004976668
47 0.004976668
47 0.004976668
47 0.004976668
48 0.006068982
48 0.006068982
48 0.006068982
48 0.006068982
48 0.006068982
48 0.006068982
49 0.004805866
49 0.004805866
49 0.004805866
49 0.004805866
49 0.004805866
49 0.004805866
50 0.00443116
50 0.00443116
50 0.00443116
50 0.00443116
50 0.00443116
50 0.00443116
51 0.004286558
51 0.004286558
51 0.004286558
51 0.004286558
51 0.004286558
51 0.004286558
52 0.00511597
52 0.00511597
52 0.00511597
52 0.00511597
52 0.00511597
52 0.00511597
53 0.004694964
53 0.004694964
53 0.004694964
53 0.004694964
53 0.004694964
53 0.004694964
54 0.00512817
54 0.00512817
54 0.00512817
54 0.00512817
54 0.00512817
54 0.00512817
55 0.006245985
55 0.006245985
55 0.006245985
55 0.006245985
55 0.006245985
55 0.006245985
56 0.004679663
56 0.004679663
56 0.004679663
56 0.004679663
56 0.004679663
56 0.004679663
57 0.004648063
57 0.004648063
57 0.004648063
57 0.004648063
57 0.004648063
57 0.004648063
58 0.005497675
58 0.005497675
58 0.005497675
58 0.005497675
58 0.005497675
58 0.005497675
59 0.005430674
59 0.005430674
59 0.005430674
59 0.005430674
59 0.005430674
59 0.005430674
60 0.00587418
60 0.00587418
60 0.00587418
60 0.00587418
60 0.00587418
60 0.00587418
60 0.00587418
61 0.005825779
61 0.005825779
61 0.005825779
61 0.005825779
61 0.005825779
61 0.005825779
62 0.004222057
62 0.004222057
62 0.004222057
62 0.004222057
62 0.004222057
62 0.004222057
63 0.004513961
63 0.004513961
63 0.004513961
63 0.004513961
63 0.004513961
63 0.004513961
64 0.005971881
64 0.005971881
64 0.005971881
64 0.005971881
64 0.005971881
64 0.005971881
65 0.006354186
65 0.006354186
65 0.006354186
65 0.006354186
65 0.006354186
65 0.006354186
66 0.006036382
66 0.006036382
66 0.006036382
66 0.006036382
66 0.006036382
66 0.006036382
67 0.004109956
67 0.004109956
67 0.004109956
67 0.004109956
67 0.004109956
67 0.004109956
68 0.004665064
68 0.004665064
68 0.004665064
68 0.004665064
68 0.004665064
68 0.004665064
69 0.004753764
69 0.004753764
69 0.004753764
69 0.004753764
69 0.004753764
69 0.004753764
70 0.004847065
70 0.004847065
70 0.004847065
70 0.004847065
70 0.004847065
70 0.004847065
71 0.004890366
71 0.004890366
71 0.004890366
71 0.004890366
71 0.004890366
71 0.004890366
72 0.004756164
72 0.004756164
72 0.004756164
72 0.004756164
72 0.004756164
72 0.004756164
73 0.004846866
73 0.004846866
73 0.004846866
73 0.004846866
73 0.004846866
73 0.004846866
74 0.00443516
74 0.00443516
74 0.00443516
74 0.00443516
74 0.00443516
74 0.00443516
75 0.00443736
75 0.00443736
75 0.00443736
75 0.00443736
75 0.00443736
75 0.00443736
76 0.004827465
76 0.004827465
76 0.004827465
76 0.004827465
76 0.004827465
76 0.004827465
77 0.004140356
77 0.004140356
77 0.004140356
77 0.004140356
77 0.004140356
77 0.004140356
78 0.004897666
78 0.004897666
78 0.004897666
78 0.004897666
78 0.004897666
78 0.004897666
79 0.004340659
79 0.004340659
79 0.004340659
79 0.004340659
79 0.004340659
79 0.004340659
80 0.004657163
80 0.004657163
80 0.004657163
80 0.004657163
80 0.004657163
80 0.004657163
80 0.004657163
81 0.004747164
81 0.004747164
81 0.004747164
81 0.004747164
81 0.004747164
81 0.004747164
82 0.004506261
82 0.004506261
82 0.004506261
82 0.004506261
82 0.004506261
82 0.004506261
83 0.005807479
83 0.005807479
83 0.005807479
83 0.005807479
83 0.005807479
83 0.005807479
84 0.004796265
84 0.004796265
84 0.004796265
84 0.004796265
84 0.004796265
84 0.004796265
85 0.004952868
85 0.004952868
85 0.004952868
85 0.004952868
85 0.004952868
85 0.004952868
86 0.004505062
86 0.004505062
86 0.004505062
86 0.004505062
86 0.004505062
86 0.004505062
87 0.003754451
87 0.003754451
87 0.003754451
87 0.003754451
87 0.003754451
87 0.003754451
88 0.004887666
88 0.004887666
88 0.004887666
88 0.004887666
88 0.004887666
88 0.004887666
89 0.006702991
89 0.006702991
89 0.006702991
89 0.006702991
89 0.006702991
89 0.006702991
90 0.004122356
90 0.004122356
90 0.004122356
90 0.004122356
90 0.004122356
90 0.004122356
91 0.004697664
91 0.004697664
91 0.004697664
91 0.004697664
91 0.004697664
91 0.004697664
92 0.004906767
92 0.004906767
92 0.004906767
92 0.004906767
92 0.004906767
92 0.004906767
93 0.004545662
93 0.004545662
93 0.004545662
93 0.004545662
93 0.004545662
93 0.004545662
94 0.004033454
94 0.004033454
94 0.004033454
94 0.004033454
94 0.004033454
94 0.004033454
95 0.00441606
95 0.00441606
95 0.00441606
95 0.00441606
95 0.00441606
95 0.00441606
96 0.004273158
96 0.004273158
96 0.004273158
96 0.004273158
96 0.004273158
96 0.004273158
97 0.004282158
97 0.004282158
97 0.004282158
97 0.004282158
97 0.004282158
97 0.004282158
98 0.00441856
98 0.00441856
98 0.00441856
98 0.00441856
98 0.00441856
98 0.00441856
99 0.004207157
99 0.004207157
99 0.004207157
99 0.004207157
99 0.004207157
99 0.004207157
100 0.004826466
100 0.004826466
100 0.004826466
100 0.004826466


==> figures/timeseries/data/Azure/timeseries_39_11.csv <==
1 0.006161083
1 0.006161083
1 0.006161083
1 0.006161083
2 0.006261885
2 0.006261885
2 0.006261885
2 0.006261885
2 0.006261885
2 0.006261885
3 0.005990482
3 0.005990482
3 0.005990482
3 0.005990482
3 0.005990482
3 0.005990482
4 0.00588058
4 0.00588058
4 0.00588058
4 0.00588058
4 0.00588058
4 0.00588058
5 0.004545662
5 0.004545662
5 0.004545662
5 0.004545662
5 0.004545662
5 0.004545662
6 0.005064669
6 0.005064669
6 0.005064669
6 0.005064669
6 0.005064669
6 0.005064669
7 0.004855766
7 0.004855766
7 0.004855766
7 0.004855766
7 0.004855766
7 0.004855766
8 0.004848266
8 0.004848266
8 0.004848266
8 0.004848266
8 0.004848266
8 0.004848266
9 0.006341986
9 0.006341986
9 0.006341986
9 0.006341986
9 0.006341986
9 0.006341986
10 0.00661319
10 0.00661319
10 0.00661319
10 0.00661319
10 0.00661319
10 0.00661319
11 0.006147483
11 0.006147483
11 0.006147483
11 0.006147483
11 0.006147483
11 0.006147483
12 0.005743278
12 0.005743278
12 0.005743278
12 0.005743278
12 0.005743278
12 0.005743278
13 0.006197784
13 0.006197784
13 0.006197784
13 0.006197784
13 0.006197784
13 0.006197784
14 0.005623076
14 0.005623076
14 0.005623076
14 0.005623076
14 0.005623076
14 0.005623076
15 0.005373873
15 0.005373873
15 0.005373873
15 0.005373873
15 0.005373873
15 0.005373873
16 0.00589538
16 0.00589538
16 0.00589538
16 0.00589538
16 0.00589538
16 0.00589538
17 0.005977181
17 0.005977181
17 0.005977181
17 0.005977181
17 0.005977181
17 0.005977181
18 0.004825965
18 0.004825965
18 0.004825965
18 0.004825965
18 0.004825965
18 0.004825965
19 0.004637863
19 0.004637863
19 0.004637863
19 0.004637863
19 0.004637863
19 0.004637863
20 0.00513917
20 0.00513917
20 0.00513917
20 0.00513917
20 0.00513917
20 0.00513917
21 0.006371586
21 0.006371586
21 0.006371586
21 0.006371586
21 0.006371586
21 0.006371586
21 0.006371586
22 0.004679563
22 0.004679563
22 0.004679563
22 0.004679563
22 0.004679563
22 0.004679563
23 0.005807379
23 0.005807379
23 0.005807379
23 0.005807379
23 0.005807379
23 0.005807379
24 0.005628877
24 0.005628877
24 0.005628877
24 0.005628877
24 0.005628877
24 0.005628877
25 0.006275585
25 0.006275585
25 0.006275585
25 0.006275585
25 0.006275585
25 0.006275585
26 0.006232284
26 0.006232284
26 0.006232284
26 0.006232284
26 0.006232284
26 0.006232284
27 0.00512897
27 0.00512897
27 0.00512897
27 0.00512897
27 0.00512897
27 0.00512897
28 0.005489475
28 0.005489475
28 0.005489475
28 0.005489475
28 0.005489475
28 0.005489475
29 0.005533875
29 0.005533875
29 0.005533875
29 0.005533875
29 0.005533875
29 0.005533875
30 0.00520207
30 0.00520207
30 0.00520207
30 0.00520207
30 0.00520207
30 0.00520207
31 0.004648563
31 0.004648563
31 0.004648563
31 0.004648563
31 0.004648563
31 0.004648563
32 0.004635063
32 0.004635063
32 0.004635063
32 0.004635063
32 0.004635063
32 0.004635063
33 0.005309872
33 0.005309872
33 0.005309872
33 0.005309872
33 0.005309872
33 0.005309872
34 0.00590258
34 0.00590258
34 0.00590258
34 0.00590258
34 0.00590258
34 0.00590258
35 0.00513607
35 0.00513607
35 0.00513607
35 0.00513607
35 0.00513607
35 0.00513607
36 0.006083882
36 0.006083882
36 0.006083882
36 0.006083882
36 0.006083882
36 0.006083882
37 0.006369487
37 0.006369487
37 0.006369487
37 0.006369487
37 0.006369487
37 0.006369487
38 0.00588938
38 0.00588938
38 0.00588938
38 0.00588938
38 0.00588938
38 0.00588938
39 0.006131183
39 0.006131183
39 0.006131183
39 0.006131183
39 0.006131183
39 0.006131183
40 0.005573776
40 0.005573776
40 0.005573776
40 0.005573776
40 0.005573776
40 0.005573776
41 0.004822265
41 0.004822265
41 0.004822265
41 0.004822265
41 0.004822265
41 0.004822265
41 0.004822265
42 0.005916981
42 0.005916981
42 0.005916981
42 0.005916981
42 0.005916981
42 0.005916981
43 0.005837379
43 0.005837379
43 0.005837379
43 0.005837379
43 0.005837379
43 0.005837379
44 0.005227171
44 0.005227171
44 0.005227171
44 0.005227171
44 0.005227171
44 0.005227171
45 0.004344859
45 0.004344859
45 0.004344859
45 0.004344859
45 0.004344859
45 0.004344859
46 0.006312486
46 0.006312486
46 0.006312486
46 0.006312486
46 0.006312486
46 0.006312486
47 0.005620076
47 0.005620076
47 0.005620076
47 0.005620076
47 0.005620076
47 0.005620076
48 0.006287786
48 0.006287786
48 0.006287786
48 0.006287786
48 0.006287786
48 0.006287786
49 0.004658064
49 0.004658064
49 0.004658064
49 0.004658064
49 0.004658064
49 0.004658064
50 0.00519687
50 0.00519687
50 0.00519687
50 0.00519687
50 0.00519687
50 0.00519687
51 0.00590358
51 0.00590358
51 0.00590358
51 0.00590358
51 0.00590358
51 0.00590358
52 0.004444261
52 0.004444261
52 0.004444261
52 0.004444261
52 0.004444261
52 0.004444261
53 0.00585228
53 0.00585228
53 0.00585228
53 0.00585228
53 0.00585228
53 0.00585228
54 0.004661563
54 0.004661563
54 0.004661563
54 0.004661563
54 0.004661563
54 0.004661563
55 0.006135183
55 0.006135183
55 0.006135183
55 0.006135183
55 0.006135183
55 0.006135183
56 0.005965581
56 0.005965581
56 0.005965581
56 0.005965581
56 0.005965581
56 0.005965581
57 0.004672963
57 0.004672963
57 0.004672963
57 0.004672963
57 0.004672963
57 0.004672963
58 0.005881479
58 0.005881479
58 0.005881479
58 0.005881479
58 0.005881479
58 0.005881479
59 0.006043282
59 0.006043282
59 0.006043282
59 0.006043282
59 0.006043282
59 0.006043282
60 0.006914694
60 0.006914694
60 0.006914694
60 0.006914694
60 0.006914694
60 0.006914694
60 0.006914694
61 0.005768379
61 0.005768379
61 0.005768379
61 0.005768379
61 0.005768379
61 0.005768379
62 0.005810179
62 0.005810179
62 0.005810179
62 0.005810179
62 0.005810179
62 0.005810179
63 0.005740178
63 0.005740178
63 0.005740178
63 0.005740178
63 0.005740178
63 0.005740178
64 0.005842479
64 0.005842479
64 0.005842479
64 0.005842479
64 0.005842479
64 0.005842479
65 0.006214984
65 0.006214984
65 0.006214984
65 0.006214984
65 0.006214984
65 0.006214984
66 0.006180084
66 0.006180084
66 0.006180084
66 0.006180084
66 0.006180084
66 0.006180084
67 0.005683977
67 0.005683977
67 0.005683977
67 0.005683977
67 0.005683977
67 0.005683977
68 0.00515657
68 0.00515657
68 0.00515657
68 0.00515657
68 0.00515657
68 0.00515657
69 0.005546575
69 0.005546575
69 0.005546575
69 0.005546575
69 0.005546575
69 0.005546575
70 0.004719965
70 0.004719965
70 0.004719965
70 0.004719965
70 0.004719965
70 0.004719965
71 0.006245785
71 0.006245785
71 0.006245785
71 0.006245785
71 0.006245785
71 0.006245785
72 0.00591228
72 0.00591228
72 0.00591228
72 0.00591228
72 0.00591228
72 0.00591228
73 0.006284286
73 0.006284286
73 0.006284286
73 0.006284286
73 0.006284286
73 0.006284286
74 0.006232185
74 0.006232185
74 0.006232185
74 0.006232185
74 0.006232185
74 0.006232185
75 0.004576562
75 0.004576562
75 0.004576562
75 0.004576562
75 0.004576562
75 0.004576562
76 0.004704864
76 0.004704864
76 0.004704864
76 0.004704864
76 0.004704864
76 0.004704864
77 0.004900667
77 0.004900667
77 0.004900667
77 0.004900667
77 0.004900667
77 0.004900667
78 0.005695077
78 0.005695077
78 0.005695077
78 0.005695077
78 0.005695077
78 0.005695077
79 0.00517147
79 0.00517147
79 0.00517147
79 0.00517147
79 0.00517147
79 0.00517147
80 0.005753879
80 0.005753879
80 0.005753879
80 0.005753879
80 0.005753879
80 0.005753879
80 0.005753879
81 0.005757878
81 0.005757878
81 0.005757878
81 0.005757878
81 0.005757878
81 0.005757878
82 0.005303172
82 0.005303172
82 0.005303172
82 0.005303172
82 0.005303172
82 0.005303172
83 0.006159483
83 0.006159483
83 0.006159483
83 0.006159483
83 0.006159483
83 0.006159483
84 0.004669963
84 0.004669963
84 0.004669963
84 0.004669963
84 0.004669963
84 0.004669963
85 0.004518662
85 0.004518662
85 0.004518662
85 0.004518662
85 0.004518662
85 0.004518662
86 0.00586678
86 0.00586678
86 0.00586678
86 0.00586678
86 0.00586678
86 0.00586678
87 0.005749478
87 0.005749478
87 0.005749478
87 0.005749478
87 0.005749478
87 0.005749478
88 0.004930567
88 0.004930567
88 0.004930567
88 0.004930567
88 0.004930567
88 0.004930567
89 0.004561962
89 0.004561962
89 0.004561962
89 0.004561962
89 0.004561962
89 0.004561962
90 0.005849679
90 0.005849679
90 0.005849679
90 0.005849679
90 0.005849679
90 0.005849679
91 0.005998381
91 0.005998381
91 0.005998381
91 0.005998381
91 0.005998381
91 0.005998381
92 0.006322886
92 0.006322886
92 0.006322886
92 0.006322886
92 0.006322886
92 0.006322886
93 0.006322986
93 0.006322986
93 0.006322986
93 0.006322986
93 0.006322986
93 0.006322986
94 0.005749878
94 0.005749878
94 0.005749878
94 0.005749878
94 0.005749878
94 0.005749878
95 0.004981168
95 0.004981168
95 0.004981168
95 0.004981168
95 0.004981168
95 0.004981168
96 0.005571976
96 0.005571976
96 0.005571976
96 0.005571976
96 0.005571976
96 0.005571976
97 0.006155984
97 0.006155984
97 0.006155984
97 0.006155984
97 0.006155984
97 0.006155984
98 0.005006368
98 0.005006368
98 0.005006368
98 0.005006368
98 0.005006368
98 0.005006368
99 0.005563575
99 0.005563575
99 0.005563575
99 0.005563575
99 0.005563575
99 0.005563575
100 0.006100783
100 0.006100783
100 0.006100783
100 0.006100783


==> figures/timeseries/data/Azure/timeseries_communication_2_3.csv <==
1 0.004108906999999995
2 0.005919696000000085
3 0.0043117139999999665
4 0.0038645330000000033
5 0.004780276000000083
6 0.001916704999999963
7 0.00235176700000006
8 0.0034493330000000544
9 0.0019035689999999938
10 0.004384626999999974
11 0.0043235729999999695
12 0.004385907999999938
13 0.003742493000000069
14 0.0025825879999999968
15 0.004321631000000048
16 0.0042408110000000665
17 0.004185917000000039
18 0.004066384000000034
19 0.003774445000000015
20 0.0038534519999999794
21 0.003875426000000015
22 0.003947599000000079
23 0.004930308999999911
24 0.003584107000000003
25 0.003932038999999943
26 0.00436565599999994
27 0.004264686999999934
28 0.004162384999999991
29 0.003622672999999965
30 0.0033166999999999502
31 0.003242536000000018
32 0.0040792469999999525
33 0.004405993999999969
34 0.003526062000000052
35 0.004125833999999995
36 0.0038619479999999484
37 0.003067346999999998
38 0.00410742899999994
39 0.001768161999999962
40 0.003250807999999994
41 0.004238640000000071
42 0.003444980000000042
43 0.003259393999999971
44 0.00361900599999998
45 0.0036493800000000354
46 0.0035178220000000593
47 0.0033186909999999292
48 0.004056365000000062
49 0.00438030300000003
50 0.0038663719999999513
51 0.0037359269999999167
52 0.0041019039999999896
53 0.0038545240000000813
54 0.0043011510000000586
55 0.00408840399999999
56 0.004661318000000025
57 0.0042095460000000084
58 0.004342015999999949
59 0.0027643130000000182
60 0.0037383500000000014
61 0.0035649750000000813
62 0.003050684999999942
63 0.0033720769999999733
64 0.004431352999999971
65 0.004731815999999944
66 0.003913475000000055
67 0.00427092200000001
68 0.0037756860000000003
69 0.003816918000000058
70 0.00457136800000002
71 0.004662772999999953
72 0.0034806560000000264
73 0.003813493000000001
74 0.0039152690000000545
75 0.004429267999999986
76 0.004627881
77 0.0042934879999999565
78 0.005108239000000014
79 0.004101848999999991
80 0.004345540999999953
81 0.0034912230000000433
82 0.0039035510000000606
83 0.0020151800000000053
84 0.0034479969999999804
85 0.004366776999999988
86 0.004729333999999974
87 0.004381740000000023
88 0.0033994470000000554
89 0.004187751999999989
90 0.0031864520000000063
91 0.002990311999999995
92 0.004372237000000001
93 0.0030710090000000134
94 0.003275111999999969
95 0.003702649000000058
96 0.0037904619999999944
97 0.003272950999999913
98 0.004357853999999994
99 0.0037961659999999897
100 0.005032743999999978


==> figures/timeseries/data/Azure/timeseries_communication_2_4.csv <==
1 0.002128668999999972
2 0.0030852789999999963
3 0.0019048819999999411
4 0.0027320650000000057
5 0.0026708900000000924
6 0.0025282840000000473
7 0.002741979000000061
8 0.0025152849999999782
9 0.0022219780000000133
10 0.003196552000000019
11 0.0029782630000000365
12 0.003132477000000078
13 0.0029273459999999973
14 0.0037854229999999545
15 0.001982812000000056
16 0.003442500000000015
17 0.002460593000000011
18 0.0016618279999999208
19 0.002695809999999965
20 0.003209783999999938
21 0.002863869000000019
22 0.0029752720000000288
23 0.003238886999999968
24 0.0016435489999999664
25 0.003693685999999974
26 0.0028269659999999863
27 0.0026651549999999746
28 0.0021592769999999595
29 0.0032877070000000286
30 0.0022475159999999494
31 0.002649659999999998
32 0.0021753719999999532
33 0.002960621000000052
34 0.002596021000000004
35 0.0027390880000000006
36 0.0023458469999999565
37 0.0028307600000000432
38 0.0028688410000000664
39 0.001938101999999997
40 0.003346728000000021
41 0.0033905060000000153
42 0.0031460379999999066
43 0.0020142280000000623
44 0.0020195010000000346
45 0.0020111999999999908
46 0.002398377999999979
47 0.0025273140000000582
48 0.0020135289999999584
49 0.0030412020000000206
50 0.001856901000000022
51 0.002797704000000012
52 0.0019642899999999797
53 0.0027770000000000294
54 0.001985852999999982
55 0.002393175999999997
56 0.0016300559999999908
57 0.002230203999999958
58 0.002468419000000055
59 0.002943140999999927
60 0.002403318999999904
61 0.00271184999999996
62 0.0027575170000000426
63 0.0020890030000000337
64 0.0020447460000000417
65 0.0027846449999999745
66 0.0024074329999999033
67 0.003113605999999991
68 0.0027956780000000236
69 0.0024374819999999353
70 0.0030058969999999796
71 0.0028172530000000195
72 0.0021775179999999894
73 0.002491102000000023
74 0.0030060829999999372
75 0.0041426210000000685
76 0.003275704999999962
77 0.0016690329999999864
78 0.00238436799999997
79 0.0026450759999999685
80 0.003225623999999927
81 0.0029050259999999772
82 0.0019248419999999822
83 0.003473700000000024
84 0.002466500000000038
85 0.002243014000000043
86 0.0035132970000000263
87 0.003299596999999932
88 0.0026006880000000177
89 0.002760392999999972
90 0.0025893259999999474
91 0.0023467659999999446
92 0.0036230040000000407
93 0.0024033169999999604
94 0.0020743430000000895
95 0.002575206000000052
96 0.0028748049999999248
97 0.0028001100000000223
98 0.003266806999999927
99 0.002423803000000002
100 0.002651213000000041


==> figures/timeseries/data/Azure/timeseries_communication_35_1.csv <==
1 0.0031906580000000007
2 0.0015308379999999996
3 0.0020332419999999993
4 0.0018544389999999994
5 0.0017552389999999987
6 0.0018954370000000016
7 0.0015204370000000012
8 0.0010241299999999998
9 0.0011820299999999988
10 0.001201029000000001
11 0.001138231
12 0.0014360329999999998
13 0.0010768310000000003
14 0.001081730999999999
15 0.0015745320000000017
16 0.0012732290000000007
17 0.0009936259999999992
18 0.0010482259999999993
19 0.0007338229999999998
20 0.0009944299999999993
21 0.0010340330000000002
22 0.0012233299999999982
23 0.0013335300000000012
24 0.001219533
25 0.0010632290000000006
26 0.001481431
27 0.0011268280000000016
28 0.0008533229999999996
29 0.001125530999999999
30 0.0013368289999999994
31 0.0008754279999999993
32 0.001311729000000001
33 0.001335138999999999
34 0.0009534270000000015
35 0.0011761310000000021
36 0.0016198349999999983
37 0.0017294389999999993
38 0.001477733000000002
39 0.0013824330000000024
40 0.0010416279999999993
41 0.0013976340000000018
42 0.001024131000000001
43 0.0012147300000000007
44 0.0014312329999999988
45 0.0012949300000000014
46 0.001263130999999999
47 0.0014631300000000017
48 0.0015133360000000005
49 0.0017564419999999987
50 0.001436330999999999
51 0.001438929999999998
52 0.0011511280000000013
53 0.0013573290000000009
54 0.0012832369999999996
55 0.0016566319999999982
56 0.0015728319999999997
57 0.0010833300000000004
58 0.001863239000000001
59 0.0012800339999999993
60 0.001515536999999999
61 0.001403429999999999
62 0.0010762250000000018
63 0.0012636310000000012
64 0.0011370289999999995
65 0.0012486279999999982
66 0.0014519340000000002
67 0.0010102279999999984
68 0.0011932310000000012
69 0.001165335
70 0.0016616359999999993
71 0.0012087320000000006
72 0.0017835409999999979
73 0.0011590280000000012
74 0.0011377339999999996
75 0.0011839299999999997
76 0.001161530000000001
77 0.0012179349999999999
78 0.001129228999999999
79 0.008043625000000002
80 0.0011182299999999978
81 0.0016893410000000005
82 0.000955727
83 0.0014804310000000008
84 0.0014173370000000012
85 0.0012977279999999997
86 0.0012469300000000003
87 0.0013026309999999985
88 0.001589736999999999
89 0.001153233
90 0.000975829000000001
91 0.0008526260000000022
92 0.0011347300000000005
93 0.001880037000000001
94 0.0012532320000000017
95 0.001418230999999999
96 0.0011360329999999998
97 0.0013705349999999991
98 0.001154127999999999
99 0.0013216300000000007
100 0.001164931000000001


==> figures/timeseries/data/Azure/timeseries_communication_35_2.csv <==
1 0.0015574410000000014
2 0.0015452440000000012
3 0.002103351
4 0.0027642610000000005
5 0.0014231419999999988
6 0.001045036000000001
7 0.0011912380000000007
8 0.0009424340000000007
9 0.0010332359999999999
10 0.0010903360000000008
11 0.0014752429999999976
12 0.0010897379999999998
13 0.0011890389999999994
14 0.001140938000000001
15 0.0011650380000000002
16 0.0013747410000000022
17 0.001366341
18 0.00128174
19 0.001260039000000001
20 0.001214139000000003
21 0.0011641369999999991
22 0.001153135999999999
23 0.0011305389999999998
24 0.0012104400000000001
25 0.0012195389999999987
26 0.0012037370000000016
27 0.0014392410000000008
28 0.0011172319999999993
29 0.0012608410000000021
30 0.0013952400000000025
31 0.0009969360000000003
32 0.001444542
33 0.001485943
34 0.0008149320000000009
35 0.0016677440000000005
36 0.0010549369999999988
37 0.0008903339999999996
38 0.0010470370000000007
39 0.0011978389999999992
40 0.0009435350000000023
41 0.0013545419999999968
42 0.0011009380000000027
43 0.0012883389999999995
44 0.0011745380000000027
45 0.0012774389999999983
46 0.0014795409999999974
47 0.0011768379999999995
48 0.0013561410000000017
49 0.0011766380000000007
50 0.0010952380000000018
51 0.0010078349999999986
52 0.0016214439999999997
53 0.0010784359999999986
54 0.0008633360000000027
55 0.0016358440000000009
56 0.0011252379999999972
57 0.0015529440000000005
58 0.0012409380000000005
59 0.0012392409999999986
60 0.001624045000000001
61 0.0015555409999999988
62 0.0009978359999999985
63 0.0011110380000000017
64 0.0010543359999999995
65 0.001283740000000002
66 0.0011058390000000008
67 0.001241438000000001
68 0.001403142000000003
69 0.0013548410000000025
70 0.001487541999999998
71 0.0010226369999999999
72 0.0013864409999999987
73 0.0010556359999999987
74 0.0012697410000000013
75 0.001260538999999998
76 0.0011790389999999998
77 0.0014050420000000022
78 0.0014453419999999988
79 0.001146537000000003
80 0.001101737000000002
81 0.0012193389999999998
82 0.001302339999999999
83 0.001159139
84 0.0011775380000000023
85 0.0010828379999999992
86 0.001448042
87 0.001254939
88 0.0009910360000000007
89 0.0011509380000000007
90 0.0010400370000000006
91 0.0013392410000000014
92 0.0015311429999999987
93 0.0008747359999999975
94 0.0013282400000000014
95 0.0008454339999999991
96 0.0012406400000000012
97 0.0011307369999999997
98 0.001072733000000001
99 0.0011502369999999984
100 0.0010279360000000001


==> figures/timeseries/data/Azure/timeseries_communication_39_1.csv <==
1 0.0011159920000000001
2 0.001914805
3 0.001850903
4 0.0010777949999999999
5 0.0009268909999999996
6 0.001228495
7 0.0017737020000000003
8 0.0013197959999999998
9 0.0014885010000000001
10 0.002197607
11 0.002441513
12 0.0007608889999999998
13 0.0009491919999999997
14 0.0006390859999999996
15 0.000889291
16 0.0007348889999999999
17 0.0013606970000000001
18 0.0017808019999999997
19 0.0007432889999999998
20 0.0010175930000000002
21 0.0012157930000000006
22 0.0008750910000000006
23 0.001975105
24 0.0018428039999999995
25 0.0013268970000000005
26 0.002416111
27 0.0007969909999999995
28 0.0006810889999999997
29 0.001381097
30 0.0009530930000000003
31 0.0010031929999999994
32 0.0009976929999999996
33 0.0007321869999999996
34 0.0016589019999999999
35 0.0012457949999999996
36 0.002119005
37 0.0019485049999999997
38 0.00235641
39 0.0013937970000000004
40 0.00094479
41 0.0009820930000000003
42 0.0011245949999999995
43 0.0007823890000000001
44 0.0011930959999999998
45 0.0010015919999999995
46 0.0019665050000000003
47 0.001259895
48 0.0025471139999999996
49 0.001342299
50 0.0009320919999999998
51 0.0010197950000000004
52 0.001489799
53 0.0010849940000000001
54 0.0013967969999999995
55 0.002601514
56 0.0011051929999999995
57 0.001282797
58 0.0015579979999999997
59 0.0017280019999999998
60 0.002261909
61 0.0021825079999999997
62 0.0008992920000000003
63 0.0011319950000000002
64 0.0023190100000000003
65 0.0027281150000000006
66 0.002215608
67 0.0011119969999999996
68 0.001055794
69 0.0011476939999999999
70 0.001176893
71 0.0013699980000000003
72 0.0012869960000000003
73 0.0010430920000000002
74 0.0009688919999999994
75 0.0009733929999999995
76 0.0012710950000000003
77 0.0008289910000000003
78 0.00102549
79 0.0007788900000000004
80 0.0010524929999999998
81 0.001112394
82 0.0009239910000000003
83 0.0019031029999999997
84 0.001008292
85 0.001339697
86 0.0009337919999999997
87 0.00062239
88 0.001398398
89 0.0030744210000000004
90 0.0005963869999999999
91 0.0008204879999999999
92 0.0013206970000000005
93 0.0007520879999999997
94 0.0006736889999999999
95 0.0005970860000000001
96 0.0007000880000000002
97 0.0008169900000000005
98 0.000777289
99 0.0006761880000000003
100 0.0011896959999999996


==> figures/timeseries/data/Azure/timeseries_communication_39_11.csv <==
1 0.0021161520000000005
2 0.0021348540000000003
3 0.002172953
4 0.002134951
5 0.0007922329999999998
6 0.0010610380000000003
7 0.0011745380000000001
8 0.0011381370000000004
9 0.002311655
10 0.00258976
11 0.0022887529999999997
12 0.0014886450000000002
13 0.002138353
14 0.001636645
15 0.0015349430000000004
16 0.0020867510000000004
17 0.002070051
18 0.0011067369999999996
19 0.0008567340000000001
20 0.0015831430000000004
21 0.0023332550000000002
22 0.0008817340000000003
23 0.0018618489999999996
24 0.00213355
25 0.001887952
26 0.001687849
27 0.0011082390000000004
28 0.0016134459999999997
29 0.0016133449999999995
30 0.0012865399999999992
31 0.0009934349999999995
32 0.0009687350000000001
33 0.0013466420000000003
34 0.002174152
35 0.0011176390000000001
36 0.002121652
37 0.002271255
38 0.0017468479999999996
39 0.0020633509999999997
40 0.0015823449999999998
41 0.0011169370000000001
42 0.001976851
43 0.0016327470000000004
44 0.001693844
45 0.0010103330000000004
46 0.002566157
47 0.0019374469999999997
48 0.0020383529999999997
49 0.001257738
50 0.001686843
51 0.002115651
52 0.0008930339999999996
53 0.0022189519999999997
54 0.0008633339999999995
55 0.0021870529999999996
56 0.0017293489999999998
57 0.0013938379999999997
58 0.001987449
59 0.0022795529999999997
60 0.002351359
61 0.0015075459999999994
62 0.0016747470000000007
63 0.002034549
64 0.002233351
65 0.002094452
66 0.002201954
67 0.001849847
68 0.0013763410000000001
69 0.0014143439999999997
70 0.0009380359999999997
71 0.001983452
72 0.0020785499999999998
73 0.002327755
74 0.0016127490000000001
75 0.0007325320000000001
76 0.0009871359999999996
77 0.000974936
78 0.0017547459999999997
79 0.000995938
80 0.001847749
81 0.001947649
82 0.0014828430000000002
83 0.0018754510000000002
84 0.001102235
85 0.0013189369999999996
86 0.0020513510000000003
87 0.0017907469999999997
88 0.0014525410000000003
89 0.001019135
90 0.0018340479999999996
91 0.002063451
92 0.002156354
93 0.002157554
94 0.001881648
95 0.00137804
96 0.0016055449999999999
97 0.0023149539999999997
98 0.0009690369999999998
99 0.0017168460000000002
100 0.002036952


==> figures/timeseries/data/Azure/timeseries_compute_2_3.csv <==
1 0.776300878
2 0.76818581
3 0.779139402
4 0.76487631
5 0.77100065
6 0.782622624
7 0.793435394
8 0.784393735
9 0.776043882
10 0.772916162
11 0.781147614
12 0.780582171
13 0.779340756
14 0.780832766
15 0.771875208
16 0.786361401
17 0.787575508
18 0.781140467
19 0.794615353
20 0.78318688
21 0.783715812
22 0.785154457
23 0.785321459
24 0.787889475
25 0.772791777
26 0.775312694
27 0.782292839
28 0.781889336
29 0.784545853
30 0.776996203
31 0.784017883
32 0.77557313
33 0.780058759
34 0.79455455
35 0.769101488
36 0.772297809
37 0.773763818
38 0.769796993
39 0.787372705
40 0.780077492
41 0.786167742
42 0.795768904
43 0.7796282
44 0.780779307
45 0.776095578
46 0.784371231
47 0.778868595
48 0.780456006
49 0.776587678
50 0.769161025
51 0.782870413
52 0.776495372
53 0.781509304
54 0.778406184
55 0.784308322
56 0.785971533
57 0.785220028
58 0.773810155
59 0.774452046
60 0.779265377
61 0.784556211
62 0.768494808
63 0.785231915
64 0.778337371
65 0.770606321
66 0.787417029
67 0.777346264
68 0.781152539
69 0.772659409
70 0.78064886
71 0.781672668
72 0.781102764
73 0.787360204
74 0.782663574
75 0.780934462
76 0.77296231
77 0.78669297
78 0.778199529
79 0.782265655
80 0.780227042
81 0.778676932
82 0.783206361
83 0.773731601
84 0.773993903
85 0.768580769
86 0.779147935
87 0.773389957
88 0.77781209
89 0.776917284
90 0.778919296
91 0.77168795
92 0.77328036
93 0.771005146
94 0.776800683
95 0.776959183
96 0.780378211
97 0.779837509
98 0.778039097
99 0.78160272
100 0.774098571


==> figures/timeseries/data/Azure/timeseries_compute_2_4.csv <==
1 0.790079055
2 0.79082196
3 0.791751254
4 0.787559831
5 0.791724154
6 0.79096795
7 0.789894644
8 0.790829248
9 0.790390246
10 0.795102473
11 0.790081245
12 0.791889263
13 0.789646354
14 0.795587987
15 0.792060467
16 0.79247127
17 0.793121173
18 0.801132719
19 0.795583987
20 0.796851594
21 0.793572168
22 0.808948539
23 0.793280151
24 0.789673331
25 0.792149945
26 0.790525536
27 0.788873527
28 0.793795555
29 0.801632198
30 0.794241957
31 0.78828992
32 0.786372209
33 0.789686628
34 0.790422532
35 0.80096009
36 0.794860556
37 0.796344065
38 0.794637855
39 0.795188158
40 0.797779378
41 0.794537163
42 0.800579098
43 0.8009495
44 0.796478375
45 0.796520176
46 0.791745048
47 0.797572781
48 0.793206056
49 0.796137272
50 0.797392374
51 0.795824664
52 0.794772858
53 0.79501736
54 0.797120872
55 0.795837364
56 0.794137055
57 0.794782859
58 0.792381445
59 0.794246651
60 0.791504135
61 0.795909359
62 0.790426628
63 0.789453923
64 0.796519462
65 0.794903553
66 0.797072065
67 0.792339239
68 0.790946248
69 0.794867685
70 0.779233897
71 0.789334954
72 0.784625728
73 0.781307409
74 0.777019785
75 0.781211209
76 0.771507654
77 0.776898681
78 0.777573462
79 0.778454367
80 0.785323905
81 0.786089709
82 0.773984541
83 0.780714479
84 0.78273299
85 0.769339016
86 0.764628289
87 0.766305906
88 0.76661901
89 0.767104113
90 0.773060347
91 0.763245591
92 0.783810106
93 0.77188274
94 0.764696199
95 0.769417426
96 0.768235317
97 0.769110422
98 0.767609713
99 0.768618819
100 0.769792025


==> figures/timeseries/data/Azure/timeseries_compute_35_1.csv <==
1 0.014732687
2 0.014460681
3 0.014723887
4 0.014818489
5 0.014673985
6 0.015471601
7 0.01434998
8 0.014419281
9 0.014723187
10 0.015049193
11 0.014581884
12 0.015058493
13 0.014476282
14 0.01439278
15 0.0154109
16 0.0154275
17 0.015119794
18 0.015243797
19 0.015119294
20 0.014440081
21 0.013972072
22 0.015132994
23 0.015076694
24 0.01437038
25 0.01490879
26 0.015262698
27 0.015006793
28 0.015254997
29 0.014531183
30 0.015275498
31 0.01437908
32 0.015273998
33 0.013746068
34 0.014753087
35 0.014697186
36 0.014736588
37 0.014466882
38 0.014942991
39 0.014637886
40 0.014849589
41 0.014658286
42 0.014131676
43 0.014777288
44 0.015022592
45 0.015114694
46 0.01485199
47 0.015436001
48 0.014499483
49 0.014228677
50 0.015346899
51 0.015465301
52 0.015045493
53 0.015444401
54 0.014099874
55 0.015566803
56 0.015577403
57 0.014485383
58 0.014833489
59 0.014444781
60 0.014314979
61 0.015460501
62 0.0154267
63 0.014834989
64 0.01488889
65 0.015349799
66 0.014687586
67 0.014597985
68 0.014707686
69 0.013999472
70 0.014825889
71 0.014566784
72 0.01439018
73 0.015039893
74 0.014096274
75 0.01485989
76 0.014756188
77 0.013956972
78 0.014644086
79 0.014618685
80 0.014687886
81 0.014286878
82 0.014772088
83 0.015288098
84 0.014229577
85 0.0154215
86 0.01488519
87 0.015050093
88 0.014568283
89 0.014342779
90 0.014558884
91 0.014809389
92 0.014766687
93 0.015204196
94 0.014753687
95 0.015380199
96 0.014300178
97 0.014520083
98 0.015163495
99 0.015085694
100 0.014658786


==> figures/timeseries/data/Azure/timeseries_compute_35_2.csv <==
1 0.015060386
2 0.016885708
3 0.016465703
4 0.0162805
5 0.016866708
6 0.01547949
7 0.016609205
8 0.015310889
9 0.0162477
10 0.015991997
11 0.01702361
12 0.017178311
13 0.016912509
14 0.016366801
15 0.016487304
16 0.016621305
17 0.016556504
18 0.016864108
19 0.016499804
20 0.0162381
21 0.015843095
22 0.015859496
23 0.017296313
24 0.017535716
25 0.016921509
26 0.015192987
27 0.015772194
28 0.013009461
29 0.017162311
30 0.015693593
31 0.016579004
32 0.0162403
33 0.016651005
34 0.015702594
35 0.015355789
36 0.016920509
37 0.015901296
38 0.017111311
39 0.016728506
40 0.016519303
41 0.016941309
42 0.016589404
43 0.016283201
44 0.016422502
45 0.016077798
46 0.016121499
47 0.0162549
48 0.017269613
49 0.016561204
50 0.017257413
51 0.016405003
52 0.016391202
53 0.015913196
54 0.017967221
55 0.015732894
56 0.017341114
57 0.0162973
58 0.015647793
59 0.017786519
60 0.017315014
61 0.015447891
62 0.0162301
63 0.01697611
64 0.015782494
65 0.016414902
66 0.017321413
67 0.015655893
68 0.016318601
69 0.016475503
70 0.015899796
71 0.016948409
72 0.0161997
73 0.016515604
74 0.017523516
75 0.016524104
76 0.016318801
77 0.016672205
78 0.016757807
79 0.015824895
80 0.0162708
81 0.016394002
82 0.016383502
83 0.017255712
84 0.016700106
85 0.016899008
86 0.015833195
87 0.0162274
88 0.016373301
89 0.016538403
90 0.016991209
91 0.016757206
92 0.0162569
93 0.017232012
94 0.016527804
95 0.016932009
96 0.016965009
97 0.016684206
98 0.014223976
99 0.015653093
100 0.016539104


==> figures/timeseries/data/Azure/timeseries_compute_39_1.csv <==
1 0.003781574
2 0.003714972
3 0.003752373
4 0.003390566
5 0.003752973
6 0.003682272
7 0.003758173
8 0.003828474
9 0.003365365
10 0.003763774
11 0.003530168
12 0.003677471
13 0.003501568
14 0.003853375
15 0.003477868
16 0.00359077
17 0.003535669
18 0.003925876
19 0.003669771
20 0.003670771
21 0.003884576
22 0.00360527
23 0.003682572
24 0.00358777
25 0.003313465
26 0.003782973
27 0.003405766
28 0.003473868
29 0.003710373
30 0.003439767
31 0.003342666
32 0.003394667
33 0.003751173
34 0.003542769
35 0.003528569
36 0.003808975
37 0.003721172
38 0.003644971
39 0.003796674
40 0.003718173
41 0.003564969
42 0.003439067
43 0.003688072
44 0.003417467
45 0.003731373
46 0.003796074
47 0.003716773
48 0.003521868
49 0.003463567
50 0.003499068
51 0.003266763
52 0.003626171
53 0.00360997
54 0.003731373
55 0.003644471
56 0.00357447
57 0.003365266
58 0.003939677
59 0.003702672
60 0.003612271
61 0.003643271
62 0.003322765
63 0.003381966
64 0.003652871
65 0.003626071
66 0.003820774
67 0.002997959
68 0.00360927
69 0.00360607
70 0.003670172
71 0.003520368
72 0.003469168
73 0.003803774
74 0.003466268
75 0.003463967
76 0.00355637
77 0.003311365
78 0.003872176
79 0.003561769
80 0.00360467
81 0.00363477
82 0.00358227
83 0.003904376
84 0.003787973
85 0.003613171
86 0.00357127
87 0.003132061
88 0.003489268
89 0.00362857
90 0.003525969
91 0.003877176
92 0.00358607
93 0.003793574
94 0.003359765
95 0.003818974
96 0.00357307
97 0.003465168
98 0.003641271
99 0.003530969
100 0.00363677


==> figures/timeseries/data/Azure/timeseries_compute_39_11.csv <==
1 0.004044931
2 0.004127031
3 0.003817529
4 0.003745629
5 0.003753429
6 0.004003631
7 0.003681228
8 0.003710129
9 0.004030331
10 0.00402343
11 0.00385873
12 0.004254633
13 0.004059431
14 0.003986431
15 0.00383893
16 0.003808629
17 0.00390713
18 0.003719228
19 0.003781129
20 0.003556027
21 0.004038331
22 0.003797829
23 0.00394553
24 0.003495327
25 0.004387633
26 0.004544435
27 0.004020731
28 0.003876029
29 0.00392053
30 0.00391553
31 0.003655128
32 0.003666328
33 0.00396323
34 0.003728428
35 0.004018431
36 0.00396223
37 0.004098232
38 0.004142532
39 0.004067832
40 0.003991431
41 0.003705328
42 0.00394013
43 0.004204632
44 0.003533327
45 0.003334526
46 0.003746329
47 0.003682629
48 0.004249433
49 0.003400326
50 0.003510027
51 0.003787929
52 0.003551227
53 0.003633328
54 0.003798229
55 0.00394813
56 0.004236232
57 0.003279125
58 0.00389403
59 0.003763729
60 0.004563335
61 0.004260833
62 0.004135432
63 0.003705629
64 0.003609128
65 0.004120532
66 0.00397813
67 0.00383413
68 0.003780229
69 0.004132231
70 0.003781929
71 0.004262333
72 0.00383373
73 0.003956531
74 0.004619436
75 0.00384403
76 0.003717728
77 0.003925731
78 0.003940331
79 0.004175532
80 0.00390613
81 0.003810229
82 0.003820329
83 0.004284032
84 0.003567728
85 0.003199725
86 0.003815429
87 0.003958731
88 0.003478026
89 0.003542827
90 0.004015631
91 0.00393493
92 0.004166532
93 0.004165432
94 0.00386823
95 0.003603128
96 0.003966431
97 0.00384103
98 0.004037331
99 0.003846729
100 0.004063831


==> figures/timeseries/data/aws/timeseries_communication_1_1.csv <==
1 0.0018966280000000005
2 0.00026937299999999983
3 0.00018180600000000007
4 0.00114174
5 0.001240952
6 0.000293869
7 0.0009689440000000002
8 0.00019240799999999982
9 0.00019828899999999993
10 0.0001751690000000002
11 0.0008511960000000002
12 0.0011106679999999996
13 0.001205673
14 0.00015940799999999977
15 0.0003148399999999994
16 0.00024212799999999987
17 0.00015016499999999985
18 0.0001898910000000002
19 0.0011747310000000005
20 0.00018600599999999985
21 0.00025078600000000024
22 0.00033935699999999977
23 0.00016232699999999987
24 0.00026965400000000025
25 0.00015959000000000025
26 0.0001948350000000004
27 0.0002556540000000001
28 0.0010146559999999996
29 0.0001813559999999997
30 0.0012052060000000003
31 0.00016727000000000018
32 0.00022727600000000021
33 0.0012542670000000003
34 0.00021769200000000023
35 0.00025969100000000026
36 0.00017377799999999987
37 0.0009641620000000002
38 0.00015743899999999967
39 0.0012873039999999995
40 0.00015985800000000014
41 0.0001562359999999997
42 0.00014408
43 0.000153322
44 0.00017266299999999998
45 0.0012605029999999996
46 0.00019551099999999978
47 0.000289386
48 0.0012405850000000002
49 0.000159457
50 0.00018937200000000015
51 0.0011175199999999999
52 0.00019061600000000022
53 0.0012841630000000005
54 0.0009511630000000005
55 0.00014922600000000013
56 0.0010278409999999998
57 0.00017306799999999975
58 0.00021261000000000023
59 0.00018226199999999988
60 0.00122996
61 0.0012592849999999997
62 0.0003162719999999998
63 0.001099244
64 0.0012369269999999996
65 0.00018972299999999971
66 0.00015718399999999988
67 0.00027817399999999996
68 0.0011974080000000005
69 0.0001631340000000001
70 0.0011651279999999997
71 0.00019357400000000018
72 0.00016854999999999995
73 0.0011624349999999999
74 0.0001751579999999999
75 0.0001695450000000001
76 0.000149775
77 0.0001552719999999997
78 0.0010892319999999999
79 0.0011204209999999995
80 0.00018842899999999994
81 0.0009470590000000005
82 0.000165124
83 0.000984418
84 0.00016175800000000013
85 0.001136171
86 0.00016481599999999992
87 0.00015850200000000004
88 0.0010204080000000004
89 0.00015483200000000015
90 0.0011342359999999998
91 0.00021285199999999992
92 0.0010555500000000002
93 0.001034737
94 0.001223807
95 0.00030547699999999975
96 0.00019485399999999995
97 0.0003700159999999999
98 0.00016146499999999996
99 0.0002480379999999999
100 0.00038619299999999995


==> figures/timeseries/data/aws/timeseries_communication_1_2.csv <==
1 0.001978081
2 0.0012956570000000004
3 0.000332836
4 0.0002055379999999999
5 0.0009059319999999999
6 0.0002910670000000003
7 0.0011120370000000002
8 0.0003207679999999999
9 0.0011675880000000002
10 0.0002691899999999999
11 0.0001785249999999997
12 0.0013002799999999996
13 0.0009050300000000002
14 0.0001880530000000001
15 0.0004939420000000003
16 0.00026863500000000014
17 0.001031682
18 0.0010537889999999994
19 0.0011580080000000003
20 0.00017486100000000011
21 0.0010750710000000004
22 0.0004210830000000005
23 0.0012027250000000004
24 0.00017674399999999995
25 0.0011687390000000002
26 0.0011651139999999996
27 0.00018472299999999992
28 0.0009750539999999999
29 0.001059042
30 0.0012750039999999997
31 0.0001716300000000003
32 0.0011888509999999999
33 0.0011815670000000001
34 0.0011265450000000005
35 0.0005646020000000004
36 0.0002135520000000001
37 0.000255314
38 0.0004480210000000007
39 0.0013361040000000003
40 0.0001865180000000001
41 0.0010252629999999993
42 0.0001574599999999999
43 0.0012909090000000002
44 0.0002575339999999998
45 0.0012173090000000006
46 0.0009693480000000005
47 0.000268529
48 0.0011230829999999995
49 0.001345565
50 0.0006721039999999998
51 0.0011534000000000002
52 0.0008339389999999997
53 0.000830768
54 0.0009371230000000006
55 0.0010883539999999997
56 0.00022415200000000003
57 0.0008950780000000001
58 0.0011663659999999998
59 0.000713684
60 0.0012164859999999997
61 0.0012627370000000003
62 0.001080808
63 0.001019154
64 0.0010787869999999999
65 0.0010016359999999998
66 0.00123783
67 0.001026753
68 0.0011146609999999999
69 0.0002553620000000003
70 0.0010945360000000001
71 0.00024469500000000007
72 0.0009125539999999994
73 0.0001843929999999997
74 0.00020446099999999997
75 0.0011013349999999997
76 0.00025954800000000007
77 0.0011339249999999996
78 0.0009552369999999998
79 0.001052145
80 0.0011460530000000002
81 0.0012083750000000002
82 0.0010772190000000004
83 0.0009369389999999999
84 0.0010720080000000002
85 0.001140434
86 0.0008846100000000001
87 0.0005856679999999993
88 0.001000324
89 0.0011158399999999999
90 0.0007789049999999999
91 0.0008624109999999996
92 0.0010762429999999997
93 0.000885579
94 0.001233244
95 0.0009695440000000001
96 0.0012977870000000003
97 0.0010067359999999998
98 0.00022061300000000015
99 0.0003278729999999998
100 0.0009773250000000002


==> figures/timeseries/data/aws/timeseries_communication_2_1.csv <==
1 0.0012349570000000018
2 0.0003662400000000003
3 0.00028996599999999914
4 0.0009720159999999992
5 0.00029304999999999956
6 0.00019935500000000175
7 0.0002677070000000007
8 0.0004813750000000009
9 0.0003334730000000008
10 0.00029956100000000027
11 0.00023779200000000056
12 0.00037564799999999926
13 0.0004343400000000001
14 0.0002173480000000009
15 0.0002384139999999993
16 0.00032030599999999937
17 0.00034305199999999994
18 0.00021655500000000022
19 0.0005139619999999998
20 0.0002084210000000003
21 0.00040415199999999964
22 0.000278394999999999
23 0.00019079400000000107
24 0.00025850000000000005
25 0.00020018399999999908
26 0.00027496700000000096
27 0.00019943700000000023
28 0.0003942930000000004
29 0.0002661930000000014
30 0.0003474159999999997
31 0.0003122569999999998
32 0.0004966450000000004
33 0.00023612500000000022
34 0.0005451689999999981
35 0.0003183579999999995
36 0.00021515499999999986
37 0.00032131
38 0.0002538640000000012
39 0.0001908229999999997
40 0.00028219699999999966
41 0.00030681800000000037
42 0.0006932890000000014
43 0.0004171820000000003
44 0.00021627899999999978
45 0.0002937559999999992
46 0.00023572700000000155
47 0.00029502400000000137
48 0.00024166599999999802
49 0.00021004899999999688
50 0.0002116830000000007
51 0.00019709000000000046
52 0.00022429799999999778
53 0.00027088299999999954
54 0.00018434100000000106
55 0.00034643
56 0.00019489200000000033
57 0.00029036299999999834
58 0.00021506400000000092
59 0.00021068500000000039
60 0.0003309809999999993
61 0.00025815500000000123
62 0.000268763
63 0.0003368350000000006
64 0.000579553
65 0.0004642900000000009
66 0.000314397000000001
67 0.00023282300000000006
68 0.00025437500000000113
69 0.00022498299999999978
70 0.0002563190000000014
71 0.0002741089999999998
72 0.00018610199999999875
73 0.00025165499999999993
74 0.000304749
75 0.0005158449999999992
76 0.0001976320000000014
77 0.0005856970000000013
78 0.0005609310000000006
79 0.000470321000000001
80 0.00051965
81 0.0003214760000000011
82 0.00036458400000000113
83 0.00031683599999999916
84 0.00025062
85 0.0002700580000000001
86 0.000514533000000001
87 0.00020021400000000064
88 0.0002306889999999992
89 0.0006107690000000006
90 0.0003591730000000008
91 0.0002508630000000005
92 0.0002699189999999987
93 0.00032698699999999907
94 0.00031509199999999946
95 0.00042199700000000034
96 0.0002103219999999989
97 0.0007824579999999998
98 0.0009454330000000007
99 0.0007506850000000009
100 0.0003942809999999998


==> figures/timeseries/data/aws/timeseries_communication_2_2.csv <==
1 0.00037393100000000096
2 0.00033993499999999954
3 0.00023489200000000043
4 0.0003144069999999992
5 0.0001934030000000017
6 0.0006097409999999987
7 0.0003925450000000011
8 0.0006683030000000003
9 0.00019926600000000003
10 0.0003680940000000011
11 0.00019371400000000108
12 0.0002468100000000001
13 0.00034667899999999904
14 0.00047751899999999917
15 0.0004071850000000009
16 0.0002618480000000003
17 0.00020999300000000207
18 0.00032399600000000174
19 0.0004994989999999987
20 0.00025966300000000025
21 0.00024039099999999952
22 0.0003921510000000003
23 0.00022667699999999978
24 0.00026916299999999935
25 0.0002337700000000012
26 0.0002501339999999991
27 0.0006383569999999991
28 0.00019522500000000026
29 0.00025516899999999954
30 0.00032837399999999933
31 0.0002875890000000013
32 0.0002583749999999982
33 0.0006370300000000002
34 0.00022990000000000163
35 0.00023096000000000054
36 0.000491527999999998
37 0.00030427100000000006
38 0.0002520089999999992
39 0.00022317200000000065
40 0.00023518299999999992
41 0.00024644000000000055
42 0.0006184530000000014
43 0.000214851000000002
44 0.00031717399999999993
45 0.0002037729999999991
46 0.0003485860000000014
47 0.00019506600000000068
48 0.00019151200000000132
49 0.00019197599999999995
50 0.00018596700000000216
51 0.00019882099999999833
52 0.00019583299999999942
53 0.0003974479999999999
54 0.00018315400000000134
55 0.0001896350000000005
56 0.0001926870000000004
57 0.00018534400000000048
58 0.0002775480000000007
59 0.0005556840000000007
60 0.00036485300000000005
61 0.0002104739999999987
62 0.00030243800000000036
63 0.00021476900000000007
64 0.0002058360000000009
65 0.00045541100000000105
66 0.00019862699999999983
67 0.00018688500000000122
68 0.0005007539999999991
69 0.00020547599999999958
70 0.0002990629999999987
71 0.00036139299999999805
72 0.0004833630000000023
73 0.0002720229999999997
74 0.00019554499999999836
75 0.0003646279999999988
76 0.00041254800000000043
77 0.0005753870000000001
78 0.00029223000000000096
79 0.00023046999999999998
80 0.00020198100000000038
81 0.00033918200000000037
82 0.0006561109999999992
83 0.00021376600000000065
84 0.00022735399999999906
85 0.0004470259999999997
86 0.00020428400000000076
87 0.00020443200000000092
88 0.00031440999999999934
89 0.0001950879999999995
90 0.00033502300000000027
91 0.0006724899999999978
92 0.000213198999999999
93 0.00030964199999999886
94 0.0004334270000000001
95 0.0003828170000000006
96 0.00048226200000000066
97 0.0008838969999999998
98 0.000886432999999999
99 0.0007052479999999986
100 0.0005932329999999986


==> figures/timeseries/data/aws/timeseries_communication_3_1.csv <==
1 0.00024972899999997633
2 0.00023991499999997945
3 0.00021599899999991123
4 0.00024959899999998925
5 0.0002264479999999347
6 0.00022567099999992735
7 0.00024131299999996525
8 0.00021026300000004383
9 0.00022453399999999846
10 0.00023010599999995218
11 0.00022058499999999537
12 0.00021205400000001706
13 0.00022808200000001833
14 0.0002267759999999841
15 0.0002275880000000008
16 0.00021474099999996277
17 0.0002214029999999534
18 0.0002205350000000772
19 0.00022358199999994444
20 0.0002142450000000018
21 0.00021715600000005164
22 0.00023106799999994543
23 0.0002547929999999754
24 0.00022349999999993209
25 0.00022359599999999258
26 0.0002156760000000535
27 0.00022241899999997372
28 0.00021508000000003413
29 0.00023227300000006057
30 0.00022516099999991823
31 0.00022252000000000383
32 0.00021981699999995552
33 0.00021353600000006967
34 0.00022271599999990066
35 0.00021715900000007782
36 0.00021950299999995426
37 0.00022262500000003183
38 0.00022065000000004442
39 0.0002164479999999802
40 0.00023177900000004303
41 0.0002177190000000051
42 0.00022350699999995616
43 0.00023641800000007152
44 0.0002154329999999316
45 0.000208817999999944
46 0.00021493900000002508
47 0.0002211719999999362
48 0.0002324340000000591
49 0.00022319900000000725
50 0.00022377200000001096
51 0.0002139209999999503
52 0.00022197099999998748
53 0.00022127100000002287
54 0.00021119300000005392
55 0.00033422799999993646
56 0.00022271500000003996
57 0.00021709500000000048
58 0.0002346500000000029
59 0.0002453090000000824
60 0.0002164049999999751
61 0.00023992000000006009
62 0.00021784400000002258
63 0.00021316800000004132
64 0.0002186619999999806
65 0.00021794800000007886
66 0.00022163500000005332
67 0.00021154800000000584
68 0.0002476590000000112
69 0.0002442449999999763
70 0.0002180590000000482
71 0.0002572439999999343
72 0.0002087540000000887
73 0.0002225739999999199
74 0.0002801900000000135
75 0.00021854199999993273
76 0.00021155200000000374
77 0.00023844000000006194
78 0.00021817899999998502
79 0.00022180199999999317
80 0.00021540500000005736
81 0.0002392810000000356
82 0.0002130320000000019
83 0.00021923600000006704
84 0.00022020199999994716
85 0.00021435399999991667
86 0.00021430099999997232
87 0.0002216600000000124
88 0.00022050099999992856
89 0.00021627800000001418
90 0.00023030499999998622
91 0.00023523299999994585
92 0.0002234950000000735
93 0.0002150450000000248
94 0.00021703099999992315
95 0.00021287300000005782
96 0.00023311700000006041
97 0.00021259100000003972
98 0.00021792600000003493
99 0.00023042799999994923
100 0.00021182600000002605


==> figures/timeseries/data/aws/timeseries_communication_3_2.csv <==
1 0.00022039900000003776
2 0.0002098959999999872
3 0.0002273440000000182
4 0.0002633859999999766
5 0.00022337999999999525
6 0.00019667299999992505
7 0.00020440300000001965
8 0.00021214699999994036
9 0.00021324000000000343
10 0.00020738700000000332
11 0.00021288899999993838
12 0.00022188299999992278
13 0.00023492800000002312
14 0.00021022599999998004
15 0.00023149799999999665
16 0.00020159999999991296
17 0.0002226370000000255
18 0.00021529600000003146
19 0.0002178919999999973
20 0.0002095380000000091
21 0.00021055599999997288
22 0.0002167840000000254
23 0.00020747700000001146
24 0.0002033399999999963
25 0.00021255100000006077
26 0.00020937900000006504
27 0.00021111499999992844
28 0.00022325299999992332
29 0.00021003299999999836
30 0.00021434099999995126
31 0.00020513100000008055
32 0.00022094900000002582
33 0.00022968399999989675
34 0.00020929999999996785
35 0.00021463599999993477
36 0.00021236599999996386
37 0.00021506999999998389
38 0.00020414199999996274
39 0.00021201599999998155
40 0.0002350239999999726
41 0.00021067699999999245
42 0.0002088099999999482
43 0.0002145439999999832
44 0.00020506899999994666
45 0.00023176199999996872
46 0.00020248899999997239
47 0.00021047799999995842
48 0.00019984400000006008
49 0.000213740999999934
50 0.0002160390000000012
51 0.00025272700000000814
52 0.00021461600000005632
53 0.00020153499999997493
54 0.0002051969999999903
55 0.0002094539999999423
56 0.00020955799999999858
57 0.00020816700000003685
58 0.00021714700000008413
59 0.00020858400000001165
60 0.00020978100000001998
61 0.00021311999999995557
62 0.00020826699999998421
63 0.0002122789999999819
64 0.000271912999999957
65 0.0002145100000000566
66 0.0002197569999999871
67 0.00021240200000005593
68 0.00024051799999991186
69 0.0002514520000000964
70 0.00021332099999993304
71 0.00021645299999994982
72 0.00027477300000000593
73 0.00021768799999999366
74 0.00020846699999998997
75 0.0002569820000000167
76 0.00020781000000003047
77 0.00021791199999998678
78 0.00022473899999997382
79 0.00021282400000000035
80 0.00020672200000004803
81 0.00020649999999999835
82 0.00021452999999993505
83 0.0002100720000000056
84 0.00020434899999999256
85 0.00020319499999998936
86 0.00021748200000004658
87 0.00021033299999995148
88 0.0002291460000000134
89 0.00022768699999997644
90 0.0002906759999999897
91 0.00021956099999997924
92 0.00021652999999999256
93 0.00020739600000008185
94 0.0002142360000000343
95 0.00020529999999996384
96 0.00020553000000000932
97 0.00020540000000002223
98 0.00019940099999993244
99 0.00021659299999998716
100 0.00021709899999999838


==> figures/timeseries/data/aws/timeseries_compute_1_1.csv <==
1 0.003622229
2 0.003319429
3 0.002975742
4 0.003801346
5 0.003646784
6 0.003375626
7 0.003864572
8 0.003688376
9 0.003346836
10 0.003487339
11 0.003973908
12 0.003774879
13 0.003682937
14 0.003389874
15 0.003701689
16 0.003641338
17 0.003461399
18 0.003297843
19 0.003624732
20 0.003432638
21 0.003504705
22 0.003715458
23 0.003138151
24 0.003541548
25 0.003630258
26 0.003525095
27 0.003499407
28 0.00379253
29 0.003527103
30 0.003660946
31 0.003373265
32 0.003459005
33 0.003563736
34 0.003356854
35 0.003626478
36 0.003263385
37 0.003909156
38 0.003413988
39 0.003633077
40 0.003432551
41 0.003379167
42 0.003361203
43 0.003544575
44 0.003620735
45 0.003603076
46 0.003308862
47 0.003594506
48 0.003642291
49 0.003572057
50 0.003566486
51 0.003724281
52 0.003550977
53 0.003594048
54 0.003960027
55 0.003499776
56 0.003766897
57 0.003495255
58 0.003517148
59 0.003419405
60 0.00350411
61 0.003577264
62 0.003516136
63 0.003730637
64 0.00361882
65 0.00360696
66 0.003336986
67 0.003593607
68 0.003645496
69 0.003455746
70 0.003660987
71 0.003516936
72 0.003500937
73 0.003624156
74 0.003584674
75 0.003440982
76 0.003487562
77 0.003427283
78 0.003606212
79 0.003742392
80 0.003490805
81 0.003830583
82 0.003461086
83 0.003871236
84 0.003713368
85 0.003674076
86 0.003668495
87 0.00341397
88 0.003815664
89 0.003510312
90 0.003642451
91 0.003534512
92 0.003726169
93 0.003719689
94 0.003619182
95 0.003529345
96 0.003450284
97 0.003461712
98 0.00331283
99 0.00348656
100 0.003468162


==> figures/timeseries/data/aws/timeseries_compute_1_2.csv <==
1 0.003504339
2 0.004085437
3 0.003845155
4 0.003419634
5 0.003971657
6 0.003364163
7 0.003707652
8 0.003545571
9 0.003598552
10 0.003623167
11 0.003442333
12 0.003577148
13 0.003970832
14 0.003416898
15 0.003513692
16 0.003598436
17 0.003797529
18 0.003817649
19 0.003625888
20 0.003529762
21 0.003669093
22 0.003619042
23 0.003598516
24 0.003254425
25 0.003695042
26 0.00369789
27 0.003438219
28 0.003819514
29 0.003879654
30 0.003576289
31 0.003540995
32 0.003543355
33 0.003628021
34 0.003734108
35 0.00372904
36 0.003453711
37 0.003523747
38 0.004279661
39 0.003580255
40 0.003437922
41 0.003935654
42 0.003451819
43 0.003583644
44 0.003678175
45 0.003624377
46 0.003880083
47 0.003599226
48 0.003752923
49 0.003568394
50 0.004119661
51 0.003676811
52 0.003814118
53 0.004033105
54 0.003965272
55 0.003756336
56 0.003433431
57 0.003858275
58 0.003633014
59 0.004089447
60 0.003503749
61 0.003559132
62 0.003745303
63 0.003801775
64 0.0037534
65 0.003772189
66 0.003606976
67 0.00375278
68 0.003707197
69 0.003472926
70 0.003716673
71 0.00357944
72 0.003921382
73 0.003488516
74 0.00342606
75 0.003698683
76 0.003716866
77 0.003704198
78 0.00372724
79 0.003797193
80 0.003667783
81 0.003556231
82 0.003751072
83 0.003902245
84 0.003828072
85 0.003655009
86 0.003962666
87 0.004240973
88 0.003827836
89 0.003636619
90 0.003992862
91 0.003971853
92 0.00369048
93 0.003865172
94 0.003596952
95 0.0038592
96 0.003551982
97 0.00377969
98 0.003674349
99 0.003664521
100 0.003835466


==> figures/timeseries/data/aws/timeseries_compute_2_1.csv <==
1 0.01526083
2 0.015834098
3 0.015905342
4 0.015135301
5 0.015771594
6 0.016085388
7 0.014688633
8 0.015309037
9 0.015568556
10 0.015721395
11 0.015349199
12 0.015304056
13 0.015477725
14 0.014850538
15 0.014945955
16 0.014493525
17 0.014811607
18 0.016000371
19 0.014811216
20 0.01385341
21 0.01548798
22 0.015582606
23 0.015718627
24 0.015349874
25 0.016000388
26 0.014968295
27 0.014089547
28 0.015660803
29 0.01552154
30 0.015241436
31 0.014439174
32 0.015178951
33 0.015318306
34 0.015091566
35 0.014455937
36 0.013877462
37 0.015268196
38 0.015405066
39 0.014721896
40 0.015461772
41 0.01567951
42 0.015238831
43 0.015232099
44 0.015751088
45 0.015614363
46 0.016016225
47 0.015630866
48 0.015812418
49 0.015888642
50 0.01514697
51 0.015810042
52 0.016175233
53 0.015787563
54 0.015988783
55 0.0149408
56 0.015012272
57 0.014989395
58 0.014354042
59 0.01460558
60 0.0155043
61 0.015572852
62 0.014905114
63 0.014893451
64 0.015175563
65 0.01554754
66 0.015452641
67 0.015076589
68 0.014511847
69 0.01467093
70 0.014981844
71 0.014492732
72 0.014604076
73 0.014791026
74 0.015330244
75 0.015564929
76 0.014308989
77 0.015023426
78 0.015140692
79 0.014904704
80 0.015329513
81 0.014883021
82 0.015568814
83 0.015442479
84 0.014413348
85 0.015628671
86 0.015355653
87 0.016209212
88 0.015787767
89 0.015424785
90 0.014798058
91 0.015716054
92 0.014959955
93 0.01500038
94 0.016091691
95 0.016120566
96 0.016130769
97 0.01535104
98 0.015160978
99 0.015634181
100 0.015741079


==> figures/timeseries/data/aws/timeseries_compute_2_2.csv <==
1 0.016084001
2 0.016186661
3 0.015990092
4 0.015782772
5 0.016379004
6 0.01532117
7 0.01526112
8 0.015105717
9 0.016390172
10 0.015381068
11 0.016302529
12 0.015416533
13 0.015145854
14 0.015106793
15 0.015197147
16 0.015228474
17 0.015559245
18 0.015513654
19 0.015187963
20 0.015028418
21 0.01521959
22 0.015451843
23 0.015229361
24 0.014881646
25 0.015894545
26 0.015872791
27 0.015121677
28 0.014777036
29 0.015055038
30 0.015247259
31 0.015868417
32 0.015407732
33 0.014918586
34 0.016097575
35 0.014642054
36 0.015276443
37 0.015271339
38 0.015391012
39 0.016136624
40 0.016171993
41 0.015926547
42 0.015299753
43 0.016160952
44 0.015649876
45 0.015191512
46 0.015758847
47 0.015978544
48 0.01615185
49 0.016404759
50 0.016363725
51 0.016347706
52 0.016537647
53 0.01516232
54 0.016441781
55 0.016360059
56 0.01687618
57 0.016711411
58 0.015409133
59 0.015351127
60 0.015456771
61 0.016228386
62 0.015245815
63 0.016035425
64 0.016597029
65 0.015542214
66 0.016280363
67 0.016109415
68 0.015457477
69 0.016373753
70 0.015970864
71 0.015670643
72 0.01547851
73 0.015924414
74 0.016502505
75 0.015935528
76 0.015470244
77 0.015016623
78 0.015767064
79 0.016140201
80 0.016087238
81 0.015826263
82 0.01484441
83 0.015866617
84 0.016091336
85 0.015812117
86 0.015131436
87 0.016689032
88 0.015409983
89 0.016366946
90 0.01531679
91 0.015093392
92 0.01554205
93 0.015503229
94 0.01573515
95 0.015718335
96 0.015841686
97 0.015230379
98 0.015200557
99 0.015660381
100 0.01552879


==> figures/timeseries/data/aws/timeseries_compute_3_1.csv <==
1 0.627561967
2 0.623690847
3 0.626342264
4 0.620481927
5 0.622611482
6 0.629321094
7 0.627930608
8 0.623766713
9 0.627488168
10 0.625684118
11 0.623380764
12 0.622634132
13 0.627098931
14 0.625825722
15 0.622330975
16 0.62875928
17 0.62643923
18 0.620401676
19 0.622647049
20 0.628851112
21 0.624426497
22 0.623885883
23 0.624086027
24 0.629883846
25 0.623906661
26 0.627599048
27 0.625610506
28 0.628942378
29 0.623920654
30 0.632299338
31 0.625930984
32 0.623822984
33 0.622577619
34 0.624133891
35 0.626899762
36 0.622265778
37 0.626695985
38 0.630754484
39 0.624000797
40 0.626214516
41 0.6232069
42 0.623331869
43 0.626576061
44 0.621784121
45 0.630079932
46 0.623800422
47 0.623822403
48 0.627357478
49 0.624299666
50 0.629391966
51 0.627835386
52 0.622094344
53 0.624476111
54 0.622171972
55 0.622417533
56 0.625391386
57 0.628397318
58 0.629923112
59 0.624194795
60 0.624278236
61 0.628057597
62 0.622524626
63 0.621815059
64 0.628265082
65 0.624337686
66 0.62224954
67 0.627356825
68 0.624131707
69 0.62742335
70 0.624974861
71 0.626155466
72 0.62205143
73 0.621960452
74 0.626983167
75 0.625412072
76 0.624915684
77 0.627264352
78 0.623964653
79 0.622827598
80 0.628657505
81 0.622363742
82 0.626929133
83 0.624393193
84 0.626524272
85 0.624888548
86 0.626074295
87 0.622679494
88 0.629589358
89 0.627123951
90 0.624369788
91 0.630453974
92 0.622334133
93 0.621895679
94 0.625059125
95 0.622003044
96 0.626752048
97 0.622225307
98 0.624516399
99 0.621804518
100 0.627468943


==> figures/timeseries/data/aws/timeseries_compute_3_2.csv <==
1 0.625681148
2 0.626760772
3 0.62381984
4 0.624391082
5 0.621029285
6 0.629094793
7 0.626195677
8 0.623816126
9 0.632095483
10 0.622037303
11 0.633932063
12 0.628373719
13 0.627390274
14 0.621304153
15 0.628294463
16 0.631777581
17 0.621531559
18 0.621596523
19 0.627386053
20 0.622948629
21 0.622125911
22 0.631485768
23 0.631120039
24 0.625342025
25 0.62758903
26 0.633870364
27 0.627087449
28 0.626189438
29 0.630483871
30 0.629828315
31 0.627563138
32 0.620980375
33 0.629520323
34 0.626414335
35 0.629788918
36 0.6274319
37 0.629094287
38 0.626193003
39 0.627944929
40 0.630025479
41 0.627052782
42 0.623043596
43 0.633783187
44 0.629423864
45 0.633273777
46 0.628957674
47 0.630766758
48 0.633298732
49 0.621641124
50 0.632614717
51 0.631671702
52 0.628400462
53 0.627225829
54 0.632567841
55 0.62678299
56 0.63195088
57 0.631617345
58 0.621903413
59 0.630931652
60 0.633402827
61 0.627316359
62 0.630008696
63 0.624596252
64 0.631902842
65 0.625914993
66 0.626457852
67 0.622595766
68 0.626196151
69 0.632770196
70 0.633522656
71 0.625415814
72 0.623221213
73 0.633328831
74 0.622062244
75 0.628646348
76 0.630686353
77 0.634253481
78 0.623716872
79 0.628794023
80 0.629443997
81 0.628198602
82 0.629940374
83 0.63006131
84 0.622205034
85 0.630299829
86 0.630794966
87 0.627272826
88 0.622031064
89 0.624089992
90 0.625779632
91 0.630379914
92 0.627825716
93 0.623605228
94 0.626394931
95 0.632533816
96 0.620899788
97 0.625905488
98 0.626480769
99 0.625915879
100 0.629395959


==> figures/timeseries/data/eX3/timeseries_communication_3_1.csv <==
1 2.8026999999999913e-5
2 2.86469999999997e-5
3 2.8297999999999518e-5
4 2.77369999999999e-5
5 2.918600000000049e-5
6 2.7249000000000023e-5
7 2.8364999999998947e-5
8 2.9233000000000037e-5
9 2.8494000000000436e-5
10 2.8603000000002043e-5
11 2.8534000000000198e-5
12 2.8674000000002836e-5
13 2.7654000000001955e-5
14 2.8962999999999905e-5
15 2.8451999999998256e-5
16 2.819500000000169e-5
17 2.8294000000001623e-5
18 2.9431999999999375e-5
19 2.8764000000000567e-5
20 2.884100000000167e-5
21 2.7334000000000386e-5
22 3.1012999999999874e-5
23 2.9872000000000232e-5
24 2.9594000000000842e-5
25 2.746400000000135e-5
26 2.948399999999976e-5
27 2.9072999999997517e-5
28 2.8134999999998578e-5
29 2.88409999999982e-5
30 2.7414999999999384e-5
31 2.956299999999981e-5
32 2.9534000000001198e-5
33 2.868300000000157e-5
34 2.7693999999998248e-5
35 2.9372999999999205e-5
36 2.7835999999999833e-5
37 2.7943999999998498e-5
38 2.766400000000016e-5
39 3.0485999999999708e-5
40 2.7922999999999143e-5
41 2.8304999999999303e-5
42 2.8124000000000898e-5
43 2.8383999999999354e-5
44 2.788300000000285e-5
45 2.780399999999933e-5
46 2.7204000000002893e-5
47 3.1043999999997435e-5
48 2.8183999999997073e-5
49 2.7954000000000173e-5
50 2.7084000000000136e-5
51 2.7370999999998258e-5
52 2.914399999999831e-5
53 2.8833000000002412e-5
54 2.902299999999955e-5
55 2.841400000000091e-5
56 2.8565000000001228e-5
57 2.7822999999999737e-5
58 2.8083000000001662e-5
59 2.9173999999999867e-5
60 3.2432000000002376e-5
61 3.5273999999998334e-5
62 2.9044999999998378e-5
63 2.8262999999997124e-5
64 2.8122999999997955e-5
65 2.8811999999999588e-5
66 3.234599999999907e-5
67 3.1245999999998664e-5
68 4.43649999999976e-5
69 2.78629999999995e-5
70 2.850899999999948e-5
71 2.8045000000000847e-5
72 2.8177000000000757e-5
73 2.9597999999998736e-5
74 2.822800000000167e-5
75 3.056900000000112e-5
76 2.841899999999828e-5
77 3.074800000000058e-5
78 2.8224000000000304e-5
79 2.751800000000068e-5
80 2.8155999999997933e-5
81 2.949799999999933e-5
82 2.8979000000001892e-5
83 2.7756999999999782e-5
84 2.8670999999997476e-5
85 2.8898000000002894e-5
86 3.0367999999999368e-5
87 2.7957000000002064e-5
88 3.0347000000000013e-5
89 2.7617000000000613e-5
90 2.8476999999998975e-5
91 2.839699999999945e-5
92 2.8267000000001957e-5
93 2.9047000000000794e-5
94 2.8328000000001075e-5
95 2.928699999999937e-5
96 2.8195999999997695e-5
97 2.989700000000095e-5
98 2.987999999999949e-5
99 2.79980000000013e-5
100 2.778500000000239e-5


==> figures/timeseries/data/eX3/timeseries_communication_3_2.csv <==
1 3.054599999999935e-5
2 3.065500000000096e-5
3 3.1844999999999096e-5
4 3.0176999999999288e-5
5 3.087700000000207e-5
6 3.101500000000229e-5
7 3.144500000000147e-5
8 2.9984999999999734e-5
9 3.063899999999897e-5
10 3.255699999999903e-5
11 3.2706999999999875e-5
12 3.1019000000000185e-5
13 3.2773999999999304e-5
14 3.0639999999998446e-5
15 3.12059999999989e-5
16 3.096899999999875e-5
17 2.9997000000000357e-5
18 3.359800000000274e-5
19 3.117799999999976e-5
20 3.103500000000217e-5
21 3.1395000000000034e-5
22 3.1956999999999125e-5
23 3.0089000000000504e-5
24 3.160999999999789e-5
25 3.0567000000002176e-5
26 3.0917999999997836e-5
27 3.108799999999856e-5
28 3.4347000000000544e-5
29 3.0977000000001476e-5
30 3.300600000000209e-5
31 3.0475000000002028e-5
32 3.1429000000002955e-5
33 3.132099999999735e-5
34 2.9469000000000717e-5
35 3.1035999999998176e-5
36 3.0277999999998167e-5
37 3.0036000000000646e-5
38 3.283700000000084e-5
39 3.144799999999989e-5
40 2.9826000000000158e-5
41 3.1446000000000945e-5
42 3.172799999999823e-5
43 3.0617000000000144e-5
44 3.1196000000000695e-5
45 3.002599999999897e-5
46 3.2108999999998916e-5
47 3.1696000000001195e-5
48 3.0066999999998206e-5
49 3.199700000000236e-5
50 3.153699999999815e-5
51 3.1988000000000155e-5
52 3.1339000000001754e-5
53 3.052400000000052e-5
54 3.0258000000001756e-5
55 2.9567000000001176e-5
56 3.08540000000003e-5
57 3.064500000000275e-5
58 3.14579999999981e-5
59 2.995599999999765e-5
60 2.9841999999998675e-5
61 4.0358000000000754e-5
62 3.042499999999712e-5
63 3.0324999999997715e-5
64 2.83179999999994e-5
65 3.2068999999999154e-5
66 3.0656999999999907e-5
67 3.0437000000001213e-5
68 3.06470000000017e-5
69 2.98180000000009e-5
70 2.9766000000000514e-5
71 2.9886999999999275e-5
72 3.0137999999999e-5
73 3.119799999999964e-5
74 3.1738000000003375e-5
75 3.037700000000157e-5
76 3.115799999999988e-5
77 2.9126000000000846e-5
78 3.072499999999881e-5
79 2.9895999999998008e-5
80 3.165700000000091e-5
81 3.133799999999881e-5
82 3.068900000000041e-5
83 3.088799999999975e-5
84 3.032700000000013e-5
85 3.0358000000001162e-5
86 3.0235999999999458e-5
87 3.0378000000001043e-5
88 2.9819000000000373e-5
89 3.498899999999916e-5
90 3.272600000000028e-5
91 3.0757999999998786e-5
92 3.2019000000001185e-5
93 3.1016000000001764e-5
94 3.1718000000000024e-5
95 3.232600000000266e-5
96 3.191599999999989e-5
97 2.9457999999999568e-5
98 3.063899999999897e-5
99 2.991599999999789e-5
100 2.9954999999998178e-5


==> figures/timeseries/data/eX3/timeseries_communication_66_1.csv <==
1 1.968299999999994e-5
2 2.155300000000011e-5
3 1.9484000000000168e-5
4 1.97540000000003e-5
5 1.9233999999999918e-5
6 1.9373000000000046e-5
7 1.9212999999999696e-5
8 1.9693999999999788e-5
9 1.952399999999993e-5
10 1.924299999999995e-5
11 1.9162999999999993e-5
12 1.9453000000000005e-5
13 1.91639999999999e-5
14 1.9724000000000044e-5
15 1.9572999999999726e-5
16 1.9663999999999966e-5
17 2.7524000000000125e-5
18 1.971500000000001e-5
19 1.934299999999979e-5
20 1.951399999999999e-5
21 2.3524999999999935e-5
22 1.9462999999999946e-5
23 1.9565000000000034e-5
24 1.9252999999999892e-5
25 1.9413999999999716e-5
26 1.929400000000043e-5
27 1.9142999999999244e-5
28 1.93350000000001e-5
29 1.893300000000049e-5
30 2.0563999999999825e-5
31 1.9373000000000046e-5
32 1.9453000000000005e-5
33 1.989499999999981e-5
34 1.9373999999999954e-5
35 1.9474000000000227e-5
36 1.9092999999999975e-5
37 1.9344000000000132e-5
38 1.9115000000000104e-5
39 1.9615000000000604e-5
40 1.9464000000000287e-5
41 1.9214000000000037e-5
42 1.966499999999944e-5
43 1.974399999999949e-5
44 1.9344999999999606e-5
45 1.8663999999999834e-5
46 1.9813999999999943e-5
47 1.9864999999999987e-5
48 2.042500000000013e-5
49 1.9293000000000088e-5
50 1.8933999999999965e-5
51 1.9314999999999784e-5
52 2.0003999999999682e-5
53 1.9934000000000097e-5
54 1.9892999999999994e-5
55 2.0344000000000265e-5
56 1.9574999999999974e-5
57 1.951399999999999e-5
58 1.8784999999999896e-5
59 1.9204000000000096e-5
60 1.9113999999999763e-5
61 1.970500000000007e-5
62 1.9093999999999882e-5
63 1.9462999999999946e-5
64 1.920300000000019e-5
65 1.862400000000007e-5
66 1.956300000000022e-5
67 1.943400000000003e-5
68 1.9162999999999993e-5
69 1.992300000000025e-5
70 1.948199999999992e-5
71 1.9475000000000135e-5
72 1.9972999999999953e-5
73 1.970299999999982e-5
74 2.076300000000003e-5
75 1.9672000000000092e-5
76 1.996399999999992e-5
77 1.9293999999999995e-5
78 1.9492999999999767e-5
79 1.9423000000000183e-5
80 1.9672000000000092e-5
81 1.997199999999961e-5
82 1.9752999999999958e-5
83 2.11730000000002e-5
84 2.0843999999999897e-5
85 1.8854000000000006e-5
86 1.985199999999989e-5
87 2.0233000000000143e-5
88 1.9223999999999977e-5
89 1.968299999999994e-5
90 1.9552999999999845e-5
91 1.964200000000027e-5
92 2.0323000000000042e-5
93 1.965200000000021e-5
94 1.9071999999999752e-5
95 1.94930000000002e-5
96 1.9574000000000067e-5
97 1.9883000000000053e-5
98 1.977299999999984e-5
99 1.992300000000025e-5
100 2.0884000000000093e-5


==> figures/timeseries/data/eX3/timeseries_communication_66_2.csv <==
1 2.1732e-5
2 2.079300000000072e-5
3 1.9933999999999664e-5
4 2.0913999999999915e-5
5 2.140400000000004e-5
6 2.1082999999999866e-5
7 2.165400000000029e-5
8 2.093299999999989e-5
9 2.0923999999999856e-5
10 2.087399999999972e-5
11 2.1703000000000087e-5
12 2.3281999999999903e-5
13 2.1203999999999928e-5
14 2.1393999999999667e-5
15 2.174400000000019e-5
16 2.16550000000002e-5
17 4.532299999999989e-5
18 2.5822999999999905e-5
19 2.095400000000011e-5
20 1.893300000000049e-5
21 2.231399999999984e-5
22 2.220299999999972e-5
23 2.2032999999999862e-5
24 2.1433999999999863e-5
25 2.06640000000001e-5
26 2.243200000000018e-5
27 2.1912999999999707e-5
28 2.1714999999999842e-5
29 2.1072999999999925e-5
30 2.2473999999999758e-5
31 2.1150999999999635e-5
32 2.077399999999988e-5
33 2.120400000000036e-5
34 2.1703000000000087e-5
35 2.135399999999947e-5
36 2.1965000000000092e-5
37 2.0964000000000052e-5
38 2.129400000000026e-5
39 2.2184999999999653e-5
40 2.0931999999999982e-5
41 3.1742999999999875e-5
42 2.1522999999999855e-5
43 2.198300000000016e-5
44 2.0913999999999915e-5
45 2.170200000000018e-5
46 2.146400000000012e-5
47 2.0713999999999802e-5
48 2.0263999999999872e-5
49 2.0913999999999915e-5
50 2.1582999999999932e-5
51 2.203500000000011e-5
52 2.186399999999991e-5
53 2.0603000000000114e-5
54 2.192300000000008e-5
55 2.1283999999999886e-5
56 2.3731999999999833e-5
57 2.228400000000002e-5
58 2.1324000000000082e-5
59 2.2123000000000195e-5
60 2.4104000000000052e-5
61 2.00650000000001e-5
62 2.2604000000000287e-5
63 2.1783000000000045e-5
64 2.1352999999999997e-5
65 2.2083999999999472e-5
66 2.0743999999999624e-5
67 2.1025000000000037e-5
68 2.2053000000000177e-5
69 2.0744000000000058e-5
70 2.1802999999999927e-5
71 2.1033000000000163e-5
72 2.116399999999973e-5
73 2.184299999999969e-5
74 2.1244000000000124e-5
75 2.0983999999999933e-5
76 2.1523999999999762e-5
77 2.1554000000000018e-5
78 2.121299999999996e-5
79 2.092299999999995e-5
80 2.2063000000000117e-5
81 2.0452000000000664e-5
82 2.1773000000000105e-5
83 2.187299999999951e-5
84 2.1934999999999837e-5
85 2.1163000000000258e-5
86 2.1203999999999928e-5
87 2.167299999999983e-5
88 2.1872999999999945e-5
89 2.138400000000016e-5
90 2.2303000000000427e-5
91 2.06729999999997e-5
92 2.1902999999999766e-5
93 2.1703999999999994e-5
94 2.1063999999999892e-5
95 2.0913999999999915e-5
96 2.1535000000000044e-5
97 2.1253000000000157e-5
98 2.163300000000007e-5
99 2.127300000000004e-5
100 2.417299999999973e-5


==> figures/timeseries/data/eX3/timeseries_communication_75_1.csv <==
1 3.533899999996759e-5
2 3.807399999999905e-5
3 3.8517999999987396e-5
4 3.746800000004047e-5
5 3.8654000000026834e-5
6 3.644800000002224e-5
7 3.823899999999547e-5
8 3.739200000008047e-5
9 3.8458999999990695e-5
10 3.8601000000082486e-5
11 4.183200000007492e-5
12 3.867899999998592e-5
13 3.733999999999682e-5
14 3.576399999993818e-5
15 4.11790000000023e-5
16 3.8876000000076516e-5
17 3.7278000000084965e-5
18 3.7105999999953454e-5
19 3.8029000000050495e-5
20 3.5537000000029906e-5
21 3.575499999997067e-5
22 4.0133000000053265e-5
23 3.933799999999987e-5
24 4.352600000001594e-5
25 3.801000000003274e-5
26 3.789799999998067e-5
27 3.745699999990748e-5
28 3.988300000001832e-5
29 3.557700000000885e-5
30 3.8070999999972877e-5
31 3.9506999999994186e-5
32 3.75329999999785e-5
33 3.9463000000017345e-5
34 3.939100000005524e-5
35 3.7744999999977935e-5
36 4.018900000002379e-5
37 3.9663000000023096e-5
38 4.058899999992427e-5
39 3.709600000001423e-5
40 3.982099999999544e-5
41 3.954600000000141e-5
42 3.9713999999912986e-5
43 3.911600000006121e-5
44 3.690700000003044e-5
45 3.911900000008739e-5
46 3.5480000000087664e-5
47 4.112300000003177e-5
48 3.7685000000009516e-5
49 3.599399999998365e-5
50 3.62699999999494e-5
51 3.7343000000023e-5
52 3.654500000005445e-5
53 3.5165999999975384e-5
54 3.920100000009974e-5
55 3.471900000007189e-5
56 3.6675000000041535e-5
57 3.5520999999927305e-5
58 4.029199999999733e-5
59 4.2623999999991113e-5
60 3.874500000000669e-5
61 3.62990000000174e-5
62 3.844499999994255e-5
63 3.608500000007453e-5
64 3.700499999992335e-5
65 3.902200000005518e-5
66 3.593400000001523e-5
67 4.778799999993755e-5
68 3.764600000000229e-5
69 4.1552000000000255e-5
70 3.6072999999969824e-5
71 3.973400000001348e-5
72 3.848500000003252e-5
73 3.742900000003324e-5
74 3.683300000001388e-5
75 3.887299999993932e-5
76 3.8206000000040596e-5
77 3.54690000000657e-5
78 3.762200000001492e-5
79 3.956799999993432e-5
80 3.7575000000011904e-5
81 3.7255000000069316e-5
82 3.92129999999824e-5
83 3.701400000000188e-5
84 3.586099999997039e-5
85 3.803299999993737e-5
86 3.6786999999982584e-5
87 3.6281000000082386e-5
88 3.732599999994868e-5
89 3.843500000000333e-5
90 3.6117000000057686e-5
91 3.509400000001328e-5
92 3.814999999995905e-5
93 3.779400000003541e-5
94 4.0406999999964555e-5
95 3.676600000002139e-5
96 3.772099999999057e-5
97 3.87539999999742e-5
98 3.7374000000034435e-5
99 3.610999999992259e-5
100 3.620999999998098e-5


==> figures/timeseries/data/eX3/timeseries_communication_75_2.csv <==
1 3.626699999992322e-5
2 3.6015000000055863e-5
3 3.8808999999973004e-5
4 3.8386000000056875e-5
5 3.826299999998284e-5
6 4.0711999999998305e-5
7 3.893699999990563e-5
8 4.205600000006804e-5
9 3.735400000004496e-5
10 3.8585999999951603e-5
11 3.8714000000106275e-5
12 3.7559999999992044e-5
13 3.958000000003903e-5
14 3.8993999999958895e-5
15 3.9253999999933065e-5
16 3.925099999990689e-5
17 3.992699999999516e-5
18 3.736699999989934e-5
19 3.966499999996653e-5
20 3.5655999999995025e-5
21 3.735000000004707e-5
22 3.6532999999949745e-5
23 3.93309999999758e-5
24 4.120100000004623e-5
25 3.886399999997181e-5
26 3.7960000000003546e-5
27 3.554599999999741e-5
28 3.6159999999951786e-5
29 3.9224000000004366e-5
30 3.457199999989946e-5
31 3.575299999991621e-5
32 3.689500000003676e-5
33 3.587000000004892e-5
34 3.422800000008053e-5
35 3.812000000003035e-5
36 3.596599999999839e-5
37 3.5084000000074056e-5
38 3.615899999998007e-5
39 3.980300000006043e-5
40 3.940499999999236e-5
41 3.8235999999969295e-5
42 3.7636000000063063e-5
43 3.802299999999814e-5
44 3.6929000000074375e-5
45 3.754099999997429e-5
46 3.6437000000000275e-5
47 3.737399999992341e-5
48 3.785199999994937e-5
49 3.795699999997737e-5
50 3.494200000009329e-5
51 3.660299999996841e-5
52 3.5375000000059664e-5
53 3.5962000000000494e-5
54 4.164400000006285e-5
55 3.966700000002099e-5
56 3.710099999998384e-5
57 3.605899999992168e-5
58 3.712300000002777e-5
59 4.2101999999988315e-5
60 3.959900000005678e-5
61 3.62699999999494e-5
62 3.682599999998981e-5
63 3.594900000003509e-5
64 3.7032000000047915e-5
65 3.866200000002262e-5
66 3.914599999998991e-5
67 4.846099999999964e-5
68 3.7851000000088675e-5
69 3.99839999999374e-5
70 3.733200000000103e-5
71 4.0275000000034034e-5
72 3.785099999997765e-5
73 3.694900000006385e-5
74 3.4890999999981354e-5
75 3.711499999992096e-5
76 3.588899999995565e-5
77 3.8749999999976303e-5
78 3.6636999999895004e-5
79 3.716899999994805e-5
80 3.459799999994129e-5
81 3.5143000000070757e-5
82 3.6454000000074593e-5
83 3.5907999999973406e-5
84 4.022800000003102e-5
85 3.736399999998419e-5
86 3.758600000003387e-5
87 3.760000000008201e-5
88 3.9352000000048015e-5
89 4.0578000000013326e-5
90 3.5716000000074466e-5
91 4.135000000005107e-5
92 3.445700000004326e-5
93 3.946499999996078e-5
94 3.622500000000084e-5
95 3.615099999998428e-5
96 4.0704000000002516e-5
97 4.000100000001172e-5
98 3.537599999992036e-5
99 4.009900000001565e-5
100 3.8042000000015896e-5


==> figures/timeseries/data/eX3/timeseries_compute_3_1.csv <==
1 0.023969188
2 0.023690873
3 0.024020908
4 0.023981798
5 0.024395675
6 0.023542439
7 0.02522622
8 0.026280628
9 0.025564046
10 0.026573753
11 0.025470254
12 0.025318122
13 0.026307788
14 0.025670388
15 0.026495562
16 0.02523222
17 0.026668544
18 0.025931793
19 0.025751859
20 0.026897339
21 0.025933822
22 0.026085845
23 0.026571373
24 0.025739769
25 0.025426373
26 0.025787319
27 0.025971803
28 0.025512254
29 0.026996921
30 0.025513774
31 0.02580203
32 0.025888781
33 0.025958593
34 0.025858761
35 0.026089095
36 0.025479463
37 0.025575396
38 0.02642252
39 0.024846413
40 0.025996074
41 0.025559275
42 0.025058917
43 0.025960482
44 0.025770249
45 0.026025403
46 0.025302981
47 0.025917991
48 0.025498175
49 0.026101195
50 0.02644116
51 0.027409517
52 0.025579006
53 0.026286208
54 0.025911862
55 0.025394093
56 0.025679357
57 0.025555236
58 0.026084674
59 0.025544395
60 0.02695578
61 0.025669997
62 0.025578485
63 0.026335889
64 0.026528952
65 0.026008954
66 0.025497504
67 0.024976145
68 0.025489844
69 0.025609977
70 0.023009371
71 0.025281651
72 0.023942617
73 0.024075269
74 0.023646872
75 0.023873695
76 0.023182244
77 0.023752073
78 0.025455074
79 0.023617112
80 0.024822493
81 0.023835855
82 0.023285496
83 0.024666119
84 0.022801627
85 0.023929317
86 0.023651292
87 0.024144651
88 0.02468962
89 0.024193832
90 0.023767324
91 0.023664193
92 0.023899767
93 0.023876727
94 0.023826375
95 0.023934067
96 0.025082796
97 0.023877466
98 0.023264105
99 0.023606712
100 0.024838383


==> figures/timeseries/data/eX3/timeseries_compute_3_2.csv <==
1 0.024340034
2 0.023472752
3 0.02334239
4 0.023954758
5 0.023851736
6 0.023640044
7 0.022987405
8 0.02335883
9 0.024800589
10 0.02408459
11 0.024233202
12 0.024641217
13 0.022766352
14 0.025405407
15 0.023660204
16 0.025319067
17 0.024265842
18 0.024755819
19 0.024219081
20 0.023840827
21 0.023652275
22 0.024198151
23 0.025160344
24 0.024698917
25 0.024043829
26 0.024680078
27 0.024433704
28 0.02413895
29 0.024134831
30 0.024145271
31 0.023554453
32 0.024378373
33 0.025700381
34 0.025228536
35 0.023852257
36 0.024205131
37 0.024125741
38 0.023893327
39 0.024577457
40 0.023942638
41 0.023706695
42 0.02486127
43 0.024177091
44 0.02408838
45 0.023968579
46 0.025293626
47 0.0240859
48 0.024310073
49 0.024126651
50 0.024291303
51 0.024680698
52 0.02483899
53 0.023195728
54 0.024554206
55 0.024416034
56 0.022731481
57 0.023708945
58 0.024492625
59 0.023865507
60 0.026104537
61 0.024478565
62 0.023404421
63 0.023537153
64 0.02484081
65 0.025001012
66 0.024316253
67 0.023737625
68 0.02408803
69 0.0241907
70 0.023821087
71 0.024413475
72 0.024781489
73 0.023914697
74 0.024208261
75 0.023827056
76 0.024703199
77 0.023655014
78 0.023416901
79 0.023788296
80 0.024291713
81 0.024210801
82 0.025088604
83 0.024527036
84 0.023853587
85 0.024278502
86 0.02403493
87 0.024454425
88 0.025002592
89 0.024562456
90 0.024103621
91 0.024461795
92 0.024785149
93 0.023636504
94 0.024707029
95 0.023666404
96 0.023825647
97 0.024677158
98 0.024774279
99 0.023689495
100 0.023454642


==> figures/timeseries/data/eX3/timeseries_compute_66_1.csv <==
1 0.003310918
2 0.003294218
3 0.003069354
4 0.002942982
5 0.003068244
6 0.002965773
7 0.0034369
8 0.003324558
9 0.003275297
10 0.002942413
11 0.003391799
12 0.003055794
13 0.003199346
14 0.003212426
15 0.003451781
16 0.002841961
17 0.004042299
18 0.004036818
19 0.004152941
20 0.004329413
21 0.004215871
22 0.003896907
23 0.003847445
24 0.003541172
25 0.003945967
26 0.004027329
27 0.003971068
28 0.003889296
29 0.004199362
30 0.004039619
31 0.003857406
32 0.003821376
33 0.003818005
34 0.003946637
35 0.004529086
36 0.003878937
37 0.00407902
38 0.00413028
39 0.003944407
40 0.00414771
41 0.004301463
42 0.004067188
43 0.003985088
44 0.004282272
45 0.004001098
46 0.004042319
47 0.003735794
48 0.004096019
49 0.003701294
50 0.003895966
51 0.004519236
52 0.003983368
53 0.004168871
54 0.003823446
55 0.003720794
56 0.004222001
57 0.003975618
58 0.003894556
59 0.003846105
60 0.003521021
61 0.00415282
62 0.003993148
63 0.002977193
64 0.002909162
65 0.002999123
66 0.002961203
67 0.003127685
68 0.003246597
69 0.003160296
70 0.002867382
71 0.003291417
72 0.002990313
73 0.003074415
74 0.003147576
75 0.002862872
76 0.002652128
77 0.003192966
78 0.003054174
79 0.003061244
80 0.003044805
81 0.002939103
82 0.00342781
83 0.002809701
84 0.00347079
85 0.003113175
86 0.003039285
87 0.003018164
88 0.003275937
89 0.002967464
90 0.003118795
91 0.002787941
92 0.002984844
93 0.002940393
94 0.003193027
95 0.003177886
96 0.003278228
97 0.002982503
98 0.003073255
99 0.003016244
100 0.003174996


==> figures/timeseries/data/eX3/timeseries_compute_66_2.csv <==
1 0.00403461
2 0.00404989
3 0.003802895
4 0.00347269
5 0.003927497
6 0.004001269
7 0.003527401
8 0.003959429
9 0.003557401
10 0.003867287
11 0.003737525
12 0.003844597
13 0.003356538
14 0.003414629
15 0.003672974
16 0.003792725
17 0.00403549
18 0.003801676
19 0.003791625
20 0.004006429
21 0.003586442
22 0.003611383
23 0.003742505
24 0.003563932
25 0.003696334
26 0.004186163
27 0.003676504
28 0.003599232
29 0.003740545
30 0.003804566
31 0.004060831
32 0.003236496
33 0.003846536
34 0.003883158
35 0.003897137
36 0.003173534
37 0.003620833
38 0.003644423
39 0.003350018
40 0.003833017
41 0.004264754
42 0.003759475
43 0.003831336
44 0.00344887
45 0.00401656
46 0.003616462
47 0.004012219
48 0.003764655
49 0.00346735
50 0.003758345
51 0.003539521
52 0.003740645
53 0.004096611
54 0.003821836
55 0.003713634
56 0.003829537
57 0.003961628
58 0.003796046
59 0.003575962
60 0.003786395
61 0.003770014
62 0.003877117
63 0.003986579
64 0.004208793
65 0.003946518
66 0.004157661
67 0.003728844
68 0.004114291
69 0.003405779
70 0.003804566
71 0.003569742
72 0.003787055
73 0.003817336
74 0.00348572
75 0.003704223
76 0.003517131
77 0.003582712
78 0.003628153
79 0.003757155
80 0.003879017
81 0.003962489
82 0.003983519
83 0.003994099
84 0.003625552
85 0.003581572
86 0.003805545
87 0.003657923
88 0.003747545
89 0.00409602
90 0.003955938
91 0.003639413
92 0.003751565
93 0.003606122
94 0.003715454
95 0.003582042
96 0.003422119
97 0.003782205
98 0.003688344
99 0.003641993
100 0.004080801


==> figures/timeseries/data/eX3/timeseries_compute_75_1.csv <==
1 0.578356034
2 0.565468644
3 0.568505009
4 0.569387612
5 0.564447998
6 0.560176706
7 0.568995255
8 0.563972262
9 0.56990036
10 0.56254869
11 0.562893915
12 0.560193185
13 0.571060716
14 0.565822169
15 0.560517301
16 0.566904605
17 0.568824013
18 0.565804288
19 0.569597315
20 0.567703807
21 0.566360017
22 0.564149574
23 0.568366556
24 0.566170333
25 0.57067887
26 0.567731746
27 0.566694851
28 0.564150674
29 0.568252535
30 0.562868715
31 0.568495098
32 0.57270252
33 0.564810024
34 0.561148769
35 0.566327096
36 0.56054815
37 0.564485299
38 0.569822668
39 0.566854424
40 0.571006195
41 0.566036111
42 0.564515269
43 0.574736359
44 0.567570374
45 0.568820072
46 0.570467467
47 0.573141437
48 0.565878079
49 0.566355997
50 0.561922761
51 0.564346196
52 0.567542165
53 0.567054767
54 0.563288371
55 0.569939479
56 0.5659797
57 0.562322956
58 0.56456092
59 0.565695477
60 0.566566009
61 0.561603926
62 0.566938445
63 0.566748422
64 0.566043771
65 0.571730725
66 0.566215754
67 0.56049479
68 0.566792822
69 0.55444031
70 0.564362786
71 0.565363001
72 0.565831938
73 0.569540133
74 0.565851299
75 0.56456256
76 0.567437152
77 0.569878338
78 0.563292801
79 0.570321465
80 0.566857084
81 0.575818976
82 0.564724882
83 0.566012831
84 0.563066167
85 0.564532059
86 0.568122602
87 0.563562795
88 0.567703826
89 0.566703831
90 0.559973552
91 0.565889329
92 0.561541575
93 0.565482313
94 0.569185908
95 0.576293772
96 0.571584063
97 0.565819198
98 0.564929854
99 0.562818224
100 0.570803741


==> figures/timeseries/data/eX3/timeseries_compute_75_2.csv <==
1 0.562602016
2 0.56780499
3 0.561931124
4 0.562654997
5 0.564129104
6 0.565306044
7 0.557912421
8 0.558214397
9 0.559087013
10 0.557847041
11 0.559415728
12 0.561586607
13 0.560676481
14 0.564473168
15 0.564611081
16 0.565526708
17 0.557904041
18 0.558034643
19 0.564255224
20 0.588892055
21 0.646113329
22 0.649734464
23 0.6506188
24 0.670438565
25 0.659483728
26 0.660957555
27 0.658007413
28 0.665782642
29 0.668920648
30 0.660256762
31 0.674809642
32 0.703827892
33 0.705985781
34 0.702680471
35 0.701039952
36 0.703615517
37 0.704527284
38 0.706577101
39 0.704943522
40 0.709152676
41 0.709234547
42 0.703933673
43 0.705124984
44 0.706897476
45 0.706559039
46 0.708030176
47 0.709518862
48 0.710853006
49 0.708590185
50 0.710974928
51 0.710324846
52 0.709353249
53 0.701370365
54 0.610205924
55 0.573973505
56 0.567367356
57 0.563178821
58 0.566126214
59 0.567304385
60 0.567764564
61 0.557908237
62 0.564886432
63 0.56370912
64 0.561515652
65 0.562274834
66 0.564972943
67 0.562503699
68 0.563122579
69 0.561134314
70 0.562371966
71 0.560698096
72 0.56318765
73 0.563383074
74 0.562257114
75 0.566024661
76 0.563450815
77 0.562842555
78 0.565115384
79 0.558469666
80 0.564395572
81 0.561859406
82 0.561762264
83 0.559364481
84 0.564987991
85 0.561829975
86 0.560698195
87 0.563867971
88 0.55762576
89 0.559368891
90 0.565848406
91 0.558932923
92 0.560221966
93 0.561445328
94 0.566528318
95 0.568154028
96 0.562074489
97 0.558123928
98 0.560852557
99 0.564697375
100 0.562997255


==> figures/timeseries_burst/data/aws/timeseries_compute_664_1.csv <==
4001 0.148045582
4002 0.148375347
4003 0.148091298
4004 0.148075139
4005 0.148458209
4006 0.148160913
4007 0.1489192
4008 0.148761349
4009 0.149083396
4010 0.14864295
4011 0.14872453
4012 0.148816396
4013 0.14829217
4014 0.148045746
4015 0.148095354
4016 0.148361426
4017 0.148068215
4018 0.148490906
4019 0.148405456
4020 0.147911941
4021 0.148324084
4022 0.148299175
4023 0.148102336
4024 0.147805166
4025 0.148013611
4026 0.148161903
4027 0.147975082
4028 0.147898427
4029 0.147910363
4030 0.148269803
4031 0.148378598
4032 0.147998101
4033 0.148245469
4034 0.148917016
4035 0.14807059
4036 0.147936383
4037 0.148977299
4038 0.14825126
4039 0.148086853
4040 0.148031506
4041 0.147835761
4042 0.148521497
4043 0.148297031
4044 0.147781097
4045 0.148366018
4046 0.148152119
4047 0.149721352
4048 0.149013914
4049 0.148371059
4050 0.149118731
4051 0.148082304
4052 0.148111258
4053 0.148045092
4054 0.147894286
4055 0.148012121
4056 0.147803585
4057 0.148437676
4058 0.148938327
4059 0.148174067
4060 0.148800262
4061 0.148310444
4062 0.148291622
4063 0.147926946
4064 0.14880848
4065 0.148549224
4066 0.149128221
4067 0.148241579
4068 0.148428004
4069 0.148587866
4070 0.148249486
4071 0.148051402
4072 0.148262951
4073 0.148042348
4074 0.147942801
4075 0.148116477
4076 0.147752215
4077 0.147992687
4078 0.147946206
4079 0.148106438
4080 0.148392852
4081 0.148329207
4082 0.148516283
4083 0.147980189
4084 0.147831645
4085 0.14824556
4086 0.148296328
4087 0.148240456
4088 0.148417338
4089 0.148402556
4090 0.14827021
4091 0.148846383
4092 0.150171248
4093 0.148726764
4094 0.148954253
4095 0.149150937
4096 0.149117124
4097 0.148436208
4098 0.149500172
4099 0.149171136
4100 0.148328831
4101 0.147955092
4102 0.149107611
4103 0.148965626
4104 0.149432909
4105 0.148262939
4106 0.149256873
4107 0.14959932
4108 0.148619598
4109 0.148577349
4110 0.148098174
4111 0.148282296
4112 0.147689268
4113 0.148061056
4114 0.148175168
4115 0.148723092
4116 0.148854726
4117 0.148292254
4118 0.148521097
4119 0.148288707
4120 0.147944975
4121 0.148890881
4122 0.148791735
4123 0.149802187
4124 0.150083911
4125 0.149026595
4126 0.148217854
4127 0.14848055
4128 0.147924569
4129 0.14794255
4130 0.147870885
4131 0.148046672
4132 0.147790095
4133 0.149232698
4134 0.149140671
4135 0.148532443
4136 0.150058822
4137 0.148910851
4138 0.148519446
4139 0.148216629
4140 0.147916239
4141 0.148025849
4142 0.147786614
4143 0.148092954
4144 0.148136162
4145 0.148278184
4146 0.148024058
4147 0.148101905
4148 0.147986929
4149 0.148420745
4150 0.147861988
4151 0.148314157
4152 0.147776684
4153 0.147919627
4154 0.147978098
4155 0.14938728
4156 0.148559395
4157 0.147898731
4158 0.148064188
4159 0.148681351
4160 0.148203622
4161 0.14807971
4162 0.147981453
4163 0.147792922
4164 0.147840664
4165 0.147746987
4166 0.147885953
4167 0.148146507
4168 0.147842358
4169 0.148007193
4170 0.148183728
4171 0.148025127
4172 0.14847029
4173 0.148675276
4174 0.150130061
4175 0.14923247
4176 0.149636635
4177 0.149108695
4178 0.149223268
4179 0.149087168
4180 0.149284391
4181 0.152480497
4182 0.151149893
4183 0.15050693
4184 0.150003387
4185 0.148373024
4186 0.148352549
4187 0.149834967
4188 0.149098405
4189 0.148393217
4190 0.15007974
4191 0.149947066
4192 0.149726019
4193 0.150219039
4194 0.150540946
4195 0.149691202
4196 0.149187841
4197 0.150081138
4198 0.149102383
4199 0.149045597
4200 0.149363333
4201 0.149326869
4202 0.149207643
4203 0.150175
4204 0.149600205
4205 0.149636292
4206 0.149640314
4207 0.149692881
4208 0.150447037
4209 0.152126713
4210 0.150433975
4211 0.149237583
4212 0.149385886
4213 0.14932846
4214 0.149229766
4215 0.149411422
4216 0.149500096
4217 0.149930955
4218 0.149417918
4219 0.149573506
4220 0.149161463
4221 0.149045389
4222 0.149062679
4223 0.149255371
4224 0.148989545
4225 0.149055119
4226 0.149203192
4227 0.1493065
4228 0.149230361
4229 0.149040933
4230 0.149274199
4231 0.149114368
4232 0.14962938
4233 0.148845703
4234 0.149606205
4235 0.149451528
4236 0.149589586
4237 0.14933404
4238 0.149253794
4239 0.148920023
4240 0.149073557
4241 0.149097703
4242 0.149953169
4243 0.149903316
4244 0.149924396
4245 0.149342773
4246 0.149218782
4247 0.149786664
4248 0.149365162
4249 0.150863185
4250 0.151452288
4251 0.149754929
4252 0.149339185
4253 0.149138277
4254 0.149230303
4255 0.149191881
4256 0.149831819
4257 0.149509659
4258 0.149712081
4259 0.149046414
4260 0.14819845
4261 0.148233782
4262 0.148320554
4263 0.147787915
4264 0.148460508
4265 0.147797007
4266 0.147864641
4267 0.148113965
4268 0.148177028
4269 0.148447814
4270 0.148085106
4271 0.148449007
4272 0.148143974
4273 0.147918832
4274 0.147692566
4275 0.148288486
4276 0.149596669
4277 0.148104241
4278 0.148183592
4279 0.148877412
4280 0.1481356
4281 0.147979872
4282 0.148224885
4283 0.147951038
4284 0.14842584
4285 0.147741576
4286 0.148103776
4287 0.147810967
4288 0.147786131
4289 0.148292564
4290 0.14788147
4291 0.148670467
4292 0.148156836
4293 0.148089972
4294 0.148052341
4295 0.148053281
4296 0.14792067
4297 0.147888661
4298 0.14806073
4299 0.148390669
4300 0.147960185
4301 0.147872904
4302 0.147851951
4303 0.147973008
4304 0.148230686
4305 0.147857914
4306 0.148012759
4307 0.148434772
4308 0.148135091
4309 0.14772387
4310 0.148124462
4311 0.14782186
4312 0.147753446
4313 0.147831027
4314 0.148357502
4315 0.148364164
4316 0.148037074
4317 0.147909547
4318 0.148283923
4319 0.148050904
4320 0.147881275
4321 0.148421936
4322 0.148098571
4323 0.148312803
4324 0.148051393
4325 0.147847391
4326 0.147659385
4327 0.148113003
4328 0.148862536
4329 0.148092731
4330 0.148220166
4331 0.148145934
4332 0.148003266
4333 0.148072987
4334 0.148183351
4335 0.149013187
4336 0.148149377
4337 0.147842402
4338 0.147826617
4339 0.148104886
4340 0.147980132
4341 0.148030216
4342 0.148138092
4343 0.147788875
4344 0.148585895
4345 0.147901792
4346 0.147999568
4347 0.147761511
4348 0.14800022
4349 0.148512432
4350 0.148032889
4351 0.148943914
4352 0.148131948
4353 0.148044206
4354 0.148747062
4355 0.150196108
4356 0.151500074
4357 0.150285912
4358 0.150099127
4359 0.148230612
4360 0.147960438
4361 0.148040594
4362 0.149001636
4363 0.148394674
4364 0.148174705
4365 0.147926948
4366 0.147986516
4367 0.147950444
4368 0.148546361
4369 0.148231359
4370 0.147942421
4371 0.148028798
4372 0.14771683
4373 0.14809116
4374 0.148179395
4375 0.148448571
4376 0.148551627
4377 0.148855765
4378 0.148139095
4379 0.14805609
4380 0.148777906
4381 0.148607295
4382 0.147998278
4383 0.147977845
4384 0.147850721
4385 0.147706686
4386 0.147741462
4387 0.148037482
4388 0.147956515
4389 0.147930566
4390 0.148020657
4391 0.148214545
4392 0.148029404
4393 0.14777373
4394 0.147885135
4395 0.147910713
4396 0.147694952
4397 0.147842342
4398 0.147827187
4399 0.148082971
4400 0.147996506
4401 0.148021414
4402 0.148004964
4403 0.147848133
4404 0.148434222
4405 0.14818497
4406 0.147983248
4407 0.14810092
4408 0.148108251
4409 0.148344356
4410 0.148131017
4411 0.14857193
4412 0.148149202
4413 0.147862079
4414 0.148147763
4415 0.148004173
4416 0.1480377
4417 0.147808344
4418 0.148127029
4419 0.147893285
4420 0.147766683
4421 0.147734077
4422 0.147829624
4423 0.148424055
4424 0.148140698
4425 0.147952114
4426 0.14900485
4427 0.148408625
4428 0.14789992
4429 0.147960311
4430 0.148539154
4431 0.147999534
4432 0.147904056
4433 0.148552271
4434 0.148365276
4435 0.148220662
4436 0.14794265
4437 0.148083109
4438 0.147959685
4439 0.148244941
4440 0.148873331
4441 0.148256807
4442 0.147836422
4443 0.147797242
4444 0.1477552
4445 0.148247297
4446 0.148495261
4447 0.148156718
4448 0.147819438
4449 0.148555651
4450 0.14800601
4451 0.147889679
4452 0.148041017
4453 0.149225984
4454 0.148045018
4455 0.14832602
4456 0.147812319
4457 0.148261972
4458 0.148015747
4459 0.14789041
4460 0.148091884
4461 0.147955321
4462 0.148560535
4463 0.148278751
4464 0.148131417
4465 0.148209933
4466 0.148100093
4467 0.148500529
4468 0.14822037
4469 0.148371683
4470 0.148364358
4471 0.147884002
4472 0.147952251
4473 0.147874773
4474 0.148107674
4475 0.147844959
4476 0.148046293
4477 0.148154154
4478 0.147891851
4479 0.148786936
4480 0.14818978
4481 0.148272803
4482 0.148792158
4483 0.148062148
4484 0.148289223
4485 0.147997657
4486 0.148502242
4487 0.148014708
4488 0.147765733
4489 0.147864123
4490 0.148027858
4491 0.148241866
4492 0.147963497
4493 0.148519478
4494 0.14818946
4495 0.148093511
4496 0.148234304
4497 0.147935097
4498 0.1483606
4499 0.148132856
4500 0.14816653
4501 0.147934627
4502 0.148026973
4503 0.147727053
4504 0.147679336
4505 0.148432144
4506 0.148169981
4507 0.14777768
4508 0.148340472
4509 0.148087396
4510 0.147826602
4511 0.148062514
4512 0.147955344
4513 0.148008639
4514 0.147780824
4515 0.147943337
4516 0.148097794
4517 0.14839452
4518 0.148070741
4519 0.147980024
4520 0.148157391
4521 0.148418079
4522 0.148078773
4523 0.148097107
4524 0.15010099
4525 0.148339368
4526 0.148043429
4527 0.148841813
4528 0.14816806
4529 0.14807252
4530 0.147922202
4531 0.1491042
4532 0.149648439
4533 0.148398636
4534 0.148605825
4535 0.148213968
4536 0.14805501
4537 0.147820183
4538 0.148724378
4539 0.148594004
4540 0.148237556
4541 0.147886794
4542 0.147824434
4543 0.147835051
4544 0.148397533
4545 0.148205712
4546 0.148072294
4547 0.147940867
4548 0.14772164
4549 0.148227045
4550 0.148108416
4551 0.148239142
4552 0.149114841
4553 0.148523705
4554 0.148285518
4555 0.148755341
4556 0.148193374
4557 0.148008913
4558 0.148136415
4559 0.147910385
4560 0.147758625
4561 0.148104514
4562 0.148848764
4563 0.148127568
4564 0.148327016
4565 0.148174925
4566 0.148147986
4567 0.14798345
4568 0.148843661
4569 0.148376703
4570 0.148085455
4571 0.147946301
4572 0.148079822
4573 0.148319297
4574 0.147984204
4575 0.147937089
4576 0.148262065
4577 0.148235671
4578 0.148140955
4579 0.148498333
4580 0.147735615
4581 0.148269266
4582 0.147930722
4583 0.148879672
4584 0.148433382
4585 0.148129883
4586 0.147907939
4587 0.147807282
4588 0.148023597
4589 0.14798306
4590 0.148427042
4591 0.14807184
4592 0.148240993
4593 0.148764326
4594 0.14811674
4595 0.148488795
4596 0.148313726
4597 0.147653283
4598 0.147940795
4599 0.147740687
4600 0.14815874
4601 0.148044275
4602 0.148000308
4603 0.147817082
4604 0.147739118
4605 0.148323435
4606 0.148490498
4607 0.148210025
4608 0.147965898
4609 0.148068212
4610 0.148155201
4611 0.148501431
4612 0.148110686
4613 0.149077626
4614 0.147819836
4615 0.147700379
4616 0.147964611
4617 0.147859253
4618 0.148251008
4619 0.148274971
4620 0.147890331
4621 0.148626844
4622 0.148223749
4623 0.148170653
4624 0.148122834
4625 0.148069925
4626 0.147714263
4627 0.147784503
4628 0.147781645
4629 0.148024914
4630 0.14849298
4631 0.14817713
4632 0.14773273
4633 0.148470812
4634 0.148459276
4635 0.148259503
4636 0.148253105
4637 0.147987288
4638 0.148351254
4639 0.148063368
4640 0.148467914
4641 0.1483829
4642 0.148302298
4643 0.147984626
4644 0.148069241
4645 0.148097662
4646 0.148031643
4647 0.148045199
4648 0.148458905
4649 0.147872927
4650 0.147925571
4651 0.147764248
4652 0.147716948
4653 0.148337259
4654 0.148322855
4655 0.148126089
4656 0.148258726
4657 0.148099231
4658 0.148181698
4659 0.14837455
4660 0.148333814
4661 0.147946438
4662 0.147777684
4663 0.148287973
4664 0.148141625
4665 0.148213721
4666 0.148000313
4667 0.147805687
4668 0.147931847
4669 0.148139155
4670 0.148657976
4671 0.148420642
4672 0.148148131
4673 0.147999848
4674 0.147775167
4675 0.147872912
4676 0.147762908
4677 0.148350458
4678 0.148146924
4679 0.147738805
4680 0.147873333
4681 0.148214129
4682 0.148146853
4683 0.148436904
4684 0.148912656
4685 0.148190796
4686 0.147880877
4687 0.148085383
4688 0.147742261
4689 0.148068653
4690 0.148181475
4691 0.147681688
4692 0.147642255
4693 0.14850273
4694 0.148370604
4695 0.147968501
4696 0.147998996
4697 0.147931708
4698 0.148182745
4699 0.147965399
4700 0.148353167
4701 0.14830386
4702 0.148163809
4703 0.147814186
4704 0.147762099
4705 0.148553556
4706 0.149497977
4707 0.148864196
4708 0.14846481
4709 0.148093832
4710 0.148196917
4711 0.148744973
4712 0.1481705
4713 0.148377723
4714 0.148205123
4715 0.148094828
4716 0.147974764
4717 0.148126203
4718 0.148120465
4719 0.148414865
4720 0.148057933
4721 0.14780799
4722 0.147988295
4723 0.147754539
4724 0.148355303
4725 0.148263986
4726 0.148777333
4727 0.149217504
4728 0.148631147
4729 0.149122407
4730 0.148600267
4731 0.14839284
4732 0.148300307
4733 0.14793277
4734 0.147994649
4735 0.147875512
4736 0.147946314
4737 0.148250811
4738 0.148331965
4739 0.150021853
4740 0.148699849
4741 0.157681064
4742 0.168502133
4743 0.173521883
4744 0.162491802
4745 0.165017324
4746 0.161203477
4747 0.1718966
4748 0.174170165
4749 0.154481465
4750 0.158440461
4751 0.159673278
4752 0.159379841
4753 0.156723006
4754 0.159219117
4755 0.17033633
4756 0.174520727
4757 0.156420903
4758 0.167917898
4759 0.156049112
4760 0.166874833
4761 0.16149865
4762 0.173100119
4763 0.171890686
4764 0.168197182
4765 0.154018688
4766 0.150353372
4767 0.177961114
4768 0.151661064
4769 0.161416825
4770 0.161130149
4771 0.166536188
4772 0.171465203
4773 0.178275797
4774 0.152908286
4775 0.152347617
4776 0.151215154
4777 0.163571857
4778 0.168671385
4779 0.160758838
4780 0.163275548
4781 0.150826253
4782 0.175654167
4783 0.158790524
4784 0.178481996
4785 0.160844755
4786 0.166011221
4787 0.175547488
4788 0.167537712
4789 0.174658507
4790 0.182429619
4791 0.181057443
4792 0.17928947
4793 0.181231393
4794 0.176467731
4795 0.178684168
4796 0.170832995
4797 0.158611749
4798 0.164008579
4799 0.158878868
4800 0.161487598
4801 0.174304745
4802 0.15646688
4803 0.169485163
4804 0.176220679
4805 0.16745927
4806 0.169980655
4807 0.162200299
4808 0.158075463
4809 0.166704598
4810 0.172094272
4811 0.172074337
4812 0.155600029
4813 0.163250334
4814 0.178328963
4815 0.188395494
4816 0.172588922
4817 0.161735172
4818 0.176179475
4819 0.155254642
4820 0.175062324
4821 0.162741351
4822 0.168291392
4823 0.173730831
4824 0.167885536
4825 0.172994054
4826 0.164255592
4827 0.164919677
4828 0.173683872
4829 0.178197037
4830 0.164403871
4831 0.168334472
4832 0.17683882
4833 0.163580561
4834 0.181784547
4835 0.171888155
4836 0.170031178
4837 0.167122351
4838 0.178017552
4839 0.170272709
4840 0.176880754
4841 0.166173769
4842 0.169098319
4843 0.168556793
4844 0.165773973
4845 0.16854255
4846 0.168986372
4847 0.167291883
4848 0.170926616
4849 0.151948726
4850 0.149429488
4851 0.150691615
4852 0.19748743
4853 0.168495915
4854 0.181057812
4855 0.182040893
4856 0.154815019
4857 0.152542489
4858 0.153306305
4859 0.169737272
4860 0.176944719
4861 0.172085706
4862 0.176213726
4863 0.189706764
4864 0.171728031
4865 0.187517263
4866 0.188994141
4867 0.181701024
4868 0.177591658
4869 0.180225674
4870 0.180439229
4871 0.180616763
4872 0.178314244
4873 0.166174109
4874 0.178269369
4875 0.176361309
4876 0.173679867
4877 0.168356394
4878 0.170964191
4879 0.17739854
4880 0.177070863
4881 0.172443226
4882 0.179358471
4883 0.180884876
4884 0.179870709
4885 0.167871171
4886 0.171785197
4887 0.155270831
4888 0.154940564
4889 0.150193595
4890 0.154223502
4891 0.152135235
4892 0.162914755
4893 0.171356182
4894 0.173364756
4895 0.172751261
4896 0.183227716
4897 0.181473578
4898 0.18067342
4899 0.181346799
4900 0.182291345
4901 0.182224583
4902 0.180411293
4903 0.180879977
4904 0.17640846
4905 0.177121533
4906 0.180610571
4907 0.180641648
4908 0.179778021
4909 0.182511266
4910 0.178948855
4911 0.18120276
4912 0.180318224
4913 0.180005878
4914 0.181568017
4915 0.180429172
4916 0.179533791
4917 0.182612981
4918 0.177589042
4919 0.182117295
4920 0.182140304
4921 0.182287717
4922 0.181051836
4923 0.161038657
4924 0.179372054
4925 0.177979205
4926 0.182767277
4927 0.187706347
4928 0.186810191
4929 0.187598078
4930 0.185757645
4931 0.189080532
4932 0.172482688
4933 0.179376781
4934 0.165123618
4935 0.164079134
4936 0.170914768
4937 0.172911206
4938 0.168064416
4939 0.159013768
4940 0.161207417
4941 0.180488509
4942 0.174035998
4943 0.172900037
4944 0.164471511
4945 0.178073901
4946 0.179467761
4947 0.173318158
4948 0.177211667
4949 0.174666615
4950 0.174768923
4951 0.179037951
4952 0.173768456
4953 0.166057699
4954 0.172316065
4955 0.172954748
4956 0.176690649
4957 0.172844111
4958 0.164896474
4959 0.158718203
4960 0.176647476
4961 0.163192097
4962 0.178857886
4963 0.171069726
4964 0.172239554
4965 0.174632397
4966 0.173371525
4967 0.165230268
4968 0.169068301
4969 0.173259559
4970 0.176903399
4971 0.164799599
4972 0.171819973
4973 0.180078688
4974 0.174806318
4975 0.178854067
4976 0.174045628
4977 0.173403306
4978 0.175752613
4979 0.176164666
4980 0.169369253
4981 0.160474804
4982 0.149186272
4983 0.154751435
4984 0.14892007
4985 0.166305291
4986 0.160363428
4987 0.149367434
4988 0.156978184
4989 0.15274442
4990 0.152911562
4991 0.149161292
4992 0.148833909
4993 0.14850407
4994 0.151346423
4995 0.15169652
4996 0.152314749
4997 0.151768314
4998 0.151066965
4999 0.150808376
5000 0.150277031


==> figures/timeseries_burst/data/aws/timeseries_compute_664_6.csv <==
4001 0.149790603
4002 0.150094849
4003 0.150192356
4004 0.150443297
4005 0.150828612
4006 0.150637221
4007 0.150026285
4008 0.149600042
4009 0.15076466
4010 0.149946544
4011 0.150512111
4012 0.149461672
4013 0.149997881
4014 0.149605219
4015 0.149386327
4016 0.150078783
4017 0.150122984
4018 0.150624625
4019 0.14930314
4020 0.149476144
4021 0.149631287
4022 0.1512895
4023 0.150866193
4024 0.150182012
4025 0.149703585
4026 0.149616523
4027 0.150375366
4028 0.149874252
4029 0.150572939
4030 0.150498136
4031 0.149649363
4032 0.149646057
4033 0.149858012
4034 0.149527161
4035 0.149678805
4036 0.149829381
4037 0.150255695
4038 0.149708737
4039 0.149694552
4040 0.149262812
4041 0.150359444
4042 0.150094538
4043 0.150671224
4044 0.151798279
4045 0.151996419
4046 0.152294258
4047 0.150422173
4048 0.153797114
4049 0.165442156
4050 0.164409249
4051 0.167135586
4052 0.167956811
4053 0.167931255
4054 0.171756268
4055 0.176745255
4056 0.159775394
4057 0.16649222
4058 0.168146194
4059 0.168924514
4060 0.172168756
4061 0.173999235
4062 0.174659994
4063 0.170817444
4064 0.164146866
4065 0.173425172
4066 0.166844362
4067 0.169283127
4068 0.17449916
4069 0.170967142
4070 0.179027998
4071 0.165705599
4072 0.173403883
4073 0.178068213
4074 0.165206865
4075 0.169290806
4076 0.152538275
4077 0.157864727
4078 0.168390031
4079 0.17827904
4080 0.169002853
4081 0.178266776
4082 0.172833697
4083 0.18164833
4084 0.176444524
4085 0.179653768
4086 0.162855781
4087 0.169232009
4088 0.17465403
4089 0.182121707
4090 0.178750669
4091 0.171047265
4092 0.171134174
4093 0.175668283
4094 0.164328675
4095 0.171910874
4096 0.172673624
4097 0.175662782
4098 0.176146681
4099 0.170154714
4100 0.174723598
4101 0.168586632
4102 0.175196648
4103 0.168968293
4104 0.16820826
4105 0.176052579
4106 0.173454246
4107 0.177467496
4108 0.169689633
4109 0.174211972
4110 0.182195905
4111 0.171754608
4112 0.170964474
4113 0.170491701
4114 0.161322145
4115 0.168017561
4116 0.175445456
4117 0.172157882
4118 0.17489758
4119 0.179007779
4120 0.172260204
4121 0.170243711
4122 0.165011305
4123 0.17915892
4124 0.174008585
4125 0.165344722
4126 0.169358544
4127 0.173291166
4128 0.173675002
4129 0.174951884
4130 0.167082589
4131 0.173904797
4132 0.164190954
4133 0.185055397
4134 0.174650446
4135 0.17654309
4136 0.17791214
4137 0.172344001
4138 0.178269133
4139 0.174391696
4140 0.1663883
4141 0.16768768
4142 0.170359997
4143 0.168322399
4144 0.172283575
4145 0.15067087
4146 0.151061493
4147 0.151996399
4148 0.151700763
4149 0.152964679
4150 0.152409815
4151 0.154913597
4152 0.151650774
4153 0.154025069
4154 0.18345253
4155 0.175540336
4156 0.181172264
4157 0.166360182
4158 0.178223614
4159 0.181089179
4160 0.183914591
4161 0.189017547
4162 0.18507009
4163 0.183820868
4164 0.179031092
4165 0.174846011
4166 0.175719705
4167 0.170967983
4168 0.173065446
4169 0.183526266
4170 0.173465999
4171 0.175565378
4172 0.173511643
4173 0.180232784
4174 0.169789983
4175 0.17173428
4176 0.17890192
4177 0.17976337
4178 0.176806394
4179 0.16718447
4180 0.162230306
4181 0.171038953
4182 0.176904988
4183 0.174040773
4184 0.18266537
4185 0.159225982
4186 0.165734652
4187 0.168326516
4188 0.153236706
4189 0.172755133
4190 0.165661903
4191 0.174870851
4192 0.178802677
4193 0.177538637
4194 0.181386891
4195 0.180454584
4196 0.179793756
4197 0.179300856
4198 0.181285659
4199 0.180971014
4200 0.182974765
4201 0.182194205
4202 0.18120774
4203 0.180151157
4204 0.18291534
4205 0.182476239
4206 0.182150541
4207 0.182651545
4208 0.178981414
4209 0.178118792
4210 0.180346782
4211 0.182200729
4212 0.181481682
4213 0.175286806
4214 0.173451863
4215 0.177765332
4216 0.178642721
4217 0.180162475
4218 0.158629642
4219 0.165786024
4220 0.182445617
4221 0.177939659
4222 0.168781504
4223 0.179590054
4224 0.185331206
4225 0.178106411
4226 0.183137871
4227 0.16944824
4228 0.156774936
4229 0.184060107
4230 0.184006606
4231 0.18249574
4232 0.170346869
4233 0.159010678
4234 0.174008307
4235 0.17738636
4236 0.169752919
4237 0.16156541
4238 0.163261869
4239 0.17544246
4240 0.166078063
4241 0.177410682
4242 0.18049364
4243 0.170578133
4244 0.17796516
4245 0.172938281
4246 0.170166136
4247 0.170075957
4248 0.16450303
4249 0.174933993
4250 0.165138811
4251 0.170612385
4252 0.172328098
4253 0.178825732
4254 0.170493295
4255 0.176481037
4256 0.173664773
4257 0.172594301
4258 0.176829499
4259 0.176263201
4260 0.169443195
4261 0.166323392
4262 0.175675991
4263 0.174973627
4264 0.163892272
4265 0.160920227
4266 0.182265068
4267 0.181454688
4268 0.180551528
4269 0.179389019
4270 0.170618632
4271 0.174793302
4272 0.169777805
4273 0.177686275
4274 0.179880639
4275 0.172639781
4276 0.173156233
4277 0.178747963
4278 0.169872815
4279 0.150644411
4280 0.151812522
4281 0.149819687
4282 0.152513398
4283 0.14979648
4284 0.149049539
4285 0.150315516
4286 0.150283613
4287 0.149127326
4288 0.151436593
4289 0.151393808
4290 0.151479096
4291 0.15655884
4292 0.15345603
4293 0.149140688
4294 0.149572496
4295 0.148987208
4296 0.149604474
4297 0.150368124
4298 0.150646553
4299 0.149928195
4300 0.149431624
4301 0.150169565
4302 0.149951324
4303 0.149567623
4304 0.150320335
4305 0.150339486
4306 0.149229968
4307 0.149030893
4308 0.149170249
4309 0.149942181
4310 0.150134755
4311 0.14878542
4312 0.149392192
4313 0.149716793
4314 0.148688885
4315 0.149823864
4316 0.150327781
4317 0.149008731
4318 0.149188792
4319 0.149728968
4320 0.148822406
4321 0.149574661
4322 0.150427263
4323 0.149354458
4324 0.149479744
4325 0.148872155
4326 0.149548599
4327 0.149836704
4328 0.15035885
4329 0.14969762
4330 0.149158027
4331 0.149937167
4332 0.149296713
4333 0.149550065
4334 0.150547147
4335 0.150937714
4336 0.149733787
4337 0.149429999
4338 0.149314829
4339 0.149619026
4340 0.150039363
4341 0.149019377
4342 0.149851241
4343 0.149594087
4344 0.148501925
4345 0.150294395
4346 0.150118771
4347 0.14886673
4348 0.149336453
4349 0.150525601
4350 0.149970971
4351 0.150163121
4352 0.151122664
4353 0.149413012
4354 0.149400821
4355 0.148889883
4356 0.150254431
4357 0.149831559
4358 0.150703445
4359 0.149250077
4360 0.150306167
4361 0.149417757
4362 0.149772811
4363 0.14951882
4364 0.150689329
4365 0.150283157
4366 0.149235718
4367 0.149297726
4368 0.14917943
4369 0.149574297
4370 0.150938116
4371 0.149399497
4372 0.149510385
4373 0.149927081
4374 0.148829822
4375 0.149700187
4376 0.150445276
4377 0.149202708
4378 0.148922476
4379 0.14968398
4380 0.149299965
4381 0.149395514
4382 0.150732726
4383 0.149091537
4384 0.149953408
4385 0.149229705
4386 0.149596624
4387 0.150026822
4388 0.151911065
4389 0.149618091
4390 0.150782464
4391 0.153122437
4392 0.151677655
4393 0.149883475
4394 0.150628433
4395 0.150305158
4396 0.149770274
4397 0.149580642
4398 0.148942265
4399 0.150057111
4400 0.150463233
4401 0.148924657
4402 0.149271067
4403 0.149747213
4404 0.14867465
4405 0.150753087
4406 0.150728377
4407 0.149188995
4408 0.149306089
4409 0.148969182
4410 0.148898221
4411 0.151291597
4412 0.149574762
4413 0.149590097
4414 0.149602347
4415 0.148829185
4416 0.149680302
4417 0.151381606
4418 0.14915817
4419 0.149793907
4420 0.149657718
4421 0.15003665
4422 0.148712222
4423 0.150723851
4424 0.150415299
4425 0.149291323
4426 0.149218949
4427 0.149262031
4428 0.150036573
4429 0.15104007
4430 0.14871418
4431 0.149486533
4432 0.149724888
4433 0.14874145
4434 0.151200037
4435 0.149481717
4436 0.148929729
4437 0.149951727
4438 0.151411542
4439 0.149421224
4440 0.151374368
4441 0.149503731
4442 0.150211406
4443 0.149411492
4444 0.150321939
4445 0.14981729
4446 0.15069482
4447 0.149678129
4448 0.15007674
4449 0.149549812
4450 0.15013747
4451 0.149829576
4452 0.150298661
4453 0.150811345
4454 0.149256494
4455 0.149062021
4456 0.149092813
4457 0.151281929
4458 0.14945491
4459 0.148862259
4460 0.150755911
4461 0.149681805
4462 0.148865883
4463 0.151144624
4464 0.149315254
4465 0.150243994
4466 0.150285284
4467 0.152184709
4468 0.14957315
4469 0.151581141
4470 0.149324256
4471 0.149521252
4472 0.148946607
4473 0.149435045
4474 0.149143126
4475 0.15124242
4476 0.149744773
4477 0.149603181
4478 0.149159466
4479 0.150004855
4480 0.149572444
4481 0.150858458
4482 0.150756865
4483 0.149284295
4484 0.149276389
4485 0.149351544
4486 0.149180865
4487 0.150663672
4488 0.148723709
4489 0.149757314
4490 0.149685668
4491 0.148649675
4492 0.149888126
4493 0.150098435
4494 0.148919319
4495 0.149535338
4496 0.149228306
4497 0.149698647
4498 0.150279374
4499 0.150492241
4500 0.14885603
4501 0.149880531
4502 0.148958351
4503 0.15009252
4504 0.151251515
4505 0.149954046
4506 0.149369094
4507 0.14972779
4508 0.150192484
4509 0.148930594
4510 0.150206131
4511 0.150590487
4512 0.150027387
4513 0.14892079
4514 0.149575168
4515 0.149603912
4516 0.151690832
4517 0.149278286
4518 0.148969477
4519 0.150005301
4520 0.148960541
4521 0.149504029
4522 0.15030294
4523 0.148646887
4524 0.149772627
4525 0.149554742
4526 0.149748823
4527 0.151673728
4528 0.149461498
4529 0.149617065
4530 0.14922055
4531 0.149574431
4532 0.15030248
4533 0.151208984
4534 0.149686242
4535 0.150006958
4536 0.14931113
4537 0.149830527
4538 0.150333917
4539 0.150621603
4540 0.150430604
4541 0.149216874
4542 0.149164942
4543 0.149510499
4544 0.150739346
4545 0.150261267
4546 0.148847533
4547 0.150241067
4548 0.150568421
4549 0.149099686
4550 0.151663177
4551 0.149703003
4552 0.149638534
4553 0.149498421
4554 0.149141818
4555 0.149200851
4556 0.151106054
4557 0.148744804
4558 0.149611406
4559 0.149532345
4560 0.14943771
4561 0.1512722
4562 0.14937338
4563 0.149588354
4564 0.149335228
4565 0.150833232
4566 0.149353913
4567 0.150596431
4568 0.15059289
4569 0.149058952
4570 0.149019328
4571 0.149376767
4572 0.15123684
4573 0.149339324
4574 0.149031794
4575 0.149968558
4576 0.148879573
4577 0.149846191
4578 0.150184869
4579 0.150055306
4580 0.14986973
4581 0.149164611
4582 0.148931424
4583 0.151307337
4584 0.1490401
4585 0.149245692
4586 0.14922805
4587 0.15016016
4588 0.150201212
4589 0.149498475
4590 0.149710198
4591 0.149068721
4592 0.15053593
4593 0.149126883
4594 0.150806569
4595 0.150447146
4596 0.151760905
4597 0.150104301
4598 0.149437008
4599 0.148879796
4600 0.151396669
4601 0.149008622
4602 0.148871324
4603 0.149749236
4604 0.149119533
4605 0.149494261
4606 0.151221063
4607 0.149173839
4608 0.148972302
4609 0.149741075
4610 0.148758547
4611 0.149762571
4612 0.149913364
4613 0.14859261
4614 0.149548246
4615 0.149095957
4616 0.14951036
4617 0.150326008
4618 0.149835666
4619 0.149724476
4620 0.1492284
4621 0.15006885
4622 0.149021981
4623 0.151054345
4624 0.150961911
4625 0.150087955
4626 0.149394005
4627 0.149094129
4628 0.149271626
4629 0.151298464
4630 0.149118495
4631 0.149576862
4632 0.14981182
4633 0.148767159
4634 0.150572155
4635 0.150102717
4636 0.14890243
4637 0.149840315
4638 0.149876061
4639 0.148752072
4640 0.150266385
4641 0.149889713
4642 0.148793157
4643 0.149688102
4644 0.149355643
4645 0.150086857
4646 0.150807528
4647 0.149713747
4648 0.149831188
4649 0.149650755
4650 0.150002902
4651 0.1492941
4652 0.150209042
4653 0.150552685
4654 0.150436464
4655 0.149001068
4656 0.149900505
4657 0.149261501
4658 0.150755066
4659 0.149623336
4660 0.148932181
4661 0.149452037
4662 0.149755753
4663 0.148575779
4664 0.150537492
4665 0.151053589
4666 0.150041468
4667 0.150275658
4668 0.150571908
4669 0.150113891
4670 0.149806683
4671 0.150059842
4672 0.149938282
4673 0.150599473
4674 0.150217784
4675 0.151075895
4676 0.150802007
4677 0.150038532
4678 0.150510498
4679 0.150119193
4680 0.150807425
4681 0.150653556
4682 0.150529907
4683 0.151042938
4684 0.15111548
4685 0.14991424
4686 0.150620037
4687 0.150288151
4688 0.150171868
4689 0.149974581
4690 0.149836494
4691 0.151009571
4692 0.150565397
4693 0.150001175
4694 0.150438148
4695 0.150614604
4696 0.150055432
4697 0.15026648
4698 0.15159021
4699 0.149917513
4700 0.150019998
4701 0.150833891
4702 0.150788913
4703 0.150735881
4704 0.149974132
4705 0.150300649
4706 0.150014867
4707 0.14973599
4708 0.150557001
4709 0.150335384
4710 0.150695774
4711 0.150539579
4712 0.150518298
4713 0.150215955
4714 0.15120821
4715 0.150282025
4716 0.150561304
4717 0.150874179
4718 0.150218391
4719 0.150712632
4720 0.149576098
4721 0.150445588
4722 0.150623077
4723 0.149637406
4724 0.149752499
4725 0.150617021
4726 0.149975628
4727 0.149931333
4728 0.150396455
4729 0.150241401
4730 0.149726942
4731 0.149884878
4732 0.149860739
4733 0.150516975
4734 0.150282765
4735 0.150964635
4736 0.150079289
4737 0.151069828
4738 0.15191438
4739 0.151623253
4740 0.151281025
4741 0.152214504
4742 0.151093413
4743 0.150940282
4744 0.150728319
4745 0.150299825
4746 0.15032304
4747 0.150209709
4748 0.150550125
4749 0.150030306
4750 0.151003919
4751 0.150891296
4752 0.150078761
4753 0.150101841
4754 0.150269282
4755 0.150160553
4756 0.150253906
4757 0.150544273
4758 0.149885487
4759 0.150227264
4760 0.150066218
4761 0.150296003
4762 0.150275258
4763 0.150610361
4764 0.150108098
4765 0.150090277
4766 0.150339233
4767 0.150218564
4768 0.150774556
4769 0.150584077
4770 0.150392925
4771 0.150869842
4772 0.151058948
4773 0.150244385
4774 0.150649432
4775 0.150416208
4776 0.151254905
4777 0.149707283
4778 0.150736648
4779 0.150731944
4780 0.150176039
4781 0.15060272
4782 0.150331151
4783 0.149834191
4784 0.150199055
4785 0.15025621
4786 0.149770879
4787 0.15001507
4788 0.150232593
4789 0.150775878
4790 0.150611561
4791 0.150678213
4792 0.150373752
4793 0.150245842
4794 0.150727104
4795 0.150692836
4796 0.151410704
4797 0.150058562
4798 0.149985812
4799 0.151601671
4800 0.150587365
4801 0.150316612
4802 0.150298216
4803 0.151197016
4804 0.15066949
4805 0.151139157
4806 0.151567473
4807 0.150173052
4808 0.150337851
4809 0.15051542
4810 0.150829345
4811 0.151065388
4812 0.152432929
4813 0.15061506
4814 0.150115743
4815 0.150238553
4816 0.150485083
4817 0.150611907
4818 0.150874886
4819 0.150353008
4820 0.15021006
4821 0.150127701
4822 0.150283426
4823 0.150595171
4824 0.150299361
4825 0.150265202
4826 0.150782317
4827 0.150602177
4828 0.150102508
4829 0.150593635
4830 0.15044127
4831 0.150203215
4832 0.150489085
4833 0.150665149
4834 0.150777726
4835 0.150101523
4836 0.150215716
4837 0.150028472
4838 0.150354204
4839 0.152093529
4840 0.15052246
4841 0.150459459
4842 0.150841618
4843 0.15050773
4844 0.150454008
4845 0.150257499
4846 0.150811439
4847 0.150388248
4848 0.150024591
4849 0.151439363
4850 0.150263971
4851 0.151423485
4852 0.14997716
4853 0.149927235
4854 0.151309288
4855 0.150752835
4856 0.150317165
4857 0.150479856
4858 0.150375526
4859 0.150351889
4860 0.149890435
4861 0.151121782
4862 0.150151655
4863 0.150084778
4864 0.149856289
4865 0.151229363
4866 0.151650403
4867 0.150758102
4868 0.151355982
4869 0.150187597
4870 0.150186654
4871 0.150719594
4872 0.150951806
4873 0.150632459
4874 0.1502411
4875 0.1499787
4876 0.150649531
4877 0.150105379
4878 0.150498333
4879 0.150400696
4880 0.149855051
4881 0.150735362
4882 0.150296359
4883 0.15105883
4884 0.150433568
4885 0.150509792
4886 0.150086319
4887 0.149990011
4888 0.151453116
4889 0.150367665
4890 0.150080603
4891 0.149707969
4892 0.150190118
4893 0.151719875
4894 0.15107545
4895 0.150667344
4896 0.150733772
4897 0.150366935
4898 0.150548879
4899 0.150423863
4900 0.150851921
4901 0.150374832
4902 0.150196567
4903 0.150672682
4904 0.150432576
4905 0.151018219
4906 0.14996554
4907 0.149664755
4908 0.151120583
4909 0.150684175
4910 0.150302734
4911 0.151639369
4912 0.150493468
4913 0.150086293
4914 0.149944436
4915 0.150830036
4916 0.149473657
4917 0.149548002
4918 0.148912551
4919 0.149344388
4920 0.14969806
4921 0.149407848
4922 0.148717043
4923 0.149766552
4924 0.150207136
4925 0.149890252
4926 0.150003128
4927 0.150840207
4928 0.150393711
4929 0.149079893
4930 0.149507077
4931 0.149494359
4932 0.149943911
4933 0.148891592
4934 0.149853906
4935 0.150632745
4936 0.150270216
4937 0.149947454
4938 0.149993258
4939 0.150936723
4940 0.151229794
4941 0.149923267
4942 0.150481722
4943 0.150447856
4944 0.150481091
4945 0.150143719
4946 0.15051979
4947 0.149860625
4948 0.150597587
4949 0.150311724
4950 0.149929439
4951 0.150151385
4952 0.14972776
4953 0.150882775
4954 0.150538903
4955 0.150808907
4956 0.150099812
4957 0.149988597
4958 0.15150637
4959 0.150324859
4960 0.150790145
4961 0.150087082
4962 0.149947035
4963 0.150853488
4964 0.150513586
4965 0.150198653
4966 0.150230122
4967 0.150007469
4968 0.150117578
4969 0.150039064
4970 0.150452433
4971 0.150934551
4972 0.14986928
4973 0.150003227
4974 0.150050061
4975 0.150214786
4976 0.150952229
4977 0.150270459
4978 0.150243203
4979 0.149877456
4980 0.150188091
4981 0.150153855
4982 0.150105491
4983 0.150875763
4984 0.150819756
4985 0.149712341
4986 0.150280736
4987 0.150327662
4988 0.150154337
4989 0.150841607
4990 0.149982725
4991 0.14970317
4992 0.151171064
4993 0.150644772
4994 0.15021043
4995 0.150714022
4996 0.150065854
4997 0.150369335
4998 0.150063524
4999 0.150224038
5000 0.150564026


==> figures/timeseries_burst/data/aws/timeseries_compute_664_7.csv <==
4001 0.15043128
4002 0.150316544
4003 0.150637764
4004 0.15085158
4005 0.150882616
4006 0.150339379
4007 0.150178917
4008 0.150108418
4009 0.150416786
4010 0.150029303
4011 0.150393422
4012 0.150175729
4013 0.150240157
4014 0.150129207
4015 0.150187961
4016 0.149989041
4017 0.150127486
4018 0.150369294
4019 0.150066931
4020 0.150097258
4021 0.150250131
4022 0.15005944
4023 0.149973281
4024 0.150046407
4025 0.150079438
4026 0.149995633
4027 0.150090771
4028 0.150193162
4029 0.150281188
4030 0.15012129
4031 0.149901435
4032 0.150071471
4033 0.150514663
4034 0.150104793
4035 0.150305525
4036 0.150112767
4037 0.15035283
4038 0.150057026
4039 0.151024093
4040 0.152057541
4041 0.152809826
4042 0.153020867
4043 0.152382224
4044 0.151657487
4045 0.151219441
4046 0.153120092
4047 0.151800913
4048 0.152640632
4049 0.1526923
4050 0.15323746
4051 0.15221179
4052 0.152251992
4053 0.152457951
4054 0.152004224
4055 0.15185611
4056 0.15218574
4057 0.15215631
4058 0.152046519
4059 0.152455033
4060 0.151266254
4061 0.151756911
4062 0.150766373
4063 0.15041925
4064 0.150296126
4065 0.150261222
4066 0.150148636
4067 0.150361729
4068 0.150867492
4069 0.150725521
4070 0.150602213
4071 0.151292027
4072 0.151482804
4073 0.151340652
4074 0.151383992
4075 0.150660085
4076 0.150525428
4077 0.150507116
4078 0.150457734
4079 0.150393281
4080 0.150485915
4081 0.150291079
4082 0.150763954
4083 0.150499118
4084 0.150475619
4085 0.150661141
4086 0.150173756
4087 0.150480232
4088 0.150471139
4089 0.150450691
4090 0.150330329
4091 0.151692154
4092 0.151260014
4093 0.15135028
4094 0.150764623
4095 0.150489729
4096 0.150447086
4097 0.150332764
4098 0.151092137
4099 0.150273167
4100 0.150248915
4101 0.150045288
4102 0.150304769
4103 0.150811245
4104 0.151039429
4105 0.150458535
4106 0.150382046
4107 0.150443015
4108 0.15041218
4109 0.150410536
4110 0.150396653
4111 0.150166153
4112 0.150144634
4113 0.150125333
4114 0.150205094
4115 0.150001998
4116 0.149958979
4117 0.150145744
4118 0.150176094
4119 0.150266747
4120 0.150148213
4121 0.150030998
4122 0.150074119
4123 0.150101206
4124 0.152691919
4125 0.152819748
4126 0.151772527
4127 0.151698518
4128 0.15049232
4129 0.150327729
4130 0.150772764
4131 0.150419681
4132 0.150171782
4133 0.150408286
4134 0.149987152
4135 0.150180763
4136 0.150278922
4137 0.150207117
4138 0.150169718
4139 0.150077183
4140 0.150357708
4141 0.150012069
4142 0.150481669
4143 0.150885371
4144 0.151342512
4145 0.150837285
4146 0.150515749
4147 0.150277314
4148 0.150069944
4149 0.150118539
4150 0.150268547
4151 0.150035094
4152 0.15019618
4153 0.150121356
4154 0.149921039
4155 0.150212447
4156 0.149851194
4157 0.150344718
4158 0.150326215
4159 0.150175313
4160 0.150024638
4161 0.150654669
4162 0.150308903
4163 0.150304777
4164 0.150012111
4165 0.150217299
4166 0.150241773
4167 0.149994561
4168 0.150210658
4169 0.150087483
4170 0.15005452
4171 0.150028552
4172 0.150473981
4173 0.150171584
4174 0.150105162
4175 0.150126964
4176 0.150066439
4177 0.150100342
4178 0.149999462
4179 0.150087063
4180 0.150528125
4181 0.150164549
4182 0.15018575
4183 0.150214735
4184 0.15033791
4185 0.150080737
4186 0.150279863
4187 0.150020561
4188 0.150143672
4189 0.150179145
4190 0.150168786
4191 0.150341033
4192 0.150271514
4193 0.150049272
4194 0.150027873
4195 0.149895519
4196 0.151026923
4197 0.151825878
4198 0.150495568
4199 0.151944843
4200 0.150373753
4201 0.150524591
4202 0.150490243
4203 0.150394369
4204 0.150239216
4205 0.150170055
4206 0.150093433
4207 0.150319456
4208 0.150591952
4209 0.150699
4210 0.150431928
4211 0.150398083
4212 0.150162102
4213 0.150160465
4214 0.150362957
4215 0.15033293
4216 0.150267482
4217 0.150268568
4218 0.150472145
4219 0.150572505
4220 0.150387717
4221 0.150312125
4222 0.150519795
4223 0.150400773
4224 0.15126827
4225 0.151193781
4226 0.151159027
4227 0.151600341
4228 0.152190866
4229 0.152469234
4230 0.150533931
4231 0.153712677
4232 0.151891712
4233 0.150726127
4234 0.15054828
4235 0.150428797
4236 0.150420527
4237 0.150259576
4238 0.150464855
4239 0.150214142
4240 0.150212106
4241 0.150383125
4242 0.150217381
4243 0.150121398
4244 0.150206064
4245 0.150298538
4246 0.150088087
4247 0.150219072
4248 0.149941562
4249 0.150599162
4250 0.150832698
4251 0.150728737
4252 0.150566099
4253 0.150434713
4254 0.150159414
4255 0.150212246
4256 0.150070752
4257 0.150337655
4258 0.150314251
4259 0.15063862
4260 0.150732251
4261 0.150827091
4262 0.150689307
4263 0.150703345
4264 0.15113449
4265 0.150618287
4266 0.150655176
4267 0.150602333
4268 0.150750471
4269 0.150668745
4270 0.150962527
4271 0.151520764
4272 0.151405347
4273 0.152286028
4274 0.151477919
4275 0.151244256
4276 0.151484003
4277 0.152038709
4278 0.15176955
4279 0.151936064
4280 0.151691841
4281 0.151219004
4282 0.151659822
4283 0.151364832
4284 0.152118761
4285 0.150477616
4286 0.150384286
4287 0.150101739
4288 0.150559794
4289 0.150101461
4290 0.14998951
4291 0.150179178
4292 0.15021166
4293 0.150046862
4294 0.150038774
4295 0.150041831
4296 0.149902976
4297 0.150042901
4298 0.150066258
4299 0.150019551
4300 0.150053148
4301 0.150128364
4302 0.14996491
4303 0.15019738
4304 0.150216196
4305 0.150047815
4306 0.150031007
4307 0.15010808
4308 0.149958394
4309 0.150138001
4310 0.150080188
4311 0.149984254
4312 0.149978251
4313 0.150034608
4314 0.149939787
4315 0.150153202
4316 0.150202534
4317 0.149929863
4318 0.149893932
4319 0.15004635
4320 0.149786746
4321 0.149919918
4322 0.150106916
4323 0.150114048
4324 0.150023112
4325 0.150061844
4326 0.14986275
4327 0.149959302
4328 0.150042677
4329 0.150006623
4330 0.14994133
4331 0.150117359
4332 0.149913937
4333 0.150116679
4334 0.151068709
4335 0.150539002
4336 0.150618568
4337 0.150378693
4338 0.150306582
4339 0.150329782
4340 0.150326822
4341 0.150228214
4342 0.150416906
4343 0.15032105
4344 0.15009438
4345 0.150276324
4346 0.150097404
4347 0.150081741
4348 0.150188151
4349 0.15008934
4350 0.150064686
4351 0.150171186
4352 0.150148917
4353 0.150390929
4354 0.15015407
4355 0.150105692
4356 0.150122452
4357 0.150126416
4358 0.150250127
4359 0.150145949
4360 0.149918408
4361 0.149955139
4362 0.150097218
4363 0.150104438
4364 0.150467107
4365 0.150136017
4366 0.149932024
4367 0.149991031
4368 0.150030724
4369 0.150110955
4370 0.150183672
4371 0.150243805
4372 0.150097425
4373 0.150802846
4374 0.150379381
4375 0.150326964
4376 0.150552072
4377 0.150216775
4378 0.150233601
4379 0.150069218
4380 0.150475346
4381 0.150009776
4382 0.152160985
4383 0.152218797
4384 0.152639473
4385 0.153143277
4386 0.152866207
4387 0.152003555
4388 0.154303265
4389 0.152563872
4390 0.169181397
4391 0.165863495
4392 0.166997517
4393 0.16576082
4394 0.168849121
4395 0.172810242
4396 0.17339815
4397 0.169062925
4398 0.164955303
4399 0.167787405
4400 0.166051127
4401 0.170594699
4402 0.170755203
4403 0.16944983
4404 0.177470109
4405 0.164067563
4406 0.171146319
4407 0.172094203
4408 0.167146769
4409 0.16846783
4410 0.166896892
4411 0.168650922
4412 0.174990597
4413 0.165057719
4414 0.173539222
4415 0.169992948
4416 0.180858004
4417 0.169790258
4418 0.157306155
4419 0.165282297
4420 0.172888661
4421 0.172510765
4422 0.163419042
4423 0.175102862
4424 0.170929398
4425 0.178517525
4426 0.172523903
4427 0.166880987
4428 0.168405734
4429 0.177412827
4430 0.177612287
4431 0.178678505
4432 0.178971997
4433 0.181617724
4434 0.180616859
4435 0.168677303
4436 0.169528219
4437 0.163291465
4438 0.162745881
4439 0.15469181
4440 0.165849762
4441 0.170597812
4442 0.178150865
4443 0.175520274
4444 0.172956118
4445 0.165202944
4446 0.17459023
4447 0.174528129
4448 0.167662443
4449 0.171674897
4450 0.171375413
4451 0.178577368
4452 0.16604349
4453 0.151631064
4454 0.153312323
4455 0.195352308
4456 0.188818446
4457 0.167394469
4458 0.174645733
4459 0.159948088
4460 0.1652256
4461 0.158448966
4462 0.155164646
4463 0.162550022
4464 0.170535395
4465 0.166361217
4466 0.171221316
4467 0.163760683
4468 0.16570015
4469 0.186631454
4470 0.164801586
4471 0.166439209
4472 0.164504383
4473 0.166140146
4474 0.16890967
4475 0.168953025
4476 0.159985129
4477 0.16240352
4478 0.167216071
4479 0.172553708
4480 0.163460713
4481 0.159175504
4482 0.165748614
4483 0.169684971
4484 0.16443011
4485 0.163558896
4486 0.163684859
4487 0.175852407
4488 0.16368992
4489 0.159093547
4490 0.17448754
4491 0.166469516
4492 0.171608988
4493 0.167660127
4494 0.159120257
4495 0.165386735
4496 0.170036639
4497 0.160903029
4498 0.164882718
4499 0.166498209
4500 0.164555346
4501 0.160831912
4502 0.157666577
4503 0.151894934
4504 0.151061923
4505 0.175688082
4506 0.165624419
4507 0.181020393
4508 0.153117379
4509 0.160149197
4510 0.152175135
4511 0.17953064
4512 0.160054674
4513 0.180942751
4514 0.182363909
4515 0.171296717
4516 0.17424068
4517 0.171093013
4518 0.179124183
4519 0.186979103
4520 0.176705671
4521 0.174924322
4522 0.176568565
4523 0.182244336
4524 0.176014202
4525 0.183733888
4526 0.184164553
4527 0.173900367
4528 0.171529878
4529 0.170066014
4530 0.17421389
4531 0.169687442
4532 0.16919644
4533 0.177463635
4534 0.170367559
4535 0.17531751
4536 0.177779593
4537 0.181241506
4538 0.173525266
4539 0.173781426
4540 0.169207368
4541 0.164991902
4542 0.171411233
4543 0.158748964
4544 0.152120136
4545 0.153330208
4546 0.162497416
4547 0.176788155
4548 0.173127313
4549 0.176869792
4550 0.173690883
4551 0.181048406
4552 0.17919938
4553 0.181953896
4554 0.182074084
4555 0.181977174
4556 0.180909485
4557 0.179519597
4558 0.181827771
4559 0.181560155
4560 0.178458537
4561 0.178126612
4562 0.180391373
4563 0.178519675
4564 0.183002251
4565 0.18351794
4566 0.181027389
4567 0.182242548
4568 0.183144013
4569 0.183333089
4570 0.18226584
4571 0.181038844
4572 0.178649508
4573 0.183939548
4574 0.183607693
4575 0.184160186
4576 0.184926739
4577 0.18230728
4578 0.160358395
4579 0.188698562
4580 0.188354827
4581 0.176344617
4582 0.173298995
4583 0.184733909
4584 0.182081337
4585 0.189587619
4586 0.18907197
4587 0.188078714
4588 0.17759071
4589 0.160717489
4590 0.162355531
4591 0.171363541
4592 0.16927946
4593 0.166001921
4594 0.165584686
4595 0.169105273
4596 0.179815422
4597 0.169122019
4598 0.17352754
4599 0.164704844
4600 0.162800451
4601 0.178884536
4602 0.168405968
4603 0.174040299
4604 0.180646885
4605 0.181844705
4606 0.173212421
4607 0.171144494
4608 0.169454265
4609 0.177747124
4610 0.169818217
4611 0.175147923
4612 0.174920053
4613 0.163162998
4614 0.15979949
4615 0.166522108
4616 0.168230458
4617 0.172896947
4618 0.17393208
4619 0.170650292
4620 0.172331478
4621 0.174694237
4622 0.166577933
4623 0.165966222
4624 0.179318395
4625 0.177985908
4626 0.166599329
4627 0.173190547
4628 0.175030465
4629 0.177306536
4630 0.173693388
4631 0.17287261
4632 0.182790398
4633 0.176590339
4634 0.175309133
4635 0.179933306
4636 0.167531355
4637 0.152615971
4638 0.150371161
4639 0.150690533
4640 0.149945806
4641 0.155631551
4642 0.150737614
4643 0.168921478
4644 0.154896462
4645 0.151226163
4646 0.152559315
4647 0.152148374
4648 0.15121145
4649 0.152106817
4650 0.153166661
4651 0.155874653
4652 0.167403308
4653 0.17181911
4654 0.153472961
4655 0.150584738
4656 0.150669194
4657 0.150321661
4658 0.15014095
4659 0.150114734
4660 0.150177681
4661 0.150052739
4662 0.150006094
4663 0.150001223
4664 0.149981971
4665 0.15022421
4666 0.150150279
4667 0.150124669
4668 0.149984984
4669 0.150071679
4670 0.149795142
4671 0.150133523
4672 0.150047637
4673 0.150151176
4674 0.15021474
4675 0.149986364
4676 0.149952752
4677 0.150349944
4678 0.150108349
4679 0.150256181
4680 0.149972713
4681 0.150060287
4682 0.149864178
4683 0.150228112
4684 0.149933644
4685 0.150003508
4686 0.150248297
4687 0.150059904
4688 0.149949855
4689 0.150208094
4690 0.149843708
4691 0.150015435
4692 0.149964852
4693 0.14975959
4694 0.149923519
4695 0.15002381
4696 0.149873791
4697 0.149992855
4698 0.15012856
4699 0.150008343
4700 0.149966822
4701 0.150162173
4702 0.150055629
4703 0.150067646
4704 0.150112704
4705 0.149888652
4706 0.149860161
4707 0.150089795
4708 0.150105365
4709 0.150266429
4710 0.150133893
4711 0.149993473
4712 0.149846766
4713 0.150114449
4714 0.15018455
4715 0.149980112
4716 0.150125215
4717 0.149947862
4718 0.150090751
4719 0.149955738
4720 0.150418403
4721 0.149939999
4722 0.14996279
4723 0.14994848
4724 0.14991067
4725 0.150634883
4726 0.15207445
4727 0.151223347
4728 0.15024969
4729 0.15085626
4730 0.150074804
4731 0.152697109
4732 0.152624608
4733 0.153561511
4734 0.154287098
4735 0.153244779
4736 0.153591724
4737 0.151963398
4738 0.151687404
4739 0.15097278
4740 0.151332088
4741 0.15249905
4742 0.151663421
4743 0.150973228
4744 0.151721469
4745 0.150530893
4746 0.151480892
4747 0.151339613
4748 0.150691456
4749 0.151812232
4750 0.151095125
4751 0.150732907
4752 0.150340352
4753 0.150621999
4754 0.151461518
4755 0.151249832
4756 0.151012591
4757 0.151093192
4758 0.150907832
4759 0.150798405
4760 0.15166269
4761 0.151947227
4762 0.151872008
4763 0.151620404
4764 0.150796667
4765 0.150539735
4766 0.150641951
4767 0.150599347
4768 0.150841445
4769 0.150444769
4770 0.150448756
4771 0.151795336
4772 0.151853403
4773 0.151187986
4774 0.150604204
4775 0.150431094
4776 0.150216503
4777 0.15037727
4778 0.150089555
4779 0.150314112
4780 0.150255334
4781 0.150019596
4782 0.150254825
4783 0.1501805
4784 0.150008655
4785 0.150273508
4786 0.150180105
4787 0.14992943
4788 0.150987585
4789 0.153891488
4790 0.150103496
4791 0.150081734
4792 0.149950887
4793 0.150180796
4794 0.149965535
4795 0.150390496
4796 0.150105262
4797 0.150141593
4798 0.150298462
4799 0.150395476
4800 0.150387967
4801 0.151434422
4802 0.150652433
4803 0.150351779
4804 0.150855316
4805 0.150392756
4806 0.150321094
4807 0.150207917
4808 0.150127288
4809 0.150158412
4810 0.150578145
4811 0.150287941
4812 0.150125069
4813 0.150205984
4814 0.150151868
4815 0.152965374
4816 0.152851089
4817 0.151524378
4818 0.151796616
4819 0.150425689
4820 0.150556069
4821 0.150611693
4822 0.150238111
4823 0.150421878
4824 0.150121306
4825 0.150222841
4826 0.150303617
4827 0.150384804
4828 0.150110345
4829 0.150363684
4830 0.150069519
4831 0.1499529
4832 0.150211339
4833 0.149948331
4834 0.150065006
4835 0.150027804
4836 0.14988063
4837 0.15018509
4838 0.1502893
4839 0.150111425
4840 0.150143631
4841 0.149926832
4842 0.149864562
4843 0.150250173
4844 0.150160421
4845 0.150230621
4846 0.150159124
4847 0.15002231
4848 0.150043911
4849 0.150426302
4850 0.150311313
4851 0.150177623
4852 0.149962299
4853 0.150262851
4854 0.150171274
4855 0.150168885
4856 0.150239697
4857 0.150014302
4858 0.1497381
4859 0.149945152
4860 0.150269168
4861 0.150008704
4862 0.150531307
4863 0.149987739
4864 0.149982489
4865 0.150190663
4866 0.150097008
4867 0.150150069
4868 0.149984386
4869 0.150162289
4870 0.15015395
4871 0.150342359
4872 0.150438598
4873 0.150142928
4874 0.149930173
4875 0.150543092
4876 0.150203422
4877 0.150087672
4878 0.150116991
4879 0.149919062
4880 0.149977919
4881 0.150662133
4882 0.150300123
4883 0.150099821
4884 0.15022719
4885 0.150177339
4886 0.150309441
4887 0.150283641
4888 0.150158527
4889 0.150006442
4890 0.149925148
4891 0.15013107
4892 0.150138856
4893 0.150181894
4894 0.150061261
4895 0.150013563
4896 0.149885718
4897 0.150175953
4898 0.15024838
4899 0.150021131
4900 0.150259316
4901 0.149940968
4902 0.150229307
4903 0.150173703
4904 0.150256729
4905 0.15013495
4906 0.149908779
4907 0.150179988
4908 0.150239841
4909 0.150229596
4910 0.150134749
4911 0.150139039
4912 0.149978918
4913 0.149961281
4914 0.150163771
4915 0.150050251
4916 0.150148602
4917 0.149898162
4918 0.150078795
4919 0.150060438
4920 0.150198419
4921 0.150012822
4922 0.149977171
4923 0.149852641
4924 0.150044703
4925 0.150747993
4926 0.150204016
4927 0.15022866
4928 0.150041108
4929 0.150123573
4930 0.150157286
4931 0.149916713
4932 0.15021454
4933 0.151324344
4934 0.150417365
4935 0.150300521
4936 0.150433252
4937 0.150162342
4938 0.150351136
4939 0.150257571
4940 0.150067074
4941 0.150337572
4942 0.150071401
4943 0.150185844
4944 0.150068992
4945 0.149817892
4946 0.150026632
4947 0.150103742
4948 0.150344794
4949 0.150310595
4950 0.149814314
4951 0.15004374
4952 0.150203965
4953 0.150278266
4954 0.150365599
4955 0.150174503
4956 0.149904709
4957 0.149919283
4958 0.15033229
4959 0.150224347
4960 0.15000721
4961 0.15003228
4962 0.150156849
4963 0.149986323
4964 0.150249169
4965 0.1510984
4966 0.15125425
4967 0.151194809
4968 0.150781435
4969 0.150742891
4970 0.150783071
4971 0.150525832
4972 0.150404269
4973 0.150216677
4974 0.150444259
4975 0.150506792
4976 0.150370641
4977 0.150178319
4978 0.150063636
4979 0.150138572
4980 0.150405779
4981 0.151154356
4982 0.150282677
4983 0.150191738
4984 0.15002716
4985 0.149911867
4986 0.150142392
4987 0.150296101
4988 0.150032118
4989 0.150085315
4990 0.150038458
4991 0.150089021
4992 0.150208885
4993 0.150211597
4994 0.150063564
4995 0.150503339
4996 0.15005825
4997 0.149997818
4998 0.150062828
4999 0.150551298
5000 0.1499883


==> figures/worker_cdf/data/aws/cdf_1_1.csv <==
0.003157548 0.0
0.003300478 0.010101010101010102
0.003437163 0.020202020202020204
0.003474295 0.030303030303030304
0.003487734 0.04040404040404041
0.00349417 0.050505050505050504
0.003504373 0.06060606060606061
0.003505283 0.0707070707070707
0.003535403 0.08080808080808081
0.003540535 0.09090909090909091
0.003545125 0.10101010101010101
0.003549282 0.1111111111111111
0.003571427 0.12121212121212122
0.003572472 0.13131313131313133
0.003574546 0.1414141414141414
0.003582555 0.15151515151515152
0.003588802 0.16161616161616163
0.003592409 0.1717171717171717
0.003601667 0.18181818181818182
0.003610527 0.1919191919191919
0.003611564 0.20202020202020202
0.003618644 0.21212121212121213
0.00361888 0.2222222222222222
0.00362621 0.23232323232323232
0.003637337 0.24242424242424243
0.003645138 0.25252525252525254
0.003649002 0.26262626262626265
0.003662508 0.2727272727272727
0.003665144 0.2828282828282828
0.003668323 0.29292929292929293
0.003669487 0.30303030303030304
0.003669495 0.31313131313131315
0.003679234 0.32323232323232326
0.003686281 0.3333333333333333
0.003697897 0.3434343434343434
0.003708459 0.35353535353535354
0.00371051 0.36363636363636365
0.00371993 0.37373737373737376
0.003729758 0.3838383838383838
0.003731514 0.3939393939393939
0.003734598 0.40404040404040403
0.003741593 0.41414141414141414
0.003747364 0.42424242424242425
0.003755061 0.43434343434343436
0.003755491 0.4444444444444444
0.003755858 0.45454545454545453
0.003759832 0.46464646464646464
0.003789848 0.47474747474747475
0.003793398 0.48484848484848486
0.003796683 0.494949494949495
0.003811202 0.5050505050505051
0.003831728 0.5151515151515151
0.003832408 0.5252525252525253
0.003833311 0.5353535353535354
0.003834822 0.5454545454545454
0.003854355 0.5555555555555556
0.003871781 0.5656565656565656
0.003875126 0.5757575757575758
0.003880784 0.5858585858585859
0.003883466 0.5959595959595959
0.003883892 0.6060606060606061
0.003886169 0.6161616161616161
0.004016529 0.6262626262626263
0.004054815 0.6363636363636364
0.004695444 0.6464646464646465
0.00473407 0.6565656565656566
0.004754426 0.6666666666666666
0.004776687 0.6767676767676768
0.004777642 0.6868686868686869
0.004781719 0.696969696969697
0.004786591 0.7070707070707071
0.004794738 0.7171717171717171
0.004799463 0.7272727272727273
0.004807186 0.7373737373737373
0.004810247 0.7474747474747475
0.004818003 0.7575757575757576
0.004825104 0.7676767676767676
0.004826115 0.7777777777777778
0.004829881 0.7878787878787878
0.004833516 0.797979797979798
0.004836072 0.8080808080808081
0.004836549 0.8181818181818182
0.004841801 0.8282828282828283
0.004842904 0.8383838383838383
0.004842989 0.8484848484848485
0.004855654 0.8585858585858586
0.004855747 0.8686868686868687
0.004862813 0.8787878787878788
0.004863579 0.8888888888888888
0.004866152 0.898989898989899
0.004873318 0.9090909090909091
0.004878211 0.9191919191919192
0.004882876 0.9292929292929293
0.004885547 0.9393939393939394
0.004887736 0.9494949494949495
0.00488861 0.9595959595959596
0.00491119 0.9696969696969697
0.004920381 0.9797979797979798
0.004943086 0.98989898989899
0.005518857 1.0


==> figures/worker_cdf/data/aws/cdf_1_2.csv <==
0.003431169 0.0
0.003604951 0.010101010101010102
0.003609279 0.020202020202020204
0.003620858 0.030303030303030304
0.003622942 0.04040404040404041
0.00362444 0.050505050505050504
0.003625172 0.06060606060606061
0.003630521 0.0707070707070707
0.00365523 0.08080808080808081
0.003657583 0.09090909090909091
0.003667263 0.10101010101010101
0.003672909 0.1111111111111111
0.003704623 0.12121212121212122
0.003712625 0.13131313131313133
0.003728288 0.1414141414141414
0.003779061 0.15151515151515152
0.003824135 0.16161616161616163
0.003866339 0.1717171717171717
0.003867071 0.18181818181818182
0.003867755 0.1919191919191919
0.003892357 0.20202020202020202
0.003894962 0.21212121212121213
0.003935709 0.2222222222222222
0.003976414 0.23232323232323232
0.003992394 0.24242424242424243
0.004007634 0.25252525252525254
0.004040125 0.26262626262626265
0.004177991 0.2727272727272727
0.004293642 0.2828282828282828
0.004648057 0.29292929292929293
0.004682477 0.30303030303030304
0.004720235 0.31313131313131315
0.004727682 0.32323232323232326
0.004732206 0.3333333333333333
0.004744164 0.3434343434343434
0.004750751 0.35353535353535354
0.004752459 0.36363636363636365
0.004753353 0.37373737373737376
0.004764606 0.3838383838383838
0.00476614 0.3939393939393939
0.004766723 0.40404040404040403
0.004771767 0.41414141414141414
0.004773825 0.42424242424242425
0.004779533 0.43434343434343436
0.004783896 0.4444444444444444
0.004786426 0.45454545454545453
0.004791765 0.46464646464646464
0.004794568 0.47474747474747475
0.004795443 0.48484848484848486
0.00479938 0.494949494949495
0.004800018 0.5050505050505051
0.004801241 0.5151515151515151
0.004803131 0.5252525252525253
0.004809588 0.5353535353535354
0.004811209 0.5454545454545454
0.004812791 0.5555555555555556
0.004813836 0.5656565656565656
0.004819689 0.5757575757575758
0.004820929 0.5858585858585859
0.004821858 0.5959595959595959
0.004821869 0.6060606060606061
0.004826111 0.6161616161616161
0.004826641 0.6262626262626263
0.00482816 0.6363636363636364
0.004828291 0.6464646464646465
0.004828744 0.6565656565656566
0.004829211 0.6666666666666666
0.004830196 0.6767676767676768
0.004830211 0.6868686868686869
0.004832187 0.696969696969697
0.004833936 0.7070707070707071
0.004834264 0.7171717171717171
0.004838123 0.7272727272727273
0.004839184 0.7373737373737373
0.004841686 0.7474747474747475
0.00484469 0.7575757575757576
0.004844806 0.7676767676767676
0.004847276 0.7777777777777778
0.004849338 0.7878787878787878
0.004849431 0.797979797979798
0.004849769 0.8080808080808081
0.004851293 0.8181818181818182
0.004860653 0.8282828282828283
0.004863004 0.8383838383838383
0.004863781 0.8484848484848485
0.004863873 0.8585858585858586
0.004871438 0.8686868686868687
0.004874553 0.8787878787878788
0.004875862 0.8888888888888888
0.004876006 0.898989898989899
0.004877428 0.9090909090909091
0.004877589 0.9191919191919192
0.00490008 0.9292929292929293
0.004902395 0.9393939393939394
0.004913959 0.9494949494949495
0.004916359 0.9595959595959596
0.004938696 0.9696969696969697
0.004960917 0.9797979797979798
0.005381094 0.98989898989899
0.00548242 1.0


==> figures/worker_cdf/data/aws/cdf_2_1.csv <==
0.014061831 0.0
0.014092617 0.010101010101010102
0.014288984 0.020202020202020204
0.014506621 0.030303030303030304
0.014569106 0.04040404040404041
0.014663968 0.050505050505050504
0.014751431 0.06060606060606061
0.014766222 0.0707070707070707
0.014766841 0.08080808080808081
0.014774295 0.09090909090909091
0.014790178 0.10101010101010101
0.014813831 0.1111111111111111
0.014816265 0.12121212121212122
0.014895913 0.13131313131313133
0.014912719 0.1414141414141414
0.01495634 0.15151515151515152
0.015042681 0.16161616161616163
0.015067886 0.1717171717171717
0.015154659 0.18181818181818182
0.015157231 0.1919191919191919
0.015173877 0.20202020202020202
0.015184369 0.21212121212121213
0.015204497 0.2222222222222222
0.015207164 0.23232323232323232
0.015229874 0.24242424242424243
0.015230286 0.25252525252525254
0.015238163 0.26262626262626265
0.015243262 0.2727272727272727
0.015279758 0.2828282828282828
0.01528723 0.29292929292929293
0.015309412 0.30303030303030304
0.015325178 0.31313131313131315
0.015327367 0.32323232323232326
0.015358653 0.3333333333333333
0.015375025 0.3434343434343434
0.015554431 0.35353535353535354
0.015586991 0.36363636363636365
0.015588852 0.37373737373737376
0.015589506 0.3838383838383838
0.015608374 0.3939393939393939
0.015609123 0.40404040404040403
0.015634993 0.41414141414141414
0.015636735 0.42424242424242425
0.015649281 0.43434343434343436
0.01565893 0.4444444444444444
0.015675596 0.45454545454545453
0.015679704 0.46464646464646464
0.015701623 0.47474747474747475
0.015743969 0.48484848484848486
0.015755116 0.494949494949495
0.015759315 0.5050505050505051
0.015767038 0.5151515151515151
0.015787733 0.5252525252525253
0.015790412 0.5353535353535354
0.015831007 0.5454545454545454
0.015835281 0.5555555555555556
0.015849163 0.5656565656565656
0.015861001 0.5757575757575758
0.015870186 0.5858585858585859
0.015892132 0.5959595959595959
0.015898729 0.6060606060606061
0.015902029 0.6161616161616161
0.015908119 0.6262626262626263
0.015909421 0.6363636363636364
0.015912065 0.6464646464646465
0.01592589 0.6565656565656566
0.01593212 0.6666666666666666
0.015933398 0.6767676767676768
0.015966917 0.6868686868686869
0.015967367 0.696969696969697
0.015986328 0.7070707070707071
0.016007132 0.7171717171717171
0.01601183 0.7272727272727273
0.016018456 0.7373737373737373
0.016020956 0.7474747474747475
0.016035554 0.7575757575757576
0.016054084 0.7676767676767676
0.016055096 0.7777777777777778
0.016058446 0.7878787878787878
0.016064644 0.797979797979798
0.016080774 0.8080808080808081
0.016098691 0.8181818181818182
0.016106411 0.8282828282828283
0.016107317 0.8383838383838383
0.016133498 0.8484848484848485
0.01613536 0.8585858585858586
0.016173124 0.8686868686868687
0.016195308 0.8787878787878788
0.016200338 0.8888888888888888
0.016200572 0.898989898989899
0.016216926 0.9090909090909091
0.016251952 0.9191919191919192
0.016284743 0.9292929292929293
0.016341091 0.9393939393939394
0.016384866 0.9494949494949495
0.016399531 0.9595959595959596
0.016406783 0.9696969696969697
0.016409426 0.9797979797979798
0.016495787 0.98989898989899
0.016542563 1.0


==> figures/worker_cdf/data/aws/cdf_2_2.csv <==
0.014873014 0.0
0.014972261 0.010101010101010102
0.015150809 0.020202020202020204
0.015288081 0.030303030303030304
0.015310207 0.04040404040404041
0.01533572 0.050505050505050504
0.015395285 0.06060606060606061
0.015456038 0.0707070707070707
0.015459981 0.08080808080808081
0.015490322 0.09090909090909091
0.015492533 0.10101010101010101
0.015500521 0.1111111111111111
0.015548253 0.12121212121212122
0.015555616 0.13131313131313133
0.015559768 0.1414141414141414
0.01557561 0.15151515151515152
0.015575633 0.16161616161616163
0.015584312 0.1717171717171717
0.01559201 0.18181818181818182
0.015604332 0.1919191919191919
0.015643021 0.20202020202020202
0.015651813 0.21212121212121213
0.015653665 0.2222222222222222
0.015663343 0.23232323232323232
0.015666107 0.24242424242424243
0.015686681 0.25252525252525254
0.015687462 0.26262626262626265
0.015724393 0.2727272727272727
0.015749162 0.2828282828282828
0.015755249 0.29292929292929293
0.015760034 0.30303030303030304
0.015765882 0.31313131313131315
0.015767971 0.32323232323232326
0.015769238 0.3333333333333333
0.01577402 0.3434343434343434
0.015812871 0.35353535353535354
0.015821624 0.36363636363636365
0.01583765 0.37373737373737376
0.015843994 0.3838383838383838
0.015882792 0.3939393939393939
0.015906811 0.40404040404040403
0.015918206 0.41414141414141414
0.015930911 0.42424242424242425
0.015958231 0.43434343434343436
0.015961873 0.4444444444444444
0.01596705 0.45454545454545453
0.015997625 0.46464646464646464
0.016032036 0.47474747474747475
0.016059294 0.48484848484848486
0.016080383 0.494949494949495
0.01608699 0.5050505050505051
0.016097179 0.5151515151515151
0.016101152 0.5252525252525253
0.016107433 0.5353535353535354
0.016114276 0.5454545454545454
0.016122023 0.5555555555555556
0.016122925 0.5656565656565656
0.016128315 0.5757575757575758
0.016156006 0.5858585858585859
0.016165445 0.5959595959595959
0.016168577 0.6060606060606061
0.016172987 0.6161616161616161
0.01617361 0.6262626262626263
0.016196437 0.6363636363636364
0.016224984 0.6464646464646465
0.016250194 0.6565656565656566
0.016259143 0.6666666666666666
0.016269927 0.6767676767676768
0.016289219 0.6868686868686869
0.0162963 0.696969696969697
0.016300156 0.7070707070707071
0.01631869 0.7171717171717171
0.016323948 0.7272727272727273
0.016327475 0.7373737373737373
0.016343362 0.7474747474747475
0.016359796 0.7575757575757576
0.016365629 0.7676767676767676
0.016370671 0.7777777777777778
0.016375803 0.7878787878787878
0.016407176 0.797979797979798
0.01643886 0.8080808080808081
0.016457932 0.8181818181818182
0.01647899 0.8282828282828283
0.016496243 0.8383838383838383
0.016526596 0.8484848484848485
0.016546527 0.8585858585858586
0.016549692 0.8686868686868687
0.016549694 0.8787878787878788
0.016562034 0.8888888888888888
0.016572407 0.898989898989899
0.016579229 0.9090909090909091
0.016589438 0.9191919191919192
0.016596735 0.9292929292929293
0.016624935 0.9393939393939394
0.01669805 0.9494949494949495
0.01673348 0.9595959595959596
0.016802865 0.9696969696969697
0.016893464 0.9797979797979798
0.016896755 0.98989898989899
0.017068867 1.0


==> figures/worker_cdf/data/aws/cdf_3_1.csv <==
0.620622211 0.0
0.620731526 0.010101010101010102
0.621999554 0.020202020202020204
0.622028227 0.030303030303030304
0.622034946 0.04040404040404041
0.622110724 0.050505050505050504
0.622183026 0.06060606060606061
0.622215917 0.0707070707070707
0.622260184 0.08080808080808081
0.622316315 0.09090909090909091
0.622383165 0.10101010101010101
0.622437898 0.1111111111111111
0.622471175 0.12121212121212122
0.622485281 0.13131313131313133
0.622557628 0.1414141414141414
0.622558563 0.15151515151515152
0.622603023 0.16161616161616163
0.62274247 0.1717171717171717
0.622751761 0.18181818181818182
0.622791155 0.1919191919191919
0.62283793 0.20202020202020202
0.622846186 0.21212121212121213
0.622870631 0.2222222222222222
0.622901154 0.23232323232323232
0.6230494 0.24242424242424243
0.623424619 0.25252525252525254
0.623555376 0.26262626262626265
0.623601349 0.2727272727272727
0.623930762 0.2828282828282828
0.623976976 0.29292929292929293
0.624015361 0.30303030303030304
0.624042801 0.31313131313131315
0.624043575 0.32323232323232326
0.624116951 0.3333333333333333
0.624130257 0.3434343434343434
0.624152927 0.35353535353535354
0.624182832 0.36363636363636365
0.624217245 0.37373737373737376
0.62434082 0.3838383838383838
0.624356607 0.3939393939393939
0.624379366 0.40404040404040403
0.624440104 0.41414141414141414
0.624494641 0.42424242424242425
0.624522865 0.43434343434343436
0.624555634 0.4444444444444444
0.624600093 0.45454545454545453
0.624612429 0.46464646464646464
0.624643653 0.47474747474747475
0.624697382 0.48484848484848486
0.624734325 0.494949494949495
0.625102902 0.5050505050505051
0.625127236 0.5151515151515151
0.62519292 0.5252525252525253
0.625276156 0.5353535353535354
0.625614101 0.5454545454545454
0.625630614 0.5555555555555556
0.625832925 0.5656565656565656
0.625914224 0.5757575757575758
0.626052498 0.5858585858585859
0.626153504 0.5959595959595959
0.626288596 0.6060606060606061
0.62641271 0.6161616161616161
0.626446295 0.6262626262626263
0.626558263 0.6363636363636364
0.626660633 0.6464646464646465
0.626744474 0.6565656565656566
0.626812479 0.6666666666666666
0.62691861 0.6767676767676768
0.626985165 0.6868686868686869
0.627116921 0.696969696969697
0.627142165 0.7070707070707071
0.627263357 0.7171717171717171
0.627327013 0.7272727272727273
0.627340229 0.7373737373737373
0.627502792 0.7474747474747475
0.627568373 0.7575757575757576
0.627589912 0.7676767676767676
0.627667595 0.7777777777777778
0.627680769 0.7878787878787878
0.627712702 0.797979797979798
0.627811696 0.8080808080808081
0.627814724 0.8181818181818182
0.628049307 0.8282828282828283
0.628171921 0.8383838383838383
0.628297517 0.8484848484848485
0.628483744 0.8585858585858586
0.628614413 0.8686868686868687
0.62887291 0.8787878787878788
0.628974021 0.8888888888888888
0.629065357 0.898989898989899
0.629157458 0.9090909090909091
0.629546765 0.9191919191919192
0.629615738 0.9292929292929293
0.629809859 0.9393939393939394
0.630107346 0.9494949494949495
0.630157762 0.9595959595959596
0.63028875 0.9696969696969697
0.630689207 0.9797979797979798
0.630975134 0.98989898989899
0.632524499 1.0


==> figures/worker_cdf/data/aws/cdf_3_2.csv <==
0.621105318 0.0
0.621201324 0.010101010101010102
0.621252665 0.020202020202020204
0.621514379 0.030303030303030304
0.621754196 0.04040404040404041
0.621811819 0.050505050505050504
0.621854865 0.06060606060606061
0.62212056 0.0707070707070707
0.62224469 0.08080808080808081
0.62226021 0.09090909090909091
0.622270711 0.10101010101010101
0.622336467 0.1111111111111111
0.622409383 0.12121212121212122
0.622808168 0.13131313131313133
0.623158167 0.1414141414141414
0.623252406 0.15151515151515152
0.623495986 0.16161616161616163
0.623812624 0.1717171717171717
0.623941611 0.18181818181818182
0.624028273 0.1919191919191919
0.624047184 0.20202020202020202
0.624317679 0.21212121212121213
0.624654468 0.2222222222222222
0.624808531 0.23232323232323232
0.625545365 0.24242424242424243
0.625632267 0.25252525252525254
0.625901547 0.26262626262626265
0.626070308 0.2727272727272727
0.626110888 0.2828282828282828
0.626129503 0.29292929292929293
0.626132472 0.30303030303030304
0.626397145 0.31313131313131315
0.62640008 0.32323232323232326
0.626412691 0.3333333333333333
0.626436669 0.3434343434343434
0.626609167 0.35353535353535354
0.626623635 0.36363636363636365
0.626677609 0.37373737373737376
0.62668017 0.3838383838383838
0.626970668 0.3939393939393939
0.626992444 0.40404040404040403
0.627263459 0.41414141414141414
0.627298564 0.42424242424242425
0.627427364 0.43434343434343436
0.627483159 0.4444444444444444
0.627529479 0.45454545454545453
0.627603945 0.46464646464646464
0.627625202 0.47474747474747475
0.627644266 0.48484848484848486
0.627768269 0.494949494949495
0.627801581 0.5050505050505051
0.628042246 0.5151515151515151
0.628156945 0.5252525252525253
0.628405102 0.5353535353535354
0.628525961 0.5454545454545454
0.628595602 0.5555555555555556
0.628615078 0.5656565656565656
0.62890333 0.5757575757575758
0.629006847 0.5858585858585859
0.629160163 0.5959595959595959
0.629291466 0.6060606060606061
0.629309357 0.6161616161616161
0.629613058 0.6262626262626263
0.629628933 0.6363636363636364
0.629650719 0.6464646464646465
0.629750007 0.6565656565656566
0.630003554 0.6666666666666666
0.630042656 0.6767676767676768
0.630154904 0.6868686868686869
0.630216963 0.696969696969697
0.630260503 0.7070707070707071
0.630271382 0.7171717171717171
0.630503024 0.7272727272727273
0.630599475 0.7373737373737373
0.630693904 0.7474747474747475
0.630894163 0.7575757575757576
0.630977236 0.7676767676767676
0.631012448 0.7777777777777778
0.631140236 0.7878787878787878
0.631327516 0.797979797979798
0.631702552 0.8080808080808081
0.631825512 0.8181818181818182
0.631924429 0.8282828282828283
0.631979181 0.8383838383838383
0.632160438 0.8484848484848485
0.632174755 0.8585858585858586
0.632308723 0.8686868686868687
0.632739116 0.8787878787878788
0.632773038 0.8888888888888888
0.632830756 0.898989898989899
0.633021648 0.9090909090909091
0.633498576 0.9191919191919192
0.633505539 0.9292929292929293
0.633546519 0.9393939393939394
0.633612608 0.9494949494949495
0.633735977 0.9595959595959596
0.633997731 0.9696969696969697
0.634079743 0.9797979797979798
0.634144952 0.98989898989899
0.634471393 1.0


==> figures/worker_cdf/data/aws/cdf_communication_1_1.csv <==
0.00014408 0.0
0.00014922600000000013 0.010101010101010102
0.000149775 0.020202020202020204
0.00015016499999999985 0.030303030303030304
0.000153322 0.04040404040404041
0.00015483200000000015 0.050505050505050504
0.0001552719999999997 0.06060606060606061
0.0001562359999999997 0.0707070707070707
0.00015718399999999988 0.08080808080808081
0.00015743899999999967 0.09090909090909091
0.00015850200000000004 0.10101010101010101
0.00015940799999999977 0.1111111111111111
0.000159457 0.12121212121212122
0.00015959000000000025 0.13131313131313133
0.00015985800000000014 0.1414141414141414
0.00016146499999999996 0.15151515151515152
0.00016175800000000013 0.16161616161616163
0.00016232699999999987 0.1717171717171717
0.0001631340000000001 0.18181818181818182
0.00016481599999999992 0.1919191919191919
0.000165124 0.20202020202020202
0.00016727000000000018 0.21212121212121213
0.00016854999999999995 0.2222222222222222
0.0001695450000000001 0.23232323232323232
0.00017266299999999998 0.24242424242424243
0.00017306799999999975 0.25252525252525254
0.00017377799999999987 0.26262626262626265
0.0001751579999999999 0.2727272727272727
0.0001751690000000002 0.2828282828282828
0.0001813559999999997 0.29292929292929293
0.00018180600000000007 0.30303030303030304
0.00018226199999999988 0.31313131313131315
0.00018600599999999985 0.32323232323232326
0.00018842899999999994 0.3333333333333333
0.00018937200000000015 0.3434343434343434
0.00018972299999999971 0.35353535353535354
0.0001898910000000002 0.36363636363636365
0.00019061600000000022 0.37373737373737376
0.00019240799999999982 0.3838383838383838
0.00019357400000000018 0.3939393939393939
0.0001948350000000004 0.40404040404040403
0.00019485399999999995 0.41414141414141414
0.00019551099999999978 0.42424242424242425
0.00019828899999999993 0.43434343434343436
0.00021261000000000023 0.4444444444444444
0.00021285199999999992 0.45454545454545453
0.00021769200000000023 0.46464646464646464
0.00022727600000000021 0.47474747474747475
0.00024212799999999987 0.48484848484848486
0.0002480379999999999 0.494949494949495
0.00025078600000000024 0.5050505050505051
0.0002556540000000001 0.5151515151515151
0.00025969100000000026 0.5252525252525253
0.00026937299999999983 0.5353535353535354
0.00026965400000000025 0.5454545454545454
0.00027817399999999996 0.5555555555555556
0.000289386 0.5656565656565656
0.000293869 0.5757575757575758
0.00030547699999999975 0.5858585858585859
0.0003148399999999994 0.5959595959595959
0.0003162719999999998 0.6060606060606061
0.00033935699999999977 0.6161616161616161
0.0003700159999999999 0.6262626262626263
0.00038619299999999995 0.6363636363636364
0.0008511960000000002 0.6464646464646465
0.0009470590000000005 0.6565656565656566
0.0009511630000000005 0.6666666666666666
0.0009641620000000002 0.6767676767676768
0.0009689440000000002 0.6868686868686869
0.000984418 0.696969696969697
0.0010146559999999996 0.7070707070707071
0.0010204080000000004 0.7171717171717171
0.0010278409999999998 0.7272727272727273
0.001034737 0.7373737373737373
0.0010555500000000002 0.7474747474747475
0.0010892319999999999 0.7575757575757576
0.001099244 0.7676767676767676
0.0011106679999999996 0.7777777777777778
0.0011175199999999999 0.7878787878787878
0.0011204209999999995 0.797979797979798
0.0011342359999999998 0.8080808080808081
0.001136171 0.8181818181818182
0.00114174 0.8282828282828283
0.0011624349999999999 0.8383838383838383
0.0011651279999999997 0.8484848484848485
0.0011747310000000005 0.8585858585858586
0.0011974080000000005 0.8686868686868687
0.0012052060000000003 0.8787878787878788
0.001205673 0.8888888888888888
0.001223807 0.898989898989899
0.00122996 0.9090909090909091
0.0012369269999999996 0.9191919191919192
0.0012405850000000002 0.9292929292929293
0.001240952 0.9393939393939394
0.0012542670000000003 0.9494949494949495
0.0012592849999999997 0.9595959595959596
0.0012605029999999996 0.9696969696969697
0.0012841630000000005 0.9797979797979798
0.0012873039999999995 0.98989898989899
0.0018966280000000005 1.0


==> figures/worker_cdf/data/aws/cdf_communication_1_2.csv <==
0.0001574599999999999 0.0
0.0001716300000000003 0.010101010101010102
0.00017486100000000011 0.020202020202020204
0.00017674399999999995 0.030303030303030304
0.0001785249999999997 0.04040404040404041
0.0001843929999999997 0.050505050505050504
0.00018472299999999992 0.06060606060606061
0.0001865180000000001 0.0707070707070707
0.0001880530000000001 0.08080808080808081
0.00020446099999999997 0.09090909090909091
0.0002055379999999999 0.10101010101010101
0.0002135520000000001 0.1111111111111111
0.00022061300000000015 0.12121212121212122
0.00022415200000000003 0.13131313131313133
0.00024469500000000007 0.1414141414141414
0.000255314 0.15151515151515152
0.0002553620000000003 0.16161616161616163
0.0002575339999999998 0.1717171717171717
0.00025954800000000007 0.18181818181818182
0.000268529 0.1919191919191919
0.00026863500000000014 0.20202020202020202
0.0002691899999999999 0.21212121212121213
0.0002910670000000003 0.2222222222222222
0.0003207679999999999 0.23232323232323232
0.0003278729999999998 0.24242424242424243
0.000332836 0.25252525252525254
0.0004210830000000005 0.26262626262626265
0.0004480210000000007 0.2727272727272727
0.0004939420000000003 0.2828282828282828
0.0005646020000000004 0.29292929292929293
0.0005856679999999993 0.30303030303030304
0.0006721039999999998 0.31313131313131315
0.000713684 0.32323232323232326
0.0007789049999999999 0.3333333333333333
0.000830768 0.3434343434343434
0.0008339389999999997 0.35353535353535354
0.0008624109999999996 0.36363636363636365
0.0008846100000000001 0.37373737373737376
0.000885579 0.3838383838383838
0.0008950780000000001 0.3939393939393939
0.0009050300000000002 0.40404040404040403
0.0009059319999999999 0.41414141414141414
0.0009125539999999994 0.42424242424242425
0.0009369389999999999 0.43434343434343436
0.0009371230000000006 0.4444444444444444
0.0009552369999999998 0.45454545454545453
0.0009693480000000005 0.46464646464646464
0.0009695440000000001 0.47474747474747475
0.0009750539999999999 0.48484848484848486
0.0009773250000000002 0.494949494949495
0.001000324 0.5050505050505051
0.0010016359999999998 0.5151515151515151
0.0010067359999999998 0.5252525252525253
0.001019154 0.5353535353535354
0.0010252629999999993 0.5454545454545454
0.001026753 0.5555555555555556
0.001031682 0.5656565656565656
0.001052145 0.5757575757575758
0.0010537889999999994 0.5858585858585859
0.001059042 0.5959595959595959
0.0010720080000000002 0.6060606060606061
0.0010750710000000004 0.6161616161616161
0.0010762429999999997 0.6262626262626263
0.0010772190000000004 0.6363636363636364
0.0010787869999999999 0.6464646464646465
0.001080808 0.6565656565656566
0.0010883539999999997 0.6666666666666666
0.0010945360000000001 0.6767676767676768
0.0011013349999999997 0.6868686868686869
0.0011120370000000002 0.696969696969697
0.0011146609999999999 0.7070707070707071
0.0011158399999999999 0.7171717171717171
0.0011230829999999995 0.7272727272727273
0.0011265450000000005 0.7373737373737373
0.0011339249999999996 0.7474747474747475
0.001140434 0.7575757575757576
0.0011460530000000002 0.7676767676767676
0.0011534000000000002 0.7777777777777778
0.0011580080000000003 0.7878787878787878
0.0011651139999999996 0.797979797979798
0.0011663659999999998 0.8080808080808081
0.0011675880000000002 0.8181818181818182
0.0011687390000000002 0.8282828282828283
0.0011815670000000001 0.8383838383838383
0.0011888509999999999 0.8484848484848485
0.0012027250000000004 0.8585858585858586
0.0012083750000000002 0.8686868686868687
0.0012164859999999997 0.8787878787878788
0.0012173090000000006 0.8888888888888888
0.001233244 0.898989898989899
0.00123783 0.9090909090909091
0.0012627370000000003 0.9191919191919192
0.0012750039999999997 0.9292929292929293
0.0012909090000000002 0.9393939393939394
0.0012956570000000004 0.9494949494949495
0.0012977870000000003 0.9595959595959596
0.0013002799999999996 0.9696969696969697
0.0013361040000000003 0.9797979797979798
0.001345565 0.98989898989899
0.001978081 1.0


==> figures/worker_cdf/data/aws/cdf_communication_2_1.csv <==
0.00018434100000000106 0.0
0.00018610199999999875 0.010101010101010102
0.00019079400000000107 0.020202020202020204
0.0001908229999999997 0.030303030303030304
0.00019489200000000033 0.04040404040404041
0.00019709000000000046 0.050505050505050504
0.0001976320000000014 0.06060606060606061
0.00019935500000000175 0.0707070707070707
0.00019943700000000023 0.08080808080808081
0.00020018399999999908 0.09090909090909091
0.00020021400000000064 0.10101010101010101
0.0002084210000000003 0.1111111111111111
0.00021004899999999688 0.12121212121212122
0.0002103219999999989 0.13131313131313133
0.00021068500000000039 0.1414141414141414
0.0002116830000000007 0.15151515151515152
0.00021506400000000092 0.16161616161616163
0.00021515499999999986 0.1717171717171717
0.00021627899999999978 0.18181818181818182
0.00021655500000000022 0.1919191919191919
0.0002173480000000009 0.20202020202020202
0.00022429799999999778 0.21212121212121213
0.00022498299999999978 0.2222222222222222
0.0002306889999999992 0.23232323232323232
0.00023282300000000006 0.24242424242424243
0.00023572700000000155 0.25252525252525254
0.00023612500000000022 0.26262626262626265
0.00023779200000000056 0.2727272727272727
0.0002384139999999993 0.2828282828282828
0.00024166599999999802 0.29292929292929293
0.00025062 0.30303030303030304
0.0002508630000000005 0.31313131313131315
0.00025165499999999993 0.32323232323232326
0.0002538640000000012 0.3333333333333333
0.00025437500000000113 0.3434343434343434
0.0002563190000000014 0.35353535353535354
0.00025815500000000123 0.36363636363636365
0.00025850000000000005 0.37373737373737376
0.0002661930000000014 0.3838383838383838
0.0002677070000000007 0.3939393939393939
0.000268763 0.40404040404040403
0.0002699189999999987 0.41414141414141414
0.0002700580000000001 0.42424242424242425
0.00027088299999999954 0.43434343434343436
0.0002741089999999998 0.4444444444444444
0.00027496700000000096 0.45454545454545453
0.000278394999999999 0.46464646464646464
0.00028219699999999966 0.47474747474747475
0.00028996599999999914 0.48484848484848486
0.00029036299999999834 0.494949494949495
0.00029304999999999956 0.5050505050505051
0.0002937559999999992 0.5151515151515151
0.00029502400000000137 0.5252525252525253
0.00029956100000000027 0.5353535353535354
0.000304749 0.5454545454545454
0.00030681800000000037 0.5555555555555556
0.0003122569999999998 0.5656565656565656
0.000314397000000001 0.5757575757575758
0.00031509199999999946 0.5858585858585859
0.00031683599999999916 0.5959595959595959
0.0003183579999999995 0.6060606060606061
0.00032030599999999937 0.6161616161616161
0.00032131 0.6262626262626263
0.0003214760000000011 0.6363636363636364
0.00032698699999999907 0.6464646464646465
0.0003309809999999993 0.6565656565656566
0.0003334730000000008 0.6666666666666666
0.0003368350000000006 0.6767676767676768
0.00034305199999999994 0.6868686868686869
0.00034643 0.696969696969697
0.0003474159999999997 0.7070707070707071
0.0003591730000000008 0.7171717171717171
0.00036458400000000113 0.7272727272727273
0.0003662400000000003 0.7373737373737373
0.00037564799999999926 0.7474747474747475
0.0003942809999999998 0.7575757575757576
0.0003942930000000004 0.7676767676767676
0.00040415199999999964 0.7777777777777778
0.0004171820000000003 0.7878787878787878
0.00042199700000000034 0.797979797979798
0.0004343400000000001 0.8080808080808081
0.0004642900000000009 0.8181818181818182
0.000470321000000001 0.8282828282828283
0.0004813750000000009 0.8383838383838383
0.0004966450000000004 0.8484848484848485
0.0005139619999999998 0.8585858585858586
0.000514533000000001 0.8686868686868687
0.0005158449999999992 0.8787878787878788
0.00051965 0.8888888888888888
0.0005451689999999981 0.898989898989899
0.0005609310000000006 0.9090909090909091
0.000579553 0.9191919191919192
0.0005856970000000013 0.9292929292929293
0.0006107690000000006 0.9393939393939394
0.0006932890000000014 0.9494949494949495
0.0007506850000000009 0.9595959595959596
0.0007824579999999998 0.9696969696969697
0.0009454330000000007 0.9797979797979798
0.0009720159999999992 0.98989898989899
0.0012349570000000018 1.0


==> figures/worker_cdf/data/aws/cdf_communication_2_2.csv <==
0.00018315400000000134 0.0
0.00018534400000000048 0.010101010101010102
0.00018596700000000216 0.020202020202020204
0.00018688500000000122 0.030303030303030304
0.0001896350000000005 0.04040404040404041
0.00019151200000000132 0.050505050505050504
0.00019197599999999995 0.06060606060606061
0.0001926870000000004 0.0707070707070707
0.0001934030000000017 0.08080808080808081
0.00019371400000000108 0.09090909090909091
0.00019506600000000068 0.10101010101010101
0.0001950879999999995 0.1111111111111111
0.00019522500000000026 0.12121212121212122
0.00019554499999999836 0.13131313131313133
0.00019583299999999942 0.1414141414141414
0.00019862699999999983 0.15151515151515152
0.00019882099999999833 0.16161616161616163
0.00019926600000000003 0.1717171717171717
0.00020198100000000038 0.18181818181818182
0.0002037729999999991 0.1919191919191919
0.00020428400000000076 0.20202020202020202
0.00020443200000000092 0.21212121212121213
0.00020547599999999958 0.2222222222222222
0.0002058360000000009 0.23232323232323232
0.00020999300000000207 0.24242424242424243
0.0002104739999999987 0.25252525252525254
0.000213198999999999 0.26262626262626265
0.00021376600000000065 0.2727272727272727
0.00021476900000000007 0.2828282828282828
0.000214851000000002 0.29292929292929293
0.00022317200000000065 0.30303030303030304
0.00022667699999999978 0.31313131313131315
0.00022735399999999906 0.32323232323232326
0.00022990000000000163 0.3333333333333333
0.00023046999999999998 0.3434343434343434
0.00023096000000000054 0.35353535353535354
0.0002337700000000012 0.36363636363636365
0.00023489200000000043 0.37373737373737376
0.00023518299999999992 0.3838383838383838
0.00024039099999999952 0.3939393939393939
0.00024644000000000055 0.40404040404040403
0.0002468100000000001 0.41414141414141414
0.0002501339999999991 0.42424242424242425
0.0002520089999999992 0.43434343434343436
0.00025516899999999954 0.4444444444444444
0.0002583749999999982 0.45454545454545453
0.00025966300000000025 0.46464646464646464
0.0002618480000000003 0.47474747474747475
0.00026916299999999935 0.48484848484848486
0.0002720229999999997 0.494949494949495
0.0002775480000000007 0.5050505050505051
0.0002875890000000013 0.5151515151515151
0.00029223000000000096 0.5252525252525253
0.0002990629999999987 0.5353535353535354
0.00030243800000000036 0.5454545454545454
0.00030427100000000006 0.5555555555555556
0.00030964199999999886 0.5656565656565656
0.0003144069999999992 0.5757575757575758
0.00031440999999999934 0.5858585858585859
0.00031717399999999993 0.5959595959595959
0.00032399600000000174 0.6060606060606061
0.00032837399999999933 0.6161616161616161
0.00033502300000000027 0.6262626262626263
0.00033918200000000037 0.6363636363636364
0.00033993499999999954 0.6464646464646465
0.00034667899999999904 0.6565656565656566
0.0003485860000000014 0.6666666666666666
0.00036139299999999805 0.6767676767676768
0.0003646279999999988 0.6868686868686869
0.00036485300000000005 0.696969696969697
0.0003680940000000011 0.7070707070707071
0.00037393100000000096 0.7171717171717171
0.0003828170000000006 0.7272727272727273
0.0003921510000000003 0.7373737373737373
0.0003925450000000011 0.7474747474747475
0.0003974479999999999 0.7575757575757576
0.0004071850000000009 0.7676767676767676
0.00041254800000000043 0.7777777777777778
0.0004334270000000001 0.7878787878787878
0.0004470259999999997 0.797979797979798
0.00045541100000000105 0.8080808080808081
0.00047751899999999917 0.8181818181818182
0.00048226200000000066 0.8282828282828283
0.0004833630000000023 0.8383838383838383
0.000491527999999998 0.8484848484848485
0.0004994989999999987 0.8585858585858586
0.0005007539999999991 0.8686868686868687
0.0005556840000000007 0.8787878787878788
0.0005753870000000001 0.8888888888888888
0.0005932329999999986 0.898989898989899
0.0006097409999999987 0.9090909090909091
0.0006184530000000014 0.9191919191919192
0.0006370300000000002 0.9292929292929293
0.0006383569999999991 0.9393939393939394
0.0006561109999999992 0.9494949494949495
0.0006683030000000003 0.9595959595959596
0.0006724899999999978 0.9696969696969697
0.0007052479999999986 0.9797979797979798
0.0008838969999999998 0.98989898989899
0.000886432999999999 1.0


==> figures/worker_cdf/data/aws/cdf_communication_3_1.csv <==
0.0002087540000000887 0.0
0.000208817999999944 0.010101010101010102
0.00021026300000004383 0.020202020202020204
0.00021119300000005392 0.030303030303030304
0.00021154800000000584 0.04040404040404041
0.00021155200000000374 0.050505050505050504
0.00021182600000002605 0.06060606060606061
0.00021205400000001706 0.0707070707070707
0.00021259100000003972 0.08080808080808081
0.00021287300000005782 0.09090909090909091
0.0002130320000000019 0.10101010101010101
0.00021316800000004132 0.1111111111111111
0.00021353600000006967 0.12121212121212122
0.0002139209999999503 0.13131313131313133
0.0002142450000000018 0.1414141414141414
0.00021430099999997232 0.15151515151515152
0.00021435399999991667 0.16161616161616163
0.00021474099999996277 0.1717171717171717
0.00021493900000002508 0.18181818181818182
0.0002150450000000248 0.1919191919191919
0.00021508000000003413 0.20202020202020202
0.00021540500000005736 0.21212121212121213
0.0002154329999999316 0.2222222222222222
0.0002156760000000535 0.23232323232323232
0.00021599899999991123 0.24242424242424243
0.00021627800000001418 0.25252525252525254
0.0002164049999999751 0.26262626262626265
0.0002164479999999802 0.2727272727272727
0.00021703099999992315 0.2828282828282828
0.00021709500000000048 0.29292929292929293
0.00021715600000005164 0.30303030303030304
0.00021715900000007782 0.31313131313131315
0.0002177190000000051 0.32323232323232326
0.00021784400000002258 0.3333333333333333
0.00021792600000003493 0.3434343434343434
0.00021794800000007886 0.35353535353535354
0.0002180590000000482 0.36363636363636365
0.00021817899999998502 0.37373737373737376
0.00021854199999993273 0.3838383838383838
0.0002186619999999806 0.3939393939393939
0.00021923600000006704 0.40404040404040403
0.00021950299999995426 0.41414141414141414
0.00021981699999995552 0.42424242424242425
0.00022020199999994716 0.43434343434343436
0.00022050099999992856 0.4444444444444444
0.0002205350000000772 0.45454545454545453
0.00022058499999999537 0.46464646464646464
0.00022065000000004442 0.47474747474747475
0.0002211719999999362 0.48484848484848486
0.00022127100000002287 0.494949494949495
0.0002214029999999534 0.5050505050505051
0.00022163500000005332 0.5151515151515151
0.0002216600000000124 0.5252525252525253
0.00022180199999999317 0.5353535353535354
0.00022197099999998748 0.5454545454545454
0.00022241899999997372 0.5555555555555556
0.00022252000000000383 0.5656565656565656
0.0002225739999999199 0.5757575757575758
0.00022262500000003183 0.5858585858585859
0.00022271500000003996 0.5959595959595959
0.00022271599999990066 0.6060606060606061
0.00022319900000000725 0.6161616161616161
0.0002234950000000735 0.6262626262626263
0.00022349999999993209 0.6363636363636364
0.00022350699999995616 0.6464646464646465
0.00022358199999994444 0.6565656565656566
0.00022359599999999258 0.6666666666666666
0.00022377200000001096 0.6767676767676768
0.00022453399999999846 0.6868686868686869
0.00022516099999991823 0.696969696969697
0.00022567099999992735 0.7070707070707071
0.0002264479999999347 0.7171717171717171
0.0002267759999999841 0.7272727272727273
0.0002275880000000008 0.7373737373737373
0.00022808200000001833 0.7474747474747475
0.00023010599999995218 0.7575757575757576
0.00023030499999998622 0.7676767676767676
0.00023042799999994923 0.7777777777777778
0.00023106799999994543 0.7878787878787878
0.00023177900000004303 0.797979797979798
0.00023227300000006057 0.8080808080808081
0.0002324340000000591 0.8181818181818182
0.00023311700000006041 0.8282828282828283
0.0002346500000000029 0.8383838383838383
0.00023523299999994585 0.8484848484848485
0.00023641800000007152 0.8585858585858586
0.00023844000000006194 0.8686868686868687
0.0002392810000000356 0.8787878787878788
0.00023991499999997945 0.8888888888888888
0.00023992000000006009 0.898989898989899
0.00024131299999996525 0.9090909090909091
0.0002442449999999763 0.9191919191919192
0.0002453090000000824 0.9292929292929293
0.0002476590000000112 0.9393939393939394
0.00024959899999998925 0.9494949494949495
0.00024972899999997633 0.9595959595959596
0.0002547929999999754 0.9696969696969697
0.0002572439999999343 0.9797979797979798
0.0002801900000000135 0.98989898989899
0.00033422799999993646 1.0


==> figures/worker_cdf/data/aws/cdf_communication_3_2.csv <==
0.00019667299999992505 0.0
0.00019940099999993244 0.010101010101010102
0.00019984400000006008 0.020202020202020204
0.00020153499999997493 0.030303030303030304
0.00020159999999991296 0.04040404040404041
0.00020248899999997239 0.050505050505050504
0.00020319499999998936 0.06060606060606061
0.0002033399999999963 0.0707070707070707
0.00020414199999996274 0.08080808080808081
0.00020434899999999256 0.09090909090909091
0.00020440300000001965 0.10101010101010101
0.00020506899999994666 0.1111111111111111
0.00020513100000008055 0.12121212121212122
0.0002051969999999903 0.13131313131313133
0.00020529999999996384 0.1414141414141414
0.00020540000000002223 0.15151515151515152
0.00020553000000000932 0.16161616161616163
0.00020649999999999835 0.1717171717171717
0.00020672200000004803 0.18181818181818182
0.00020738700000000332 0.1919191919191919
0.00020739600000008185 0.20202020202020202
0.00020747700000001146 0.21212121212121213
0.00020781000000003047 0.2222222222222222
0.00020816700000003685 0.23232323232323232
0.00020826699999998421 0.24242424242424243
0.00020846699999998997 0.25252525252525254
0.00020858400000001165 0.26262626262626265
0.0002088099999999482 0.2727272727272727
0.00020929999999996785 0.2828282828282828
0.00020937900000006504 0.29292929292929293
0.0002094539999999423 0.30303030303030304
0.0002095380000000091 0.31313131313131315
0.00020955799999999858 0.32323232323232326
0.00020978100000001998 0.3333333333333333
0.0002098959999999872 0.3434343434343434
0.00021003299999999836 0.35353535353535354
0.0002100720000000056 0.36363636363636365
0.00021022599999998004 0.37373737373737376
0.00021033299999995148 0.3838383838383838
0.00021047799999995842 0.3939393939393939
0.00021055599999997288 0.40404040404040403
0.00021067699999999245 0.41414141414141414
0.00021111499999992844 0.42424242424242425
0.00021201599999998155 0.43434343434343436
0.00021214699999994036 0.4444444444444444
0.0002122789999999819 0.45454545454545453
0.00021236599999996386 0.46464646464646464
0.00021240200000005593 0.47474747474747475
0.00021255100000006077 0.48484848484848486
0.00021282400000000035 0.494949494949495
0.00021288899999993838 0.5050505050505051
0.00021311999999995557 0.5151515151515151
0.00021324000000000343 0.5252525252525253
0.00021332099999993304 0.5353535353535354
0.000213740999999934 0.5454545454545454
0.0002142360000000343 0.5555555555555556
0.00021434099999995126 0.5656565656565656
0.0002145100000000566 0.5757575757575758
0.00021452999999993505 0.5858585858585859
0.0002145439999999832 0.5959595959595959
0.00021461600000005632 0.6060606060606061
0.00021463599999993477 0.6161616161616161
0.00021506999999998389 0.6262626262626263
0.00021529600000003146 0.6363636363636364
0.0002160390000000012 0.6464646464646465
0.00021645299999994982 0.6565656565656566
0.00021652999999999256 0.6666666666666666
0.00021659299999998716 0.6767676767676768
0.0002167840000000254 0.6868686868686869
0.00021709899999999838 0.696969696969697
0.00021714700000008413 0.7070707070707071
0.00021748200000004658 0.7171717171717171
0.00021768799999999366 0.7272727272727273
0.0002178919999999973 0.7373737373737373
0.00021791199999998678 0.7474747474747475
0.00021956099999997924 0.7575757575757576
0.0002197569999999871 0.7676767676767676
0.00022039900000003776 0.7777777777777778
0.00022094900000002582 0.7878787878787878
0.00022188299999992278 0.797979797979798
0.0002226370000000255 0.8080808080808081
0.00022325299999992332 0.8181818181818182
0.00022337999999999525 0.8282828282828283
0.00022473899999997382 0.8383838383838383
0.0002273440000000182 0.8484848484848485
0.00022768699999997644 0.8585858585858586
0.0002291460000000134 0.8686868686868687
0.00022968399999989675 0.8787878787878788
0.00023149799999999665 0.8888888888888888
0.00023176199999996872 0.898989898989899
0.00023492800000002312 0.9090909090909091
0.0002350239999999726 0.9191919191919192
0.00024051799999991186 0.9292929292929293
0.0002514520000000964 0.9393939393939394
0.00025272700000000814 0.9494949494949495
0.0002569820000000167 0.9595959595959596
0.0002633859999999766 0.9696969696969697
0.000271912999999957 0.9797979797979798
0.00027477300000000593 0.98989898989899
0.0002906759999999897 1.0


==> figures/worker_cdf/data/aws/cdf_compute_1_1.csv <==
0.002975742 0.0
0.003138151 0.010101010101010102
0.003263385 0.020202020202020204
0.003297843 0.030303030303030304
0.003308862 0.04040404040404041
0.00331283 0.050505050505050504
0.003319429 0.06060606060606061
0.003336986 0.0707070707070707
0.003346836 0.08080808080808081
0.003356854 0.09090909090909091
0.003361203 0.10101010101010101
0.003373265 0.1111111111111111
0.003375626 0.12121212121212122
0.003379167 0.13131313131313133
0.003389874 0.1414141414141414
0.00341397 0.15151515151515152
0.003413988 0.16161616161616163
0.003419405 0.1717171717171717
0.003427283 0.18181818181818182
0.003432551 0.1919191919191919
0.003432638 0.20202020202020202
0.003440982 0.21212121212121213
0.003450284 0.2222222222222222
0.003455746 0.23232323232323232
0.003459005 0.24242424242424243
0.003461086 0.25252525252525254
0.003461399 0.26262626262626265
0.003461712 0.2727272727272727
0.003468162 0.2828282828282828
0.00348656 0.29292929292929293
0.003487339 0.30303030303030304
0.003487562 0.31313131313131315
0.003490805 0.32323232323232326
0.003495255 0.3333333333333333
0.003499407 0.3434343434343434
0.003499776 0.35353535353535354
0.003500937 0.36363636363636365
0.00350411 0.37373737373737376
0.003504705 0.3838383838383838
0.003510312 0.3939393939393939
0.003516136 0.40404040404040403
0.003516936 0.41414141414141414
0.003517148 0.42424242424242425
0.003525095 0.43434343434343436
0.003527103 0.4444444444444444
0.003529345 0.45454545454545453
0.003534512 0.46464646464646464
0.003541548 0.47474747474747475
0.003544575 0.48484848484848486
0.003550977 0.494949494949495
0.003563736 0.5050505050505051
0.003566486 0.5151515151515151
0.003572057 0.5252525252525253
0.003577264 0.5353535353535354
0.003584674 0.5454545454545454
0.003593607 0.5555555555555556
0.003594048 0.5656565656565656
0.003594506 0.5757575757575758
0.003603076 0.5858585858585859
0.003606212 0.5959595959595959
0.00360696 0.6060606060606061
0.00361882 0.6161616161616161
0.003619182 0.6262626262626263
0.003620735 0.6363636363636364
0.003622229 0.6464646464646465
0.003624156 0.6565656565656566
0.003624732 0.6666666666666666
0.003626478 0.6767676767676768
0.003630258 0.6868686868686869
0.003633077 0.696969696969697
0.003641338 0.7070707070707071
0.003642291 0.7171717171717171
0.003642451 0.7272727272727273
0.003645496 0.7373737373737373
0.003646784 0.7474747474747475
0.003660946 0.7575757575757576
0.003660987 0.7676767676767676
0.003668495 0.7777777777777778
0.003674076 0.7878787878787878
0.003682937 0.797979797979798
0.003688376 0.8080808080808081
0.003701689 0.8181818181818182
0.003713368 0.8282828282828283
0.003715458 0.8383838383838383
0.003719689 0.8484848484848485
0.003724281 0.8585858585858586
0.003726169 0.8686868686868687
0.003730637 0.8787878787878788
0.003742392 0.8888888888888888
0.003766897 0.898989898989899
0.003774879 0.9090909090909091
0.00379253 0.9191919191919192
0.003801346 0.9292929292929293
0.003815664 0.9393939393939394
0.003830583 0.9494949494949495
0.003864572 0.9595959595959596
0.003871236 0.9696969696969697
0.003909156 0.9797979797979798
0.003960027 0.98989898989899
0.003973908 1.0


==> figures/worker_cdf/data/aws/cdf_compute_1_2.csv <==
0.003254425 0.0
0.003364163 0.010101010101010102
0.003416898 0.020202020202020204
0.003419634 0.030303030303030304
0.00342606 0.04040404040404041
0.003433431 0.050505050505050504
0.003437922 0.06060606060606061
0.003438219 0.0707070707070707
0.003442333 0.08080808080808081
0.003451819 0.09090909090909091
0.003453711 0.10101010101010101
0.003472926 0.1111111111111111
0.003488516 0.12121212121212122
0.003503749 0.13131313131313133
0.003504339 0.1414141414141414
0.003513692 0.15151515151515152
0.003523747 0.16161616161616163
0.003529762 0.1717171717171717
0.003540995 0.18181818181818182
0.003543355 0.1919191919191919
0.003545571 0.20202020202020202
0.003551982 0.21212121212121213
0.003556231 0.2222222222222222
0.003559132 0.23232323232323232
0.003568394 0.24242424242424243
0.003576289 0.25252525252525254
0.003577148 0.26262626262626265
0.00357944 0.2727272727272727
0.003580255 0.2828282828282828
0.003583644 0.29292929292929293
0.003596952 0.30303030303030304
0.003598436 0.31313131313131315
0.003598516 0.32323232323232326
0.003598552 0.3333333333333333
0.003599226 0.3434343434343434
0.003606976 0.35353535353535354
0.003619042 0.36363636363636365
0.003623167 0.37373737373737376
0.003624377 0.3838383838383838
0.003625888 0.3939393939393939
0.003628021 0.40404040404040403
0.003633014 0.41414141414141414
0.003636619 0.42424242424242425
0.003655009 0.43434343434343436
0.003664521 0.4444444444444444
0.003667783 0.45454545454545453
0.003669093 0.46464646464646464
0.003674349 0.47474747474747475
0.003676811 0.48484848484848486
0.003678175 0.494949494949495
0.00369048 0.5050505050505051
0.003695042 0.5151515151515151
0.00369789 0.5252525252525253
0.003698683 0.5353535353535354
0.003704198 0.5454545454545454
0.003707197 0.5555555555555556
0.003707652 0.5656565656565656
0.003716673 0.5757575757575758
0.003716866 0.5858585858585859
0.00372724 0.5959595959595959
0.00372904 0.6060606060606061
0.003734108 0.6161616161616161
0.003745303 0.6262626262626263
0.003751072 0.6363636363636364
0.00375278 0.6464646464646465
0.003752923 0.6565656565656566
0.0037534 0.6666666666666666
0.003756336 0.6767676767676768
0.003772189 0.6868686868686869
0.00377969 0.696969696969697
0.003797193 0.7070707070707071
0.003797529 0.7171717171717171
0.003801775 0.7272727272727273
0.003814118 0.7373737373737373
0.003817649 0.7474747474747475
0.003819514 0.7575757575757576
0.003827836 0.7676767676767676
0.003828072 0.7777777777777778
0.003835466 0.7878787878787878
0.003845155 0.797979797979798
0.003858275 0.8080808080808081
0.0038592 0.8181818181818182
0.003865172 0.8282828282828283
0.003879654 0.8383838383838383
0.003880083 0.8484848484848485
0.003902245 0.8585858585858586
0.003921382 0.8686868686868687
0.003935654 0.8787878787878788
0.003962666 0.8888888888888888
0.003965272 0.898989898989899
0.003970832 0.9090909090909091
0.003971657 0.9191919191919192
0.003971853 0.9292929292929293
0.003992862 0.9393939393939394
0.004033105 0.9494949494949495
0.004085437 0.9595959595959596
0.004089447 0.9696969696969697
0.004119661 0.9797979797979798
0.004240973 0.98989898989899
0.004279661 1.0


==> figures/worker_cdf/data/aws/cdf_compute_2_1.csv <==
0.01385341 0.0
0.013877462 0.010101010101010102
0.014089547 0.020202020202020204
0.014308989 0.030303030303030304
0.014354042 0.04040404040404041
0.014413348 0.050505050505050504
0.014439174 0.06060606060606061
0.014455937 0.0707070707070707
0.014492732 0.08080808080808081
0.014493525 0.09090909090909091
0.014511847 0.10101010101010101
0.014604076 0.1111111111111111
0.01460558 0.12121212121212122
0.01467093 0.13131313131313133
0.014688633 0.1414141414141414
0.014721896 0.15151515151515152
0.014791026 0.16161616161616163
0.014798058 0.1717171717171717
0.014811216 0.18181818181818182
0.014811607 0.1919191919191919
0.014850538 0.20202020202020202
0.014883021 0.21212121212121213
0.014893451 0.2222222222222222
0.014904704 0.23232323232323232
0.014905114 0.24242424242424243
0.0149408 0.25252525252525254
0.014945955 0.26262626262626265
0.014959955 0.2727272727272727
0.014968295 0.2828282828282828
0.014981844 0.29292929292929293
0.014989395 0.30303030303030304
0.01500038 0.31313131313131315
0.015012272 0.32323232323232326
0.015023426 0.3333333333333333
0.015076589 0.3434343434343434
0.015091566 0.35353535353535354
0.015135301 0.36363636363636365
0.015140692 0.37373737373737376
0.01514697 0.3838383838383838
0.015160978 0.3939393939393939
0.015175563 0.40404040404040403
0.015178951 0.41414141414141414
0.015232099 0.42424242424242425
0.015238831 0.43434343434343436
0.015241436 0.4444444444444444
0.01526083 0.45454545454545453
0.015268196 0.46464646464646464
0.015304056 0.47474747474747475
0.015309037 0.48484848484848486
0.015318306 0.494949494949495
0.015329513 0.5050505050505051
0.015330244 0.5151515151515151
0.015349199 0.5252525252525253
0.015349874 0.5353535353535354
0.01535104 0.5454545454545454
0.015355653 0.5555555555555556
0.015405066 0.5656565656565656
0.015424785 0.5757575757575758
0.015442479 0.5858585858585859
0.015452641 0.5959595959595959
0.015461772 0.6060606060606061
0.015477725 0.6161616161616161
0.01548798 0.6262626262626263
0.0155043 0.6363636363636364
0.01552154 0.6464646464646465
0.01554754 0.6565656565656566
0.015564929 0.6666666666666666
0.015568556 0.6767676767676768
0.015568814 0.6868686868686869
0.015572852 0.696969696969697
0.015582606 0.7070707070707071
0.015614363 0.7171717171717171
0.015628671 0.7272727272727273
0.015630866 0.7373737373737373
0.015634181 0.7474747474747475
0.015660803 0.7575757575757576
0.01567951 0.7676767676767676
0.015716054 0.7777777777777778
0.015718627 0.7878787878787878
0.015721395 0.797979797979798
0.015741079 0.8080808080808081
0.015751088 0.8181818181818182
0.015771594 0.8282828282828283
0.015787563 0.8383838383838383
0.015787767 0.8484848484848485
0.015810042 0.8585858585858586
0.015812418 0.8686868686868687
0.015834098 0.8787878787878788
0.015888642 0.8888888888888888
0.015905342 0.898989898989899
0.015988783 0.9090909090909091
0.016000371 0.9191919191919192
0.016000388 0.9292929292929293
0.016016225 0.9393939393939394
0.016085388 0.9494949494949495
0.016091691 0.9595959595959596
0.016120566 0.9696969696969697
0.016130769 0.9797979797979798
0.016175233 0.98989898989899
0.016209212 1.0


==> figures/worker_cdf/data/aws/cdf_compute_2_2.csv <==
0.014642054 0.0
0.014777036 0.010101010101010102
0.01484441 0.020202020202020204
0.014881646 0.030303030303030304
0.014918586 0.04040404040404041
0.015016623 0.050505050505050504
0.015028418 0.06060606060606061
0.015055038 0.0707070707070707
0.015093392 0.08080808080808081
0.015105717 0.09090909090909091
0.015106793 0.10101010101010101
0.015121677 0.1111111111111111
0.015131436 0.12121212121212122
0.015145854 0.13131313131313133
0.01516232 0.1414141414141414
0.015187963 0.15151515151515152
0.015191512 0.16161616161616163
0.015197147 0.1717171717171717
0.015200557 0.18181818181818182
0.01521959 0.1919191919191919
0.015228474 0.20202020202020202
0.015229361 0.21212121212121213
0.015230379 0.2222222222222222
0.015245815 0.23232323232323232
0.015247259 0.24242424242424243
0.01526112 0.25252525252525254
0.015271339 0.26262626262626265
0.015276443 0.2727272727272727
0.015299753 0.2828282828282828
0.01531679 0.29292929292929293
0.01532117 0.30303030303030304
0.015351127 0.31313131313131315
0.015381068 0.32323232323232326
0.015391012 0.3333333333333333
0.015407732 0.3434343434343434
0.015409133 0.35353535353535354
0.015409983 0.36363636363636365
0.015416533 0.37373737373737376
0.015451843 0.3838383838383838
0.015456771 0.3939393939393939
0.015457477 0.40404040404040403
0.015470244 0.41414141414141414
0.01547851 0.42424242424242425
0.015503229 0.43434343434343436
0.015513654 0.4444444444444444
0.01552879 0.45454545454545453
0.01554205 0.46464646464646464
0.015542214 0.47474747474747475
0.015559245 0.48484848484848486
0.015649876 0.494949494949495
0.015660381 0.5050505050505051
0.015670643 0.5151515151515151
0.015718335 0.5252525252525253
0.01573515 0.5353535353535354
0.015758847 0.5454545454545454
0.015767064 0.5555555555555556
0.015782772 0.5656565656565656
0.015812117 0.5757575757575758
0.015826263 0.5858585858585859
0.015841686 0.5959595959595959
0.015866617 0.6060606060606061
0.015868417 0.6161616161616161
0.015872791 0.6262626262626263
0.015894545 0.6363636363636364
0.015924414 0.6464646464646465
0.015926547 0.6565656565656566
0.015935528 0.6666666666666666
0.015970864 0.6767676767676768
0.015978544 0.6868686868686869
0.015990092 0.696969696969697
0.016035425 0.7070707070707071
0.016084001 0.7171717171717171
0.016087238 0.7272727272727273
0.016091336 0.7373737373737373
0.016097575 0.7474747474747475
0.016109415 0.7575757575757576
0.016136624 0.7676767676767676
0.016140201 0.7777777777777778
0.01615185 0.7878787878787878
0.016160952 0.797979797979798
0.016171993 0.8080808080808081
0.016186661 0.8181818181818182
0.016228386 0.8282828282828283
0.016280363 0.8383838383838383
0.016302529 0.8484848484848485
0.016347706 0.8585858585858586
0.016360059 0.8686868686868687
0.016363725 0.8787878787878788
0.016366946 0.8888888888888888
0.016373753 0.898989898989899
0.016379004 0.9090909090909091
0.016390172 0.9191919191919192
0.016404759 0.9292929292929293
0.016441781 0.9393939393939394
0.016502505 0.9494949494949495
0.016537647 0.9595959595959596
0.016597029 0.9696969696969697
0.016689032 0.9797979797979798
0.016711411 0.98989898989899
0.01687618 1.0


==> figures/worker_cdf/data/aws/cdf_compute_3_1.csv <==
0.620401676 0.0
0.620481927 0.010101010101010102
0.621784121 0.020202020202020204
0.621804518 0.030303030303030304
0.621815059 0.04040404040404041
0.621895679 0.050505050505050504
0.621960452 0.06060606060606061
0.622003044 0.0707070707070707
0.62205143 0.08080808080808081
0.622094344 0.09090909090909091
0.622171972 0.10101010101010101
0.622225307 0.1111111111111111
0.62224954 0.12121212121212122
0.622265778 0.13131313131313133
0.622330975 0.1414141414141414
0.622334133 0.15151515151515152
0.622363742 0.16161616161616163
0.622417533 0.1717171717171717
0.622524626 0.18181818181818182
0.622577619 0.1919191919191919
0.622611482 0.20202020202020202
0.622634132 0.21212121212121213
0.622647049 0.2222222222222222
0.622679494 0.23232323232323232
0.622827598 0.24242424242424243
0.6232069 0.25252525252525254
0.623331869 0.26262626262626265
0.623380764 0.2727272727272727
0.623690847 0.2828282828282828
0.623766713 0.29292929292929293
0.623800422 0.30303030303030304
0.623822403 0.31313131313131315
0.623822984 0.32323232323232326
0.623885883 0.3333333333333333
0.623906661 0.3434343434343434
0.623920654 0.35353535353535354
0.623964653 0.36363636363636365
0.624000797 0.37373737373737376
0.624086027 0.3838383838383838
0.624131707 0.3939393939393939
0.624133891 0.40404040404040403
0.624194795 0.41414141414141414
0.624278236 0.42424242424242425
0.624299666 0.43434343434343436
0.624337686 0.4444444444444444
0.624369788 0.45454545454545453
0.624393193 0.46464646464646464
0.624426497 0.47474747474747475
0.624476111 0.48484848484848486
0.624516399 0.494949494949495
0.624888548 0.5050505050505051
0.624915684 0.5151515151515151
0.624974861 0.5252525252525253
0.625059125 0.5353535353535354
0.625391386 0.5454545454545454
0.625412072 0.5555555555555556
0.625610506 0.5656565656565656
0.625684118 0.5757575757575758
0.625825722 0.5858585858585859
0.625930984 0.5959595959595959
0.626074295 0.6060606060606061
0.626155466 0.6161616161616161
0.626214516 0.6262626262626263
0.626342264 0.6363636363636364
0.62643923 0.6464646464646465
0.626524272 0.6565656565656566
0.626576061 0.6666666666666666
0.626695985 0.6767676767676768
0.626752048 0.6868686868686869
0.626899762 0.696969696969697
0.626929133 0.7070707070707071
0.626983167 0.7171717171717171
0.627098931 0.7272727272727273
0.627123951 0.7373737373737373
0.627264352 0.7474747474747475
0.627356825 0.7575757575757576
0.627357478 0.7676767676767676
0.62742335 0.7777777777777778
0.627468943 0.7878787878787878
0.627488168 0.797979797979798
0.627561967 0.8080808080808081
0.627599048 0.8181818181818182
0.627835386 0.8282828282828283
0.627930608 0.8383838383838383
0.628057597 0.8484848484848485
0.628265082 0.8585858585858586
0.628397318 0.8686868686868687
0.628657505 0.8787878787878788
0.62875928 0.8888888888888888
0.628851112 0.898989898989899
0.628942378 0.9090909090909091
0.629321094 0.9191919191919192
0.629391966 0.9292929292929293
0.629589358 0.9393939393939394
0.629883846 0.9494949494949495
0.629923112 0.9595959595959596
0.630079932 0.9696969696969697
0.630453974 0.9797979797979798
0.630754484 0.98989898989899
0.632299338 1.0


==> figures/worker_cdf/data/aws/cdf_compute_3_2.csv <==
0.620899788 0.0
0.620980375 0.010101010101010102
0.621029285 0.020202020202020204
0.621304153 0.030303030303030304
0.621531559 0.04040404040404041
0.621596523 0.050505050505050504
0.621641124 0.06060606060606061
0.621903413 0.0707070707070707
0.622031064 0.08080808080808081
0.622037303 0.09090909090909091
0.622062244 0.10101010101010101
0.622125911 0.1111111111111111
0.622205034 0.12121212121212122
0.622595766 0.13131313131313133
0.622948629 0.1414141414141414
0.623043596 0.15151515151515152
0.623221213 0.16161616161616163
0.623605228 0.1717171717171717
0.623716872 0.18181818181818182
0.623816126 0.1919191919191919
0.62381984 0.20202020202020202
0.624089992 0.21212121212121213
0.624391082 0.2222222222222222
0.624596252 0.23232323232323232
0.625342025 0.24242424242424243
0.625415814 0.25252525252525254
0.625681148 0.26262626262626265
0.625779632 0.2727272727272727
0.625905488 0.2828282828282828
0.625914993 0.29292929292929293
0.625915879 0.30303030303030304
0.626189438 0.31313131313131315
0.626193003 0.32323232323232326
0.626195677 0.3333333333333333
0.626196151 0.3434343434343434
0.626394931 0.35353535353535354
0.626414335 0.36363636363636365
0.626457852 0.37373737373737376
0.626480769 0.3838383838383838
0.626760772 0.3939393939393939
0.62678299 0.40404040404040403
0.627052782 0.41414141414141414
0.627087449 0.42424242424242425
0.627225829 0.43434343434343436
0.627272826 0.4444444444444444
0.627316359 0.45454545454545453
0.627386053 0.46464646464646464
0.627390274 0.47474747474747475
0.6274319 0.48484848484848486
0.627563138 0.494949494949495
0.62758903 0.5050505050505051
0.627825716 0.5151515151515151
0.627944929 0.5252525252525253
0.628198602 0.5353535353535354
0.628294463 0.5454545454545454
0.628373719 0.5555555555555556
0.628400462 0.5656565656565656
0.628646348 0.5757575757575758
0.628794023 0.5858585858585859
0.628957674 0.5959595959595959
0.629094287 0.6060606060606061
0.629094793 0.6161616161616161
0.629395959 0.6262626262626263
0.629423864 0.6363636363636364
0.629443997 0.6464646464646465
0.629520323 0.6565656565656566
0.629788918 0.6666666666666666
0.629828315 0.6767676767676768
0.629940374 0.6868686868686869
0.630008696 0.696969696969697
0.630025479 0.7070707070707071
0.63006131 0.7171717171717171
0.630299829 0.7272727272727273
0.630379914 0.7373737373737373
0.630483871 0.7474747474747475
0.630686353 0.7575757575757576
0.630766758 0.7676767676767676
0.630794966 0.7777777777777778
0.630931652 0.7878787878787878
0.631120039 0.797979797979798
0.631485768 0.8080808080808081
0.631617345 0.8181818181818182
0.631671702 0.8282828282828283
0.631777581 0.8383838383838383
0.631902842 0.8484848484848485
0.63195088 0.8585858585858586
0.632095483 0.8686868686868687
0.632533816 0.8787878787878788
0.632567841 0.8888888888888888
0.632614717 0.898989898989899
0.632770196 0.9090909090909091
0.633273777 0.9191919191919192
0.633298732 0.9292929292929293
0.633328831 0.9393939393939394
0.633402827 0.9494949494949495
0.633522656 0.9595959595959596
0.633783187 0.9696969696969697
0.633870364 0.9797979797979798
0.633932063 0.98989898989899
0.634253481 1.0


==> figures/worker_cdf/data/aws/cdf_fit_1_1.csv <==
0.0020224639354689705 1.000000000000005e-6
0.002074634242560049 2.1346184321794073e-6
0.0021268045496511275 4.39538913024657e-6
0.0021789748567422056 8.745974682218121e-6
0.002231145163833284 1.684518456192411e-5
0.0022833154709243626 3.145384959604908e-5
0.002335485778015441 5.7020570969384e-5
0.002387656085106519 0.00010049344869726118
0.0024398263921975977 0.00017240272420565247
0.0024919966992886762 0.00028824958338006525
0.0025441670063797548 0.0004702172812307734
0.0025963373134708333 0.0007491912461664935
0.0026485076205619114 0.0011670352343383526
0.00270067792765299 0.0017790230055938895
0.0027528482347440684 0.002656273356457003
0.002805018541835147 0.00388798639820578
0.002857188848926225 0.005583237686591558
0.0029093591560173035 0.007872061595446166
0.002961529463108382 0.010905552947973516
0.0030136997701994605 0.014854741379869136
0.003065870077290539 0.019908048425205643
0.003118040384381617 0.026267221604049054
0.0031702106914726956 0.03414174779761625
0.003222380998563774 0.04374187137470983
0.0032745513056548527 0.055270469642202065
0.0033267216127459307 0.0689141565403471
0.0033788919198370093 0.08483408245379698
0.0034310622269280878 0.10315696253898454
0.0034832325340191663 0.12396689005605503
0.003535402841110245 0.14729847083271572
0.003587573148201323 0.17313175069525955
0.0036397434552924014 0.20138930445850337
0.00369191376238348 0.23193572171179638
0.0037440840694745584 0.2645795728293196
0.0037962543765656365 0.2990777815125036
0.003848424683656715 0.3351421809376426
0.0039005949907477936 0.372447901132438
0.003952765297838872 0.41064313503036987
0.00400493560492995 0.4493597660643261
0.004057105912021029 0.48822431393750376
0.004109276219112107 0.5268686666332587
0.004161446526203185 0.5649401119840641
0.004213616833294264 0.6021102549710445
0.004265787140385342 0.6380824995276746
0.004317957447476421 0.6725978774136342
0.004370127754567499 0.7054391132640392
0.004422298061658577 0.7364329165879344
0.004474468368749656 0.7654505820266022
0.0045266386758407344 0.7924070540082166
0.004578808982931813 0.8172586682780647
0.0046309792900228915 0.8399998196203137
0.0046831495971139695 0.8606588229453818
0.0047353199042050485 0.8792932355746237
0.004787490211296127 0.8959848946891302
0.0048396605183872055 0.9108348987367048
0.004891830825478284 0.9239587285239471
0.004944001132569362 0.9354816660817089
0.004996171439660441 0.9455346301894367
0.005048341746751519 0.9542505092150675
0.005100512053842597 0.961761036654738
0.005152682360933676 0.9681942238429732
0.005204852668024754 0.9736723385960362
0.005257022975115833 0.9783103984006682
0.005309193282206911 0.9822151321087306
0.005361363589297989 0.9854843545703844
0.005413533896389068 0.9882066936394518
0.005465704203480146 0.9904616077881945
0.005517874510571225 0.9923196343945987
0.005570044817662303 0.9938428128409176
0.005622215124753381 0.9950852321697047
0.00567438543184446 0.9960936595503185
0.005726555738935538 0.9969082126854517
0.005778726046026616 0.9975630461134466
0.005830896353117695 0.9980870278245519
0.005883066660208773 0.9985043884923126
0.005935236967299852 0.9988353307945463
0.00598740727439093 0.9990965907017697
0.006039577581482008 0.9993019462395938
0.006091747888573087 0.9994626721212371
0.006143918195664165 0.9995879408603356
0.006196088502755244 0.9996851725926592
0.006248258809846322 0.9997603369458385
0.0063004291169374005 0.9998182109871964
0.0063525994240284794 0.9998625976354739
0.0064047697311195575 0.9998965090194506
0.0064569400382106365 0.9999223191725273
0.0065091103453017145 0.9999418902245397
0.006561280652392793 0.9999566759374292
0.006613450959483872 0.9999678060673984
0.00666562126657495 0.9999761546516583
0.006717791573666029 0.9999823949341101
0.006769961880757107 0.9999870432763123
0.006822132187848185 0.9999904940576673
0.006874302494939264 0.9999930472577064
0.006926472802030342 0.9999949301363182
0.00697864310912142 0.9999963141851582
0.007030813416212499 0.999997328314092
0.007082983723303577 0.9999980690581536
0.007135154030394656 0.9999986084402889
0.007187324337485734 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_1_2.csv <==
0.002620724852810932 1.0000000000000052e-6
0.002666843023075572 1.9759688114405743e-6
0.0027129611933402126 3.802101959514715e-6
0.0027590793636048526 7.130732878310633e-6
0.002805197533869493 1.3046534714628344e-5
0.002851315704134133 2.330626411715976e-5
0.002897433874398773 4.068326057488797e-5
0.0029435520446634135 6.944770545293476e-5
0.0029896702149280535 0.00011601601668019833
0.003035788385192694 0.00018980212715702846
0.003081906555457334 0.0003042984075043236
0.003128024725721974 0.00047840336040198795
0.0031741428959866144 0.0007379959685993604
0.0032202610662512544 0.0011177323572969186
0.003266379236515895 0.0016630097431049086
0.003312497406780535 0.0024320070779458073
0.003358615577045175 0.003497674120771187
0.0034047337473098152 0.004949504739420129
0.0034508519175744552 0.006894900733673907
0.0034969700878390957 0.009459914401669406
0.0035430882581037357 0.012789156192962265
0.0035892064283683757 0.017044671868452696
0.003635324598633016 0.022403633715195586
0.003681442768897656 0.029054752407539512
0.0037275609391622965 0.03719339737362794
0.0037736791094269365 0.04701550875708414
0.003819797279691577 0.058710485762198054
0.003865915449956217 0.07245333527509212
0.003912033620220857 0.08839645146608284
0.003958151790485497 0.10666146235019876
0.004004269960750138 0.12733161530345535
0.004050388131014777 0.15044517508501454
0.004096506301279418 0.17599027296039213
0.004142624471544058 0.20390157551686638
0.004188742641808698 0.23405904157785246
0.004234860812073338 0.2662889130540898
0.004280978982337979 0.30036695052597956
0.004327097152602618 0.3360237878223333
0.004373215322867259 0.37295215278842697
0.004419333493131899 0.41081559363858366
0.00446545166339654 0.4492582695513962
0.004511569833661179 0.4879153156003915
0.00455768800392582 0.5264232778320278
0.00460380617419046 0.5644301334265682
0.0046499243444551 0.6016044598401036
0.00469604251471974 0.6376433899230816
0.0047421606849843805 0.6722790801004457
0.00478827885524902 0.7052835179706054
0.0048343970255136605 0.7364715964015633
0.004880515195778301 0.7657024763667478
0.004926633366042941 0.7928793445933574
0.004972751536307581 0.8179477403666388
0.005018869706572221 0.8408926760091002
0.005064987876836862 0.8617348067563384
0.005111106047101501 0.8805259185885597
0.005157224217366142 0.8973439988671617
0.005203342387630782 0.9122881370650233
0.005249460557895423 0.9254734746898378
0.005295578728160062 0.9370263880972052
0.005341696898424703 0.9470800485924863
0.005387815068689343 0.9557704640207644
0.005433933238953983 0.9632330674521182
0.005480051409218623 0.969599883521551
0.0055261695794832635 0.974997272817191
0.005572287749747903 0.9795442301915319
0.0056184059200125435 0.9833511942545036
0.005664524090277184 0.9865193124306553
0.005710642260541824 0.9891400983440629
0.005756760430806464 0.991295415236195
0.005802878601071104 0.9930577198053623
0.005848996771335745 0.9944905044235871
0.005895114941600384 0.9956488813057637
0.005941233111865025 0.9965802591183909
0.005987351282129665 0.9973250700670617
0.006033469452394305 0.9979175131598347
0.006079587622658945 0.9983862866982183
0.006125705792923586 0.998755289807716
0.006171823963188226 0.9990442788006483
0.006217942133452866 0.9992694692700665
0.006264060303717506 0.9994440790218501
0.0063101784739821466 0.9995788102935803
0.006356296644246786 0.9996822722524853
0.0064024148145114266 0.999761346603023
0.006448532984776067 0.9998215003716341
0.0064946511550407066 0.9998670506783408
0.006540769325305347 0.9999013866543973
0.006586887495569987 0.999927153715468
0.006633005665834628 0.9999464052326451
0.006679123836099267 0.9999607263281661
0.006725242006363908 0.9999713341153383
0.006771360176628548 0.999979158247254
0.006817478346893188 0.9999849051699241
0.006863596517157828 0.999989109016632
0.006909714687422469 0.999992171648024
0.006955832857687108 0.9999943939468692
0.007001951027951749 0.9999960001228526
0.007048069198216389 0.9999971564729463
0.00709418736848103 0.9999979857759952
0.007140305538745669 0.9999985782736388
0.00718642370901031 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_2_1.csv <==
0.013426358579664422 9.999999999999938e-7
0.013473161620169096 1.682734823551115e-6
0.013519964660673768 2.7976585536453614e-6
0.013566767701178442 4.5960001428152925e-6
0.013613570741683116 7.461300074057074e-6
0.013660373782187788 1.1971288531793277e-5
0.013707176822692463 1.8984620621375475e-5
0.013753979863197137 2.9760502748907544e-5
0.013800782903701809 4.612098774194926e-5
0.013847585944206483 7.066748494989722e-5
0.013894388984711155 0.00010706465643546278
0.01394119202521583 0.0001604061154831733
0.013987995065720503 0.00023767690369058404
0.014034798106225176 0.0003483272293236869
0.01408160114672985 0.0005049699881084103
0.014128404187234524 0.0007242107293603092
0.014175207227739196 0.001027612578105269
0.01422201026824387 0.0014427898724135293
0.014268813308748544 0.0020046127828859594
0.014315616349253216 0.0027564910465198112
0.01436241938975789 0.0037516885812006484
0.014409222430262564 0.005054602930941672
0.014456025470767237 0.00674192540566816
0.01450282851127191 0.008903580989268722
0.014549631551776585 0.011643333484690857
0.014596434592281257 0.015078933034457363
0.014643237632785931 0.019341682210031325
0.014690040673290604 0.024575305209224657
0.014736843713795278 0.030934023779868113
0.014783646754299952 0.038579774019474475
0.014830449794804624 0.047678539949605046
0.014877252835309298 0.05839583137476632
0.014924055875813972 0.07089139246599344
0.014970858916318644 0.08531329008593368
0.015017661956823318 0.10179159248847139
0.015064464997327992 0.12043190447372769
0.015111268037832665 0.14130906899648868
0.015158071078337339 0.16446137261968116
0.015204874118842013 0.1898855989957443
0.015251677159346685 0.21753325808714835
0.01529848019985136 0.24730827826007007
0.015345283240356033 0.2790663849148739
0.015392086280860705 0.3126163062576929
0.01543888932136538 0.3477228493803416
0.015485692361870052 0.3841117847247591
0.015532495402374726 0.42147637192730425
0.0155792984428794 0.4594852628814452
0.015626101483384072 0.4977914360551989
0.015672904523888746 0.5360417559004189
0.01571970756439342 0.5738867170796291
0.015766510604898094 0.6109899275288263
0.015813313645402765 0.6470369070364083
0.01586011668590744 0.6817428267171078
0.015906919726412113 0.7148588851433286
0.015953722766916787 0.7461771030595126
0.01600052580742146 0.7755334136827091
0.016047328847926135 0.8028090224142013
0.016094131888430806 0.8279301015197654
0.01614093492893548 0.8508659660484607
0.016187737969440154 0.8716259423562989
0.016234541009944828 0.8902551870950275
0.016281344050449502 0.9068297411347298
0.016328147090954176 0.9214511099634524
0.016374950131458847 0.934240651420596
0.01642175317196352 0.9453340260508876
0.016468556212468195 0.9548759285187295
0.01651535925297287 0.9630152743415428
0.016562162293477543 0.969900968598172
0.016608965333982213 0.9756783358177701
0.016655768374486887 0.9804862459567472
0.01670257141499156 0.9844549325105125
0.016749374455496235 0.9877044668920838
0.01679617749600091 0.9903438289937821
0.016842980536505583 0.9924704974074927
0.016889783577010254 0.994170473635404
0.016936586617514928 0.9955186518900315
0.016983389658019602 0.996579448614271
0.017030192698524276 0.9974076123859578
0.01707699573902895 0.9980491441459128
0.017123798779533624 0.9985422685387587
0.017170601820038295 0.9989184085775432
0.01721740486054297 0.9992031270292873
0.017264207901047643 0.9994170082710699
0.017311010941552317 0.9995764634888282
0.01735781398205699 0.9996944497670116
0.01740461702256166 0.999781099779167
0.017451420063066336 0.9998442634850166
0.01749822310357101 0.9998899665970536
0.017545026144075684 0.999922792777304
0.017591829184580358 0.9999461977643004
0.017638632225085032 0.9999627641158013
0.017685435265589702 0.9999744051765139
0.017732238306094376 0.9999825264122948
0.01777904134659905 0.9999881515363352
0.017825844387103724 0.999992020003481
0.0178726474276084 0.9999946615534107
0.017919450468113073 0.9999964526045507
0.017966253508617743 0.9999976584799162
0.018013056549122417 0.9999984647082041
0.01805985958962709 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_2_2.csv <==
0.014282182806824667 9.999999999999915e-7
0.01431881888994375 1.6617823928878104e-6
0.01435545497306283 2.7307590433000724e-6
0.014392091056181913 4.437708576146338e-6
0.014428727139300993 7.132331529564747e-6
0.014465363222420076 1.1337906775713737e-5
0.014501999305539158 1.7827656011307065e-5
0.014538635388658239 2.772982574573209e-5
0.014575271471777321 4.267006005516067e-5
0.014611907554896402 6.496126305681208e-5
0.014648543638015484 9.785270717403699e-5
0.014685179721134565 0.00014585144443493916
0.014721815804253647 0.00021512987441045105
0.01475845188737273 0.00031403330516920465
0.01479508797049181 0.0004537001543439545
0.014831724053610893 0.0006488046891931323
0.014868360136729973 0.0009184275160902174
0.014904996219849056 0.0012870520725350141
0.014941632302968138 0.0017856759313931428
0.014978268386087219 0.0024530137587897164
0.015014904469206301 0.003336754481931673
0.015051540552325382 0.004494819137478917
0.015088176635444464 0.005996548853333912
0.015124812718563545 0.007923735701514271
0.015161448801682628 0.010371394321767424
0.01519808488480171 0.013448161094096581
0.01523472096792079 0.017276202209175005
0.015271357051039873 0.02199051418213867
0.015307993134158954 0.02773751184940442
0.015344629217278036 0.034672820849377096
0.015381265300397119 0.04295822444555726
0.0154179013835162 0.05275775779143415
0.015454537466635282 0.06423299476898817
0.015491173549754362 0.0775376306486312
0.015527809632873445 0.09281152427487922
0.015564445715992527 0.1101744217127722
0.015601081799111608 0.12971963424276098
0.01563771788223069 0.15150798216800085
0.01567435396534977 0.1755623374573058
0.01571099004846885 0.201863099123356
0.015747626131587936 0.23034491320520875
0.015784262214707016 0.2608949038662121
0.015820898297826097 0.293352615015806
0.01585753438094518 0.32751177660570535
0.015894170464064262 0.36312391172679725
0.015930806547183343 0.39990369662112646
0.015967442630302423 0.4375358833186205
0.016004078713421507 0.4756835015399729
0.016040714796540588 0.5139969799220461
0.01607735087965967 0.5521237724128182
0.016113986962778753 0.58971804793336
0.016150623045897834 0.6264500020180459
0.016187259129016914 0.6620143776898186
0.016223895212136 0.6961378366207659
0.01626053129525508 0.7285848960328055
0.01629716737837416 0.7591622357009284
0.01633380346149324 0.7877212758577564
0.016370439544612325 0.814159023579361
0.016407075627731405 0.8384172756031975
0.016443711710850486 0.8604803437182278
0.01648034779396957 0.88037153050626
0.01651698387708865 0.8981486255892005
0.01655361996020773 0.9138987146659912
0.016590256043326812 0.9277325961591278
0.016626892126445896 0.9397790852900945
0.016663528209564977 0.9501794559888114
0.016700164292684058 0.9590822310130813
0.01673680037580314 0.9666384840826976
0.016773436458922222 0.9729977686955047
0.016810072542041303 0.978304740160297
0.016846708625160387 0.9826964931946852
0.016883344708279468 0.9863005993715105
0.01691998079139855 0.9892337981227075
0.01695661687451763 0.9916012725171991
0.016993252957636713 0.9934964265314808
0.017029889040755794 0.9950010733947842
0.017066525123874875 0.996185943792746
0.01710316120699396 0.9971114270002144
0.01713979729011304 0.9978284660441014
0.01717643337323212 0.9983795384638385
0.0172130694563512 0.9987996659583929
0.017249705539470285 0.9991174081893359
0.017286341622589366 0.9993558074705707
0.017322977705708446 0.9995332614614302
0.01735961378882753 0.9996643099445504
0.01739624987194661 0.9997603291487842
0.017432885955065692 0.9998301328530482
0.017469522038184773 0.9998804837715316
0.017506158121303857 0.9999165216395957
0.017542794204422937 0.9999421161996463
0.017579430287542018 0.9999601541488642
0.017616066370661102 0.9999727692723518
0.017652702453780183 0.9999815246435274
0.017689338536899264 0.999987555098753
0.017725974620018348 0.999991677324718
0.01776261070313743 0.9999944739433881
0.01779924678625651 0.9999963570199872
0.01783588286937559 0.9999976155089975
0.017872518952494674 0.9999984503253053
0.017909155035613755 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_3_1.csv <==
0.6143910275284581 9.999999999999282e-7
0.6146155794541275 1.6100437916072699e-6
0.6148401313797969 2.568483141322111e-6
0.6150646833054663 4.059992383455193e-6
0.6152892352311357 6.3590400297227e-6
0.615513787156805 9.869255070047142e-6
0.6157383390824744 1.5177931018434024e-5
0.6159628910081438 2.3130518639482547e-5
0.6161874429338132 3.493110183615783e-5
0.6164119948594826 5.227609948761147e-5
0.616636546785152 7.752972795889776e-5
0.6168610987108214 0.00011395099864034757
0.6170856506364908 0.00016598307538180526
0.6173102025621602 0.00023961649631710073
0.6175347544878296 0.0003428378463251389
0.617759306413499 0.0004861746830316448
0.6179838583391684 0.0006833455755642266
0.6182084102648377 0.0009520207086512422
0.6184329621905071 0.0013146933553702769
0.6186575141161765 0.0017996554124381078
0.6188820660418459 0.0024420610144607995
0.6191066179675153 0.003285051051429173
0.6193311698931847 0.0043808984732388555
0.6195557218188541 0.005792120099595595
0.6197802737445235 0.0075924860733059514
0.6200048256701929 0.0098678442013028
0.6202293775958623 0.012716664587693627
0.6204539295215317 0.016250201743334178
0.6206784814472011 0.020592168417174567
0.6209030333728704 0.025877819342761416
0.6211275852985398 0.032252355304074394
0.6213521372242092 0.03986857934370721
0.6215766891498786 0.048883767883013504
0.621801241075548 0.05945575951949458
0.6220257930012174 0.07173831191541581
0.6222503449268868 0.08587583013471198
0.6224748968525562 0.10199762475661076
0.6226994487782256 0.12021191108048698
0.622924000703895 0.1405998072497993
0.6231485526295644 0.1632096245672096
0.6233731045552338 0.1880517633748166
0.6235976564809032 0.21509452914492946
0.6238222084065725 0.24426116359576208
0.6240467603322419 0.27542834401944477
0.6242713122579113 0.3084263416967385
0.6244958641835807 0.34304095025831394
0.6247204161092501 0.37901720186257676
0.6249449680349195 0.4160647892539013
0.6251695199605889 0.45386501224070736
0.6253940718862583 0.4920789753252207
0.6256186238119276 0.5303566862130179
0.625843175737597 0.5683466488121656
0.6260677276632663 0.6057055135785803
0.6262922795889357 0.6421073451317105
0.6265168315146051 0.6772520921292194
0.6267413834402745 0.7108728953521369
0.6269659353659439 0.7427419426431325
0.6271904872916133 0.7726746679361092
0.6274150392172827 0.8005321892104884
0.6276395911429521 0.8262219794580647
0.6278641430686215 0.8496968585664685
0.6280886949942909 0.8709524761485844
0.6283132469199603 0.8900235208766449
0.6285377988456297 0.9069789375775706
0.628762350771299 0.9219164577996827
0.6289869026969684 0.9349567531340045
0.6292114546226378 0.9462375052084263
0.6294360065483072 0.9559076551549794
0.6296605584739766 0.9641220524962428
0.629885110399646 0.9710366732162609
0.6301096623253154 0.9768045236514054
0.6303342142509848 0.9815722947424648
0.6305587661766542 0.9854777834454355
0.6307833181023236 0.9886480571783977
0.631007870027993 0.9911983046457139
0.6312324219536624 0.993231292902087
0.6314569738793318 0.9948373359833198
0.6316815258050011 0.9960946740897693
0.6319060777306705 0.9970701629606442
0.6321306296563399 0.9978201792541397
0.6323551815820093 0.9983916578869679
0.6325797335076787 0.9988231898751077
0.6328042854333481 0.999146122903228
0.6330288373590175 0.9993856205122124
0.6332533892846869 0.9995616485771839
0.6334779412103563 0.9996898690666188
0.6337024931360257 0.9997824305896202
0.6339270450616951 0.9998486528286112
0.6341515969873645 0.9998956076608614
0.6343761489130338 0.999928603755903
0.6346007008387032 0.9999515839329213
0.6348252527643726 0.9999674458441126
0.635049804690042 0.9999782968931109
0.6352743566157114 0.9999856539606775
0.6354989085413808 0.9999905977199365
0.6357234604670502 0.9999938902683592
0.6359480123927196 0.9999960636302546
0.636172564318389 0.9999974854995599
0.6363971162440584 0.9999984074716846
0.6366216681697278 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_3_2.csv <==
0.6117196810214331 9.999999999999682e-7
0.6120500623821572 1.6142505556745409e-6
0.6123804437428814 2.5815207074801114e-6
0.6127108251036054 4.090003535356092e-6
0.6130412064643295 6.419852909304322e-6
0.6133715878250535 9.983664489257896e-6
0.6137019691857777 1.5382567929700236e-5
0.6140323505465017 2.3482937489354454e-5
0.6143627319072258 3.551990414893752e-5
0.6146931132679498 5.323513154500874e-5
0.615023494628674 7.90576350082614e-5
0.6153538759893981 0.00011633767582856097
0.6156842573501221 0.00016964480709918324
0.6160146387108463 0.00024514179233620814
0.6163450200715703 0.0003510461266140725
0.6166754014322944 0.0004981899851279096
0.6170057827930184 0.0007006873021416116
0.6173361641537426 0.0009767130362713097
0.6176665455144666 0.0013493942260567415
0.6179969268751907 0.0018478049724937333
0.6183273082359148 0.0025080479112219458
0.6186576895966389 0.0033743931372181633
0.618988070957363 0.004500432224231818
0.619318452318087 0.005950190512756471
0.6196488336788112 0.007799126091446081
0.6199792150395352 0.010134930030234218
0.6203095964002593 0.013058030863825846
0.6206399777609833 0.01668169868527612
0.6209703591217075 0.02113164217806228
0.6213007404824316 0.026544997096101256
0.6216311218431556 0.03306861843084862
0.6219615032038797 0.04085661164851824
0.6222918845646038 0.05006707113642716
0.6226222659253279 0.06085803572859512
0.6229526472860519 0.07338272030636775
0.6232830286467761 0.08778413643717127
0.6236134100075001 0.10418927037446775
0.6239437913682242 0.12270303933248329
0.6242741727289483 0.1434022921920693
0.6246045540896724 0.16633015407911803
0.6249349354503965 0.19149103138879697
0.6252653168111205 0.21884659149061017
0.6255956981718446 0.24831300752822147
0.6259260795325687 0.27975971305659486
0.6262564608932928 0.3130098452150501
0.6265868422540168 0.34784247206870594
0.626917223614741 0.38399660471912656
0.6272476049754651 0.4211768941975298
0.6275779863361891 0.4590608142509827
0.6279083676969132 0.49730704135577947
0.6282387490576373 0.5355646696027229
0.6285691304183614 0.573482846316148
0.6288995117790854 0.6107203885112118
0.6292298931398095 0.6469549425804135
0.6295602745005336 0.6818912796588241
0.6298906558612577 0.7152683744141202
0.6302210372219818 0.7468649910176813
0.6305514185827059 0.7765035906981977
0.63088179994343 0.8040524735316938
0.631212181304154 0.829426165654545
0.6315425626648781 0.8525841549411881
0.6318729440256022 0.8735281573634709
0.6322033253863263 0.892298158158213
0.6325337067470503 0.90896751369721
0.6328640881077744 0.923637420519081
0.6331944694684986 0.9364310580267411
0.6335248508292226 0.9474876930675845
0.6338552321899467 0.9569570013472103
0.6341856135506708 0.9649938164749516
0.6345159949113949 0.9717534667990463
0.6348463762721189 0.9773878073552791
0.635176757632843 0.9820420030713365
0.6355071389935671 0.9858520729841777
0.6358375203542912 0.9889431659291481
0.6361679017150152 0.99142850733443
0.6364982830757393 0.9934089349246116
0.6368286644364635 0.9949729280717756
0.6371590457971875 0.9961970304038965
0.6374894271579116 0.9971465668462891
0.6378198085186357 0.9978765630571327
0.6381501898793598 0.9984327856807726
0.6384805712400838 0.9988528345106907
0.6388109526008079 0.9991672312270657
0.639141333961532 0.9994004627861256
0.6394717153222561 0.9995719499879587
0.6398020966829802 0.9996969226970612
0.6401324780437042 0.9997871923363979
0.6404628594044284 0.9998518195240514
0.6407932407651524 0.9998976801315229
0.6411236221258765 0.9999299367848574
0.6414540034866006 0.9999524251417382
0.6417843848473247 0.9999679654277268
0.6421147662080487 0.9999786099726038
0.6424451475687728 0.9999858371037189
0.642775528929497 0.999990700945603
0.643105910290221 0.9999939456233211
0.6434362916509451 0.9999960912107102
0.6437666730116691 0.9999974976056217
0.6440970543723933 0.9999984114215201
0.6444274357331173 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_communication_1_1.csv <==
4.717306044635791e-8 1.0000000000000027e-6
5.390564527285923e-5 0.04009793736373278
0.0001077641174852721 0.10479358422534284
0.00016162258969768496 0.17731799257788478
0.00021548106191009782 0.2513523338500327
0.0002693395341225107 0.3236050317485635
0.0003231980063349236 0.39226996100628625
0.00037705647854733643 0.4563880528904214
0.0004309149507597493 0.5155164626041941
0.0004847734229721622 0.569535967771936
0.000538631895184575 0.6185310228312407
0.0005924903673969879 0.6627119778500989
0.0006463488396094008 0.702363437695736
0.0007002073118218137 0.7378095773490323
0.0007540657840342265 0.7693908049359444
0.0008079242562466394 0.7974481823945496
0.0008617827284590523 0.8223132230535053
0.0009156412006714651 0.8443014449351905
0.000969499672883878 0.8637085537622067
0.001023358145096291 0.8808084621800362
0.0010772166173087037 0.8958525803519806
0.0011310750895211167 0.9090699732508624
0.0011849335617335295 0.9206680938228331
0.0012387920339459423 0.9308338830402155
0.0012926505061583553 0.9397350871859819
0.001346508978370768 0.9475216859686969
0.001400367450583181 0.9543273567184641
0.0014542259227955938 0.9602709231066254
0.0015080843950080068 0.9654577538117951
0.0015619428672204196 0.9699810889472184
0.0016158013394328324 0.9739232810563584
0.0016696598116452454 0.9773569439492081
0.0017235182838576581 0.9803460072392541
0.0017773767560700711 0.9829466776334463
0.001831235228282484 0.9852083101865248
0.0018850937004948967 0.9871741941279817
0.0019389521727073097 0.9888822587087701
0.0019928106449197225 0.9903657049489748
0.0020466691171321352 0.991653569312297
0.0021005275893445485 0.9927712252747736
0.0021543860615569612 0.9937408285582163
0.002208244533769374 0.9945817115114012
0.002262103005981787 0.9953107317794563
0.0023159614781941996 0.9959425800300472
0.002369819950406613 0.996490051122458
0.0024236784226190256 0.9969642827256939
0.0024775368948314383 0.9973749650233333
0.002531395367043851 0.9977305247920305
0.002585253839256264 0.9980382868110264
0.002639112311468677 0.9983046152537852
0.00269297078368109 0.998535037430775
0.0027468292558935027 0.998734351994379
0.0028006877281059155 0.9989067234823418
0.0028545462003183282 0.9990557648639329
0.0029084046725307415 0.9991846095618838
0.0029622631447431542 0.9992959742516369
0.003016121616955567 0.9993922135860506
0.00306998008916798 0.999475367856903
0.0031238385613803926 0.9995472044828366
0.0031776970335928058 0.9996092541053841
0.0032315555058052186 0.9996628419790416
0.0032854139780176313 0.9997091152567751
0.003339272450230044 0.9997490666976888
0.0033931309224424573 0.9997835552577833
0.00344698939465487 0.9998133239668215
0.003500847866867283 0.9998390154434137
0.0035547063390796957 0.9998611853557383
0.0036085648112921084 0.9998803140961119
0.0036624232835045217 0.9998968169032725
0.0037162817557169344 0.9999110526361711
0.0037701402279293472 0.9999233313767623
0.00382399870014176 0.9999339210162972
0.0038778571723541728 0.9999430529595464
0.0039317156445665856 0.9999509270638549
0.003985574116778998 0.9999577159146512
0.004039432588991412 0.9999635685257102
0.004093291061203825 0.999968613540861
0.0041471495334162375 0.9999729620037288
0.00420100800562865 0.9999767097533044
0.004254866477841063 0.9999799394954836
0.004308724950053476 0.9999827225940682
0.004362583422265889 0.9999851206189406
0.0044164418944783014 0.9999871866840997
0.004470300366690714 0.9999889666038858
0.004524158838903127 0.9999904998919356
0.004578017311115541 0.999991820624124
0.004631875783327953 0.9999929581838966
0.004685734255540366 0.9999939379059292
0.004739592727752779 0.9999947816319011
0.004793451199965192 0.9999955081903206
0.0048473096721776045 0.99999613381072
0.004901168144390017 0.9999966724811573
0.00495502661660243 0.9999971362567397
0.005008885088814843 0.9999975355258502
0.005062743561027256 0.999997879239848
0.005116602033239669 0.9999981751112297
0.005170460505452082 0.9999984297845658
0.005224318977664495 0.9999986489839335
0.005278177449876908 0.9999988376400665
0.00533203592208932 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_communication_1_2.csv <==
5.676653785227646e-6 9.999999999999995e-7
5.832809731800729e-5 0.0011342780111974497
0.00011097954085078694 0.0071249951230498865
0.00016363098438356658 0.020426303126672082
0.00021628242791634622 0.04187611775036161
0.00026893387144912587 0.07122886264210451
0.0003215853149819055 0.10758076232872671
0.00037423675851468516 0.14968019000295812
0.0004268882020474648 0.19614304863029605
0.00047953964558024445 0.24559514114976394
0.000532191089113024 0.2967605276911213
0.0005848425326458037 0.34851110517212514
0.0006374939761785833 0.39988916928880847
0.000690145419711363 0.4501118071203436
0.0007427968632441426 0.4985636379138654
0.0007954483067769223 0.544782604416026
0.0008480997503097019 0.5884421309231582
0.0009007511938424815 0.6293319229363441
0.0009534026373752612 0.6673389132097455
0.0010060540809080408 0.7024292986235265
0.0010587055244408205 0.7346322119692219
0.0011113569679736001 0.7640252929461108
0.0011640084115063798 0.7907222325756316
0.0012166598550391594 0.8148622410055235
0.001269311298571939 0.8366013120705376
0.0013219627421047187 0.8561051152112891
0.0013746141856374983 0.8735433261000773
0.001427265629170278 0.8890852039348719
0.0014799170727030576 0.902896230247674
0.0015325685162358373 0.9151356372007777
0.001585219959768617 0.9259546698608763
0.0016378714033013966 0.9354954448718789
0.0016905228468341762 0.9438902859669424
0.0017431742903669559 0.9512614340162115
0.0017958257338997355 0.9577210452871474
0.0018484771774325151 0.9633714060275484
0.0019011286209652948 0.9683053042618915
0.0019537800644980744 0.9726065108248935
0.0020064315080308543 0.9763503312187326
0.0020590829515636337 0.9796041979909822
0.0021117343950964136 0.9824282801298265
0.002164385838629193 0.9848760916104468
0.002217037282161973 0.9869950858492296
0.0022696887256947523 0.9888272265710597
0.002322340169227532 0.9904095285991262
0.0023749916127603116 0.9917745644535133
0.0024276430562930914 0.9929509344983518
0.002480294499825871 0.9939636997983905
0.0025329459433586507 0.9948347779130859
0.00258559738689143 0.9955833026368291
0.00263824883042421 0.9962259492445383
0.0026909002739569894 0.9967772271701743
0.0027435517174897693 0.9972497422713541
0.0027962031610225487 0.9976544309487787
0.0028488546045553286 0.9980007684212773
0.002901506048088108 0.9982969534274946
0.002954157491620888 0.99855007155091
0.0030068089351536673 0.9987662392597183
0.003059460378686447 0.9989507306279153
0.0031121118222192266 0.9991080885670827
0.0031647632657520065 0.9992422222562322
0.003217414709284786 0.9993564923144314
0.0032700661528175658 0.9994537851212895
0.003322717596350345 0.9995365775561963
0.003375369039883125 0.9996069933001536
0.0034280204834159045 0.9996668517251528
0.0034806719269486843 0.9997177102859006
0.0035333233704814638 0.9997609012274683
0.0035859748140142436 0.9997975633300794
0.003638626257547023 0.9998286693284869
0.003691277701079803 0.9998550495678297
0.0037439291446125823 0.9998774123900246
0.003796580588145362 0.9998963616841048
0.0038492320316781416 0.9999124119799001
0.0039018834752109215 0.9999260014165173
0.003954534918743701 0.999937502874659
0.004007186362276481 0.9999472335243916
0.004059837805809261 0.9999554630070395
0.00411248924934204 0.9999624204409644
0.0041651406928748195 0.9999683004156643
0.004217792136407599 0.9999732681164829
0.004270443579940379 0.9999774637029039
0.004323095023473158 0.9999810060465802
0.004375746467005938 0.999983995920621
0.004428397910538718 0.9999865187189585
0.004481049354071498 0.9999886467736114
0.004533700797604277 0.9999904413281342
0.004586352241137057 0.9999919542173
0.0046390036846698365 0.9999932292959585
0.004691655128202616 0.9999943036538734
0.004744306571735395 0.9999952086480635
0.004796958015268175 0.9999959707796204
0.004849609458800955 0.9999966124380756
0.004902260902333735 0.9999971525330228
0.004954912345866514 0.9999976070298325
0.005007563789399294 0.9999979894038178
0.005060215232932074 0.9999983110251012
0.0051128666764648535 0.9999985814846203
0.0051655181199976325 0.9999988088701632
0.005218169563530412 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_communication_2_1.csv <==
3.0411084253382978e-5 1.0000000000000023e-6
4.211851209140933e-5 1.0849980903388968e-5
5.3825939929435676e-5 6.142245662869653e-5
6.553336776746203e-5 0.0002350299685771589
7.724079560548838e-5 0.0006922023665267636
8.894822344351472e-5 0.0016905392772743988
0.00010065565128154109 0.0035876225291355313
0.00011236307911956743 0.006825935449348475
0.0001240705069575938 0.011902309465729996
0.00013577793479562013 0.01932738237666635
0.0001474853626336465 0.029581665046863107
0.00015919279047167282 0.043074398561458796
0.00017090021830969918 0.06010999093790451
0.00018260764614772554 0.08086499927860082
0.00019431507398575188 0.10537680143216904
0.00020602250182377824 0.133543560137054
0.00021772992966180457 0.16513395981200302
0.00022943735749983093 0.1998045196461291
0.0002411447853378573 0.23712201227519084
0.00025285221317588365 0.2765885622948362
0.00026455964101390996 0.31766726740863277
0.0002762670688519363 0.3598065857547111
0.0002879744966899627 0.4024621887648083
0.00029968192452798904 0.44511543108705043
0.0003113893523660154 0.4872879976745468
0.0003230967802040417 0.5285526297865658
0.00033480420804206807 0.5685400964902738
0.00034651163588009443 0.6069427663322207
0.0003582190637181208 0.6435152518344606
0.00036992649155614715 0.6780726578485575
0.00038163391939417346 0.7104869756988362
0.0003933413472321998 0.7406821406538353
0.0004050487750702262 0.7686282217986432
0.00041675620290825254 0.7943351504907324
0.0004284636307462789 0.8178463240947099
0.0004401710585843052 0.8392323515926007
0.00045187848642233157 0.8585851412372022
0.00046358591426035793 0.8760124704593031
0.0004752933420983843 0.8916331263428975
0.00048700076993641065 0.905572661786223
0.000498708197774437 0.9179597779121174
0.0005104156256124634 0.92892331683888
0.0005221230534504897 0.9385898297313808
0.000533830481288516 0.9470816721216307
0.0005455379091265424 0.9545155707671609
0.0005572453369645687 0.9610016027783213
0.0005689527648025951 0.9666425274419139
0.0005806601926406214 0.9715334132544267
0.0005923676204786477 0.9757615064299483
0.0006040750483166742 0.9794062919652546
0.0006157824761547005 0.9825397037452788
0.0006274899039927269 0.9852264457818614
0.0006391973318307532 0.9875243922178951
0.0006509047596687795 0.9894850389991721
0.0006626121875068059 0.9911539849856102
0.0006743196153448322 0.992571424663841
0.0006860270431828586 0.9937726384977542
0.0006977344710208849 0.9947884703070988
0.0007094418988589112 0.9956457839136628
0.0007211493266969377 0.9963678936721254
0.000732856754534964 0.9969749654500847
0.0007445641823729904 0.9974843861856421
0.0007562716102110167 0.9979111013795388
0.0007679790380490431 0.9982679208195722
0.0007796864658870694 0.9985657935327784
0.0007913938937250957 0.9988140534569694
0.0008031013215631221 0.9990206376547882
0.0008148087494011484 0.9991922790932288
0.0008265161772391748 0.9993346761078586
0.0008382236050772012 0.9994526406878863
0.0008499310329152275 0.9995502276759156
0.0008616384607532539 0.9996308468913573
0.0008733458885912802 0.999697360072539
0.0008850533164293066 0.9997521644003313
0.0008967607442673329 0.9997972642240202
0.0009084681721053592 0.9998343324646675
0.0009201755999433856 0.9998647630271267
0.0009318830277814119 0.9998897154126947
0.0009435904556194383 0.999910152592488
0.0009552978834574647 0.9999268730785633
0.000967005311295491 0.9999405380164221
0.0009787127391335173 0.9999516940192293
0.0009904201669715437 0.9999607923707844
0.00100212759480957 0.9999682051407445
0.0010138350226475963 0.9999742386813176
0.0010255424504856227 0.9999791449090097
0.0010372498783236491 0.999983130717366
0.0010489573061616755 0.9999863658162672
0.0010606647339997017 0.9999889892495339
0.0010723721618377282 0.9999911148046579
0.0010840795896757546 0.999992835495771
0.0010957870175137808 0.9999942272728594
0.0011074944453518072 0.999995352086172
0.0011192018731898336 0.9999962604142475
0.0011309093010278598 0.9999969933465197
0.0011426167288658862 0.9999975842966504
0.0011543241567039126 0.99999806041021
0.001166031584541939 0.9999984437197565
0.0011777390123799652 0.9999987520914664
0.0011894464402179917 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_communication_2_2.csv <==
2.1591199685854685e-5 1.000000000000001e-6
3.435285553862387e-5 1.8344581014832877e-5
4.711451139139306e-5 0.00012343202128187354
5.987616724416225e-5 0.0004966810496273041
7.263782309693145e-5 0.0014611806446518038
8.539947894970063e-5 0.0034815460342473158
9.816113480246983e-5 0.0071293562225544435
0.00011092279065523901 0.013026230143693024
0.0001236844465080082 0.021778414086993384
0.0001364461023607774 0.033915141988491035
0.00014920775821354658 0.04983935691427404
0.00016196941406631577 0.06979531260738944
0.00017473106991908497 0.093854057033197
0.00018749272577185417 0.12191523813799843
0.00020025438162462334 0.15372211782885384
0.00021301603747739254 0.18888599593763716
0.00022577769333016173 0.22691621664007267
0.00023853934918293093 0.2672523323378979
0.0002513010050357001 0.3092956400361921
0.0002640626608884693 0.3524380322180128
0.0002768243167412385 0.3960868131425209
0.0002895859725940077 0.43968475760990366
0.0003023476284467769 0.48272519975328654
0.0003151092842995461 0.524762324787295
0.00032787094015231523 0.5654171027221412
0.0003406325960050844 0.6043794647226186
0.0003533942518578536 0.6414073991616716
0.0003661559077106228 0.6763236554811942
0.000378917563563392 0.7090107084732455
0.0003916792194161612 0.7394045698339723
0.0004044408752689304 0.7674879511596451
0.0004172025311216996 0.7932831932672971
0.00042996418697446875 0.816845288351266
0.00044272584282723795 0.8382552391295973
0.00045548749868000714 0.8576139259038785
0.00046824915453277634 0.875036589918709
0.00048101081038554554 0.8906479899826288
0.0004937724662383147 0.9045782486211724
0.0005065341220910839 0.9169593731791665
0.0005192957779438531 0.9279224150850119
0.0005320574337966223 0.9375952156200899
0.0005448190896493915 0.9461006776806062
0.0005575807455021607 0.9535554989290983
0.0005703424013549299 0.960069301282169
0.0005831040572076991 0.9657440938902643
0.0005958657130604682 0.970674010809859
0.0006086273689132375 0.9749452697749098
0.0006213890247660066 0.9786363043095647
0.0006341506806187758 0.9818180274792717
0.000646912336471545 0.9845541915512297
0.0006596739923243142 0.9869018135158903
0.0006724356481770834 0.9889116416701315
0.0006851973040298525 0.9906286431985755
0.0006979589598826218 0.992092496875325
0.0007107206157353909 0.9933380786398736
0.0007234822715881602 0.9943959308971816
0.0007362439274409293 0.9952927089875048
0.0007490055832936986 0.9960516004107279
0.0007617672391464677 0.9966927141217902
0.000774528894999237 0.9972334385888418
0.0007872905508520061 0.9976887683736184
0.0008000522067047752 0.9980715998009977
0.0008128138625575445 0.9983929968749597
0.0008255755184103136 0.9986624290099756
0.0008383371742630829 0.9988879824144553
0.000851098830115852 0.9990765471159826
0.0008638604859686213 0.9992339816820458
0.0008766221418213904 0.9993652576861928
0.0008893837976741596 0.9994745859157267
0.0009021454535269288 0.9995655262277107
0.000914907109379698 0.9996410828468493
0.0009276687652324672 0.9997037867710058
0.0009404304210852364 0.9997557668149069
0.0009531920769380056 0.9997988106854572
0.0009659537327907748 0.999834417347109
0.000978715388643544 0.9998638418058108
0.000991477044496313 0.999888133317196
0.0010042387003490823 0.9999081679101205
0.0010170003562018515 0.9999246760111107
0.0010297620120546208 0.9999382658590078
0.0010425236679073898 0.9999494433120215
0.001055285323760159 0.9999586285712626
0.0010680469796129283 0.9999661702751442
0.0010808086354656976 0.9999723573572912
0.0010935702913184666 0.9999774290061593
0.0011063319471712359 0.9999815830168076
0.0011190936030240051 0.9999849827835587
0.0011318552588767742 0.9999877631460008
0.0011446169147295434 0.9999900352693437
0.0011573785705823127 0.9999918907129945
0.001170140226435082 0.9999934048178444
0.001182901882287851 0.9999946395227076
0.0011956635381406202 0.9999956457031907
0.0012084251939933894 0.9999964651116219
0.0012211868498461585 0.999997131984207
0.0012339485056989277 0.9999976743709845
0.001246710161551697 0.9999981152351811
0.0012594718174044662 0.9999984733609839
0.0012722334732572353 0.9999987641023396
0.0012849951291100045 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_communication_3_1.csv <==
0.0001807176717529283 9.99999999999936e-7
0.00018164223102556476 1.7190103903143748e-6
0.00018256679029820123 2.915072758331498e-6
0.0001834913495708377 4.877305553684297e-6
0.00018441590884347417 8.052613267643401e-6
0.00018534046811611064 1.3121578651340188e-5
0.0001862650273887471 2.110538133050499e-5
0.00018718958666138355 3.351376171383803e-5
0.00018811414593402002 5.254610461284559e-5
0.00018903870520665649 8.13596990688292e-5
0.00018996326447929296 0.00012442088761228072
0.00019088782375192942 0.00018795581316951503
0.0001918123830245659 0.00028051738874112836
0.00019273694229720236 0.000413683475656346
0.00019366150156983883 0.0006028975555946916
0.0001945860608424753 0.0008684569410526386
0.00019551062011511177 0.0012366444075399673
0.00019643517938774824 0.0017409868503511863
0.0001973597386603847 0.0024236092456090884
0.00019828429793302115 0.0033366342672778997
0.00019920885720565762 0.004543558246463888
0.0002001334164782941 0.00612051408691238
0.00020105797575093056 0.008157313047436854
0.00020198253502356703 0.010758142110797586
0.0002029070942962035 0.014041784340332663
0.00020383165356883996 0.018141228545441965
0.00020475621284147643 0.023202543836086963
0.0002056807721141129 0.02938291578493984
0.00020660533138674937 0.036847774618983566
0.00020752989065938584 0.04576699171026124
0.0002084544499320223 0.05631017693689642
0.00020937900920465875 0.06864117323347847
0.00021030356847729522 0.08291191162450498
0.0002112281277499317 0.09925585506314547
0.00021215268702256816 0.11778131676209881
0.00021307724629520463 0.13856498266325207
0.0002140018055678411 0.16164599307311545
0.00021492636484047757 0.18702094126967042
0.00021585092411311404 0.21464012471062546
0.0002167754833857505 0.24440533703685374
0.00021770004265838697 0.27616941828898556
0.00021862460193102344 0.30973769074163077
0.0002195491612036599 0.3448713045066589
0.00022047372047629638 0.3812924079631358
0.00022139827974893282 0.41869095127416756
0.0002223228390215693 0.4567328348737063
0.00022324739829420576 0.4950690361963109
0.00022417195756684223 0.5333452929645309
0.0002250965168394787 0.571211893929827
0.00022602107611211517 0.6083331296495086
0.00022694563538475164 0.64439598583016
0.0002278701946573881 0.6791177168797361
0.00022879475393002458 0.7122520126017848
0.00022971931320266105 0.7435935601013812
0.00023064387247529751 0.7729808988997636
0.00023156843174793398 0.8002975628628286
0.00023249299102057043 0.8254715912850298
0.0002334175502932069 0.8484735678552775
0.00023434210956584336 0.86931340622403
0.00023526666883847983 0.8880361420877295
0.0002361912281111163 0.9047170133685355
0.00023711578738375277 0.9194561129912097
0.00023804034665638924 0.932372885028013
0.0002389649059290257 0.9436007076308279
0.00023988946520166218 0.9532817688101349
0.00024081402447429865 0.9615623975716712
0.00024173858374693512 0.9685889668748824
0.00024266314301957159 0.9745044396245585
0.00024358770229220805 0.9794455871486577
0.0002445122615648445 0.9835408733499456
0.00024543682083748097 0.9869089682131762
0.00024636138011011744 0.9896578321735574
0.0002472859393827539 0.9918842979684787
0.0002482104986553904 0.9936740684781791
0.00024913505792802684 0.9951020468373407
0.0002500596172006633 0.9962329176809782
0.0002509841764732998 0.9971219045994968
0.00025190873574593625 0.9978156375622946
0.0002528332950185727 0.9983530741674757
0.0002537578542912092 0.998766429179659
0.00025468241356384566 0.9990820772021524
0.0002556069728364821 0.999321402956679
0.0002565315321091186 0.9995015821566989
0.00025745609138175506 0.9996362831625375
0.00025838065065439153 0.9997362854340941
0.000259305209927028 0.9998100152882007
0.00026022976919966447 0.9998640027334589
0.0002611543284723009 0.9999032653513588
0.00026207888774493736 0.9999316264964975
0.0002630034470175738 0.9999519756823904
0.0002639280062902103 0.9999664790749265
0.00026485256556284676 0.9999767476870914
0.00026577712483548323 0.9999839702873473
0.0002667016841081197 0.9999890173066404
0.00026762624338075617 0.9999925212379472
0.00026855080265339264 0.9999949382282338
0.0002694753619260291 0.999996594807417
0.0002703999211986656 0.9999977230085694
0.00027132448047130205 0.9999984865222084
0.0002722490397439385 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_communication_3_2.csv <==
0.0001662088977991753 1.000000000000023e-6
0.00016729409108407555 1.7497359658837496e-6
0.0001683792843689758 3.0160804583352923e-6
0.00016946447765387604 5.122748907585452e-6
0.00017054967093877628 8.575184733605136e-6
0.00017163486422367653 1.4149901761225907e-5
0.00017272005750857677 2.3020827784151127e-5
0.00017380525079347702 3.6934558983243735e-5
0.00017489044407837726 5.844874403404617e-5
0.0001759756373632775 9.124992644193012e-5
0.00017706083064817775 0.00014056874482667182
0.000178146023933078 0.00021371098658562863
0.00017923121721797824 0.0003207220900818005
0.0001803164105028785 0.0004751997233601127
0.00018140160378777873 0.0006952634670266493
0.00018248679707267898 0.0010046819101624277
0.00018357199035757922 0.001434145322048245
0.00018465718364247947 0.002022656461861864
0.00018574237692737971 0.0028189933915162327
0.00018682757021227996 0.0038831771922738763
0.0001879127634971802 0.005287855601738964
0.00018899795678208045 0.007119492644824599
0.0001900831500669807 0.009479236626345765
0.00019116834335188094 0.012483326960077827
0.00019225353663678119 0.01626289685351448
0.00019333872992168143 0.020963036226348004
0.00019442392320658168 0.026740999213190137
0.00019550911649148192 0.03376347407908179
0.00019659430977638217 0.04220288006106565
0.0001976795030612824 0.05223271386106828
0.00019876469634618266 0.0640220351389184
0.0001998498896310829 0.07772925094586264
0.00020093508291598315 0.09349542810858533
0.0002020202762008834 0.11143742402858284
0.00020310546948578364 0.13164117407419468
0.00020419066277068388 0.1541555021861128
0.00020527585605558413 0.17898682619798154
0.00020636104934048437 0.20609510817966345
0.00020744624262538462 0.23539135250469462
0.00020853143591028486 0.2667368823435049
0.0002096166291951851 0.2999445331961801
0.00021070182248008535 0.3347817961804669
0.0002117870157649856 0.3709758317921704
0.00021287220904988585 0.4082201651938141
0.0002139574023347861 0.446182775138021
0.00021504259561968634 0.48451520791571256
0.00021612778890458658 0.5228622912051727
0.00021721298218948683 0.560871994271126
0.00021829817547438707 0.5982049821130302
0.00021938336875928732 0.634543440922412
0.00022046856204418754 0.6695988073403505
0.00022155375532908778 0.703118109392867
0.00022263894861398803 0.7348887161894753
0.00022372414189888827 0.7647413893923242
0.00022480933518378852 0.7925516249861191
0.00022589452846868876 0.8182393624912453
0.000226979721753589 0.8417672150554611
0.00022806491503848925 0.8631374338767741
0.0002291501083233895 0.8823878618261122
0.00023023530160828974 0.8995871532699767
0.00023132049489319 0.914829540760385
0.00023240568817809023 0.9282294165293766
0.00023349088146299048 0.939915970580833
0.00023457607474789072 0.9500280911444692
0.00023566126803279097 0.9587096910655136
0.00023674646131769121 0.9661055789359142
0.00023783165460259146 0.9723579496250406
0.0002389168478874917 0.9776035279630533
0.00024000204117239195 0.9819713636164855
0.0002410872344572922 0.9855812459188861
0.00024217242774219244 0.9885426851589765
0.00024325762102709269 0.990954391581673
0.00024434281431199293 0.992904174653124
0.0002454280075968932 0.9944691821712142
0.0002465132008817934 0.9957164005509931
0.00024759839416669367 0.9967033429732597
0.0002486835874515939 0.9974788599564421
0.00024976878073649416 0.9980840162847892
0.0002508539740213944 0.9985529882249699
0.00025193916730629465 0.9989139448801371
0.0002530243605911949 0.9991898868326415
0.00025410955387609514 0.9993994235504213
0.0002551947471609954 0.9995574781658051
0.00025627994044589563 0.999675914094368
0.0002573651337307959 0.9997640825605867
0.0002584503270156961 0.9998292935234638
0.00025953552030059636 0.9998772148829205
0.0002606207135854966 0.9999122063554967
0.00026170590687039685 0.9999375952022111
0.0002627911001552971 0.9999559012333126
0.00026387629344019734 0.9999690183508154
0.0002649614867250976 0.9999783594472925
0.00026604668000999784 0.999984970863737
0.0002671318732948981 0.9999896219038016
0.0002682170665797983 0.9999928741693421
0.00026930225986469857 0.9999951347678889
0.0002703874531495988 0.9999966967762124
0.00027147264643449906 0.9999977697432214
0.0002725578397193993 0.9999985024883564
0.00027364303300429955 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_compute_1_1.csv <==
0.0029572237202930758 9.999999999999904e-7
0.0029701662717056838 1.7026752137281235e-6
0.002983108823118292 2.861952241425628e-6
0.0029960513745309002 4.74949477790832e-6
0.0030089939259435087 7.782914610567045e-6
0.0030219364773561167 1.2595110011825166e-5
0.003034879028768725 2.013173697030419e-5
0.003047821580181333 3.178590518315177e-5
0.003060764131593941 4.958110637596398e-5
0.0030737066830065496 7.641527520014112e-5
0.0030866492344191576 0.00011638054073986285
0.003099591785831766 0.0001751743609064898
0.003112534337244374 0.0002606179782638147
0.0031254768886569825 0.00038329706587214476
0.0031384194400695905 0.000557336579775834
0.0031513619914821985 0.0008013167400840253
0.003164304542894807 0.001139329328944443
0.003177247094307415 0.0016021628631674857
0.0031901896457200234 0.0022285916353685783
0.0032031321971326314 0.0030667273888873884
0.0032160747485452394 0.004175374144414002
0.003229017299957848 0.005625307500505087
0.003241959851370456 0.007500381087610019
0.0032549024027830643 0.00989834665278782
0.0032678449541956723 0.01293126265456758
0.003280787505608281 0.01672536152514084
0.003293730057020889 0.021420250058592903
0.003306672608433497 0.027167332466239202
0.0033196151598461053 0.03412737258618486
0.0033325577112587133 0.04246715069007985
0.0033455002626713217 0.05235522030087073
0.0033584428140839297 0.06395682917741262
0.003371385365496538 0.07742813266157948
0.003384327916909146 0.09290989238242012
0.003397270468321754 0.11052091357917462
0.0034102130197343626 0.1303515244396309
0.0034231555711469706 0.1524574354763619
0.003436098122559579 0.176854331501979
0.003449040673972187 0.2035135399797841
0.0034619832253847955 0.2323590859750246
0.0034749257767974035 0.26326638625681487
0.0034878683282100116 0.29606275611954896
0.00350081087962262 0.33052980705971446
0.003513753431035228 0.3664077080897806
0.0035266959824478365 0.4034011758468412
0.0035396385338604445 0.44118695684383813
0.003552581085273053 0.4794224769813356
0.003565523636685661 0.5177552655066232
0.003578466188098269 0.5558327180220441
0.0035914087395108774 0.5933117488275427
0.0036043512909234854 0.629867897396585
0.003617293842336094 0.6652034953384585
0.003630236393748702 0.6990545648858216
0.00364317894516131 0.7311962021748538
0.0036561214965739183 0.7614462916610397
0.0036690640479865263 0.7896674947859754
0.0036820065993991347 0.8157675495231831
0.0036949491508117428 0.8396980015062306
0.003707891702224351 0.8614515571445571
0.003720834253636959 0.881058301072013
0.0037337768050495672 0.8985810527409939
0.0037467193564621757 0.9141101499052192
0.0037596619078747837 0.9277579415235254
0.003772604459287392 0.9396532518324019
0.0037855470107 0.9499360443541875
0.0037984895621126086 0.9587524732359382
0.0038114321135252166 0.9662504634164315
0.0038243746649378246 0.9725759143044027
0.003837317216350433 0.9778695770261052
0.003850259767763041 0.9822646153065949
0.0038632023191756495 0.9858848263865199
0.0038761448705882575 0.9888434720019038
0.003889087422000866 0.991242650645446
0.003902029973413474 0.9931731307887769
0.003914972524826082 0.9947145597426089
0.00392791507623869 0.9959359633383018
0.003940857627651299 0.9968964564464796
0.003953800179063906 0.99764609228771
0.003966742730476515 0.9982267883814079
0.003979685281889123 0.9986732777997943
0.003992627833301731 0.9990140452984168
0.004005570384714339 0.9992722182337342
0.004018512936126948 0.9994663914967471
0.004031455487539556 0.999611373713592
0.004044398038952164 0.9997188485662734
0.004057340590364772 0.9997979502680271
0.004070283141777381 0.9998557560765681
0.004083225693189988 0.9998977013923959
0.004096168244602597 0.9999279246488613
0.004109110796015205 0.9999495500475398
0.004122053347427814 0.9999649164132607
0.004134995898840421 0.9999757602083432
0.00414793845025303 0.9999833602027713
0.004160881001665638 0.9999886505678912
0.004173823553078246 0.999992308341415
0.004186766104490854 0.9999948203724042
0.0041997086559034625 0.9999965340465375
0.004212651207316071 0.9999976953465872
0.0042255937587286786 0.9999984771387711
0.004238536310141287 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_compute_1_2.csv <==
0.0029789746588030977 9.999999999999828e-7
0.0029944769311459254 1.720938812083348e-6
0.0030099792034887535 2.921370485745261e-6
0.003025481475831581 4.8925168442030845e-6
0.003040983748174409 8.084823573711352e-6
0.0030564860205172365 1.3184653044912285e-5
0.0030719882928600646 2.1222357886996993e-5
0.0030874905652028923 3.372186723814044e-5
0.00310299283754572 5.2903989470964024e-5
0.0031184951098885477 8.19576269520082e-5
0.003133997382231376 0.00012539475312611543
0.0031494996545742035 0.0001895059776219161
0.003165001926917031 0.0002829333985048759
0.003180504199259859 0.0004173757282043627
0.003196006471602687 0.0006084368715588741
0.0032115087439455146 0.000876622750720657
0.0032270110162883423 0.0012484818341372266
0.00324251328863117 0.0017578723457243373
0.003258015560973998 0.002447323596973051
0.003273517833316826 0.0033694407587125767
0.0032890201056596535 0.004588282565847727
0.0033045223780024816 0.006180621289834957
0.0033200246503453093 0.008236975628985878
0.003335526922688137 0.01086229212798019
0.0033510291950309646 0.01417614172722691
0.0033665314673737927 0.018312297432369683
0.0033820337397166204 0.02341756897498601
0.003397536012059448 0.029649792216077428
0.003413038284402276 0.03717490555667039
0.003428540556745104 0.04616309227270502
0.0034440428290879316 0.05678402470745493
0.0034595451014307593 0.06920131053597035
0.003475047373773587 0.08356630855674699
0.003490549646116415 0.10001154642426958
0.0035060519184592427 0.11864402965276857
0.0035215541908020704 0.13953877435095735
0.003537056463144898 0.16273292035082768
0.003552558735487726 0.18822078272673606
0.003568061007830554 0.21595017592555782
0.0035835632801733816 0.24582029567858643
0.0035990655525162097 0.2776813716144259
0.0036145678248590374 0.3113362122883978
0.003630070097201865 0.3465436603117637
0.0036455723695446927 0.38302386589038
0.003661074641887521 0.4204651805455811
0.0036765769142303485 0.4585323772007461
0.003692079186573176 0.49687582545701425
0.003707581458916004 0.5351411975244205
0.003723083731258832 0.5729792546642654
0.0037385860036016597 0.6100552675384008
0.0037540882759444874 0.6460576555465325
0.003769590548287315 0.6807054868207416
0.003785092820630143 0.7137545569404726
0.003800595092972971 0.74500185422367
0.0038160973653157985 0.7742883155614237
0.003831599637658626 0.8014998721022801
0.0038471019100014543 0.82656687216523
0.003862604182344282 0.8494620441763145
0.0038781064546871097 0.870197221250217
0.0038936087270299373 0.8888190889856152
0.0039091109993727655 0.9054042384809872
0.003924613271715593 0.9200538083963622
0.003940115544058421 0.9328879852403356
0.0039556178164012485 0.9440406030299624
0.003971120088744076 0.9536540456851272
0.003986622361086905 0.9618746117918117
0.004002124633429732 0.968848455365894
0.00401762690577256 0.9747181712227794
0.004033129178115388 0.9796200521602388
0.0040486314504582155 0.9836820093404505
0.004064133722801043 0.9870221182306016
0.004079635995143871 0.9897477307582822
0.0040951382674866985 0.9919550798875056
0.004110640539829527 0.9937292950757113
0.004126142812172355 0.9951447451433864
0.004141645084515182 0.9962656278840217
0.00415714735685801 0.9971467320908786
0.004172649629200838 0.9978343064295637
0.0041881519015436654 0.998366979693983
0.004203654173886493 0.9987766875536547
0.004219156446229322 0.999089571219557
0.004234658718572149 0.9993268229987935
0.004250160990914977 0.9995054621291769
0.004265663263257805 0.9996390313951647
0.004281165535600632 0.9997382107685477
0.00429666780794346 0.9998113487332578
0.004312170080286288 0.9998649151564043
0.004327672352629115 0.999903881713557
0.004343174624971944 0.999932037142662
0.004358676897314772 0.9999522451681816
0.004374179169657599 0.9999666529756431
0.004389681442000427 0.9999768577790354
0.004405183714343255 0.9999840384388176
0.004420685986686082 0.9999890583616367
0.00443618825902891 0.9999925451253558
0.004451690531371738 0.9999949514841728
0.004467192803714566 0.9999966016593124
0.004482695076057394 0.9999977261365636
0.004498197348400222 0.9999984875863753
0.004513699620743049 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_compute_2_1.csv <==
0.013208803369224177 1.0000000000000116e-6
0.013252681449549114 1.6790286680533137e-6
0.013296559529874049 2.7857758921251935e-6
0.013340437610198985 4.567777447362277e-6
0.01338431569052392 7.402442962309047e-6
0.013428193770848857 1.1857611345569388e-5
0.013472071851173793 1.8776384729725845e-5
0.013515949931498728 2.9394087343090385e-5
0.013559828011823665 4.549690723312248e-5
0.0136037060921486 6.96335229303254e-5
0.013647584172473536 0.00010539263228425698
0.013691462252798471 0.0001577605599495248
0.013735340333123408 0.00023357372845870316
0.013779218413448344 0.0003420803777748862
0.01382309649377328 0.0004956241051857074
0.013866974574098216 0.0007104581494388662
0.01391085265442315 0.0010076934645829295
0.013954730734748087 0.0014143752088941043
0.013998608815073024 0.001964671155013769
0.014042486895397959 0.0027011417801030193
0.014086364975722895 0.003676045791394199
0.01413024305604783 0.004952617314216832
0.014174121136372767 0.0066062330389830915
0.014217999216697702 0.008725370797686491
0.014261877297022638 0.011412247153780192
0.014305755377347575 0.014783012690863547
0.01434963345767251 0.018967381869014175
0.014393511537997446 0.02410758150219942
0.014437389618322381 0.030356519590053695
0.014481267698647318 0.03787510522289669
0.014525145778972254 0.046828690463386356
0.01456902385929719 0.057382655293255744
0.014612901939622126 0.06969721452804933
0.01465678001994706 0.08392158754194401
0.014700658100271997 0.10018773324559692
0.014744536180596934 0.1186039089120916
0.014788414260921869 0.13924835682086645
0.014832292341246806 0.1621634522505344
0.01487617042157174 0.18735065589528285
0.014920048501896677 0.21476660044543378
0.014963926582221612 0.24432060375725942
0.015007804662546548 0.2758738406570444
0.015051682742871485 0.30924032498266246
0.01509556082319642 0.34418975790252915
0.015139438903521357 0.3804521943789492
0.015183316983846291 0.4177243744012259
0.015227195064171228 0.4556774671973957
0.015271073144496165 0.4939658925608278
0.0153149512248211 0.5322368201375643
0.015358829305146036 0.5701399097670757
0.015402707385470971 0.6073368463917853
0.015446585465795908 0.6435102419540067
0.015490463546120842 0.6783715220705857
0.015534341626445779 0.7116674830331076
0.015578219706770716 0.7431852891106021
0.01562209778709565 0.7727557744658026
0.015665975867420585 0.8002550110650185
0.015709853947745524 0.8256041968423051
0.01575373202807046 0.8487680009731032
0.015797610108395393 0.8697515706075403
0.015841488188720332 0.8885964525779922
0.015885366269045267 0.9053757129031099
0.0159292443493702 0.9201885464937549
0.015973122429695136 0.9331546609212721
0.016017000510020075 0.9444086941914518
0.01606087859034501 0.9540948907209393
0.016104756670669945 0.9623622160735504
0.016148634750994883 0.9693600434369042
0.016192512831319818 0.9752344969581288
0.016236390911644753 0.9801254920155092
0.01628026899196969 0.984164472679095
0.016324147072294626 0.9874728136285181
0.01636802515261956 0.990160828503322
0.016411903232944496 0.992327309217748
0.016455781313269434 0.9940595107593951
0.01649965939359437 0.9954334925587922
0.016543537473919304 0.9965147295340656
0.016587415554244242 0.9973589121148394
0.016631293634569177 0.9980128636542338
0.01667517171489411 0.9985155144561638
0.016719049795219047 0.9988988831419083
0.016762927875543985 0.9991890274163223
0.01680680595586892 0.9994069368425581
0.016850684036193855 0.9995693495728304
0.016894562116518793 0.9996894828745452
0.016938440196843728 0.9997776736537036
0.016982318277168663 0.9998419300488394
0.017026196357493598 0.9998883986722096
0.017070074437818536 0.9999217543874208
0.01711395251814347 0.9999455208370891
0.017157830598468406 0.99996233047808
0.017201708678793344 0.999974132841667
0.01724558675911828 0.9999823592864376
0.017289464839443214 0.999988051800702
0.017333342919768152 0.9999919625573265
0.017377221000093087 0.9999946300180159
0.017421099080418022 0.9999964364914447
0.017464977160742957 0.9999976512138905
0.017508855241067895 0.9999984622682497
0.01755273332139283 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_compute_2_2.csv <==
0.013625772888928278 9.999999999999923e-7
0.013669357040875406 1.6762370611301754e-6
0.013712941192822535 2.7768393852897093e-6
0.013756525344769663 4.546582503395324e-6
0.01380010949671679 7.35829945017169e-6
0.013843693648663918 1.1772452840925599e-5
0.013887277800611048 1.86205558638277e-5
0.013930861952558176 2.9120149051201647e-5
0.013974446104505303 4.503072717394917e-5
0.014018030256452431 6.886173606821291e-5
0.01406161440839956 0.00010414536633995745
0.014105198560346689 0.00015578813953722015
0.014148782712293816 0.00023051592537116342
0.014192366864240944 0.0003374266962823379
0.014235951016188074 0.0004886636210277168
0.014279535168135201 0.0007002176054208569
0.01432311932008233 0.0009928627119558024
0.014366703472029457 0.0013932197156540794
0.014410287623976586 0.0019349322123602946
0.014453871775923714 0.002659926239281542
0.014497455927870842 0.0036197086391762502
0.01454104007981797 0.004876642093746758
0.0145846242317651 0.006505116948448264
0.014628208383712227 0.008592523112395997
0.014671792535659355 0.011239911236545688
0.014715376687606483 0.014562223068227726
0.014758960839553612 0.018687968429002076
0.01480254499150074 0.023758232592961455
0.014846129143447868 0.0299249144837825
0.014889713295394996 0.03734812393693992
0.014933297447342125 0.04619270527541472
0.014976881599289253 0.05662390354068679
0.01502046575123638 0.06880224666333355
0.015064049903183508 0.08287777827214828
0.015107634055130638 0.09898383737545026
0.015151218207077766 0.11723063777104989
0.015194802359024893 0.13769894645509742
0.015238386510972021 0.1604341914424658
0.01528197066291915 0.18544134099231097
0.015325554814866279 0.21268088524627068
0.015369138966813406 0.24206621643800402
0.015412723118760534 0.2734626458166806
0.015456307270707664 0.3066882170183381
0.015499891422654791 0.3415163815481375
0.01554347557460192 0.37768049864958514
0.015587059726549047 0.41488001657114887
0.015630643878496175 0.45278809296558975
0.015674228030443303 0.4910603264480518
0.015717812182390434 0.5293442057687767
0.01576139633433756 0.5672888425781903
0.01580498048628469 0.6045545412560087
0.015848564638231817 0.6408217753032519
0.015892148790178945 0.6757991825918244
0.015935732942126073 0.7092302574574799
0.0159793170940732 0.7408985006482499
0.016022901246020328 0.7706308818190292
0.01606648539796746 0.7982995664337486
0.016110069549914587 0.8238219526148612
0.016153653701861715 0.8471591474487115
0.016197237853808843 0.8683130815388425
0.01624082200575597 0.8873225117819622
0.0162844061577031 0.9042581937105085
0.016327990309650226 0.9192175162636576
0.016371574461597354 0.9323188849728034
0.016415158613544485 0.9436961169352326
0.016458742765491613 0.9534930760905415
0.01650232691743874 0.9618587341346482
0.01654591106938587 0.9689427948896455
0.016589495221332996 0.9748919718052167
0.016633079373280124 0.9798469626809354
0.016676663525227252 0.9839401251533364
0.01672024767717438 0.987293822694385
0.01676383182912151 0.9900193847495282
0.01680741598106864 0.9922166064256939
0.016851000133015766 0.993973702450869
0.016894584284962894 0.9953676261461017
0.016938168436910022 0.996464665760171
0.01698175258885715 0.9973212364488213
0.017025336740804278 0.9979847951441132
0.017068920892751405 0.9984948163444675
0.017112505044698537 0.9988837784037605
0.017156089196645664 0.9991781213452067
0.017199673348592792 0.9993991479222388
0.01724325750053992 0.9995638491522847
0.017286841652487048 0.9996856436071149
0.017330425804434176 0.9997750262612078
0.017374009956381303 0.9998401277075124
0.01741759410832843 0.9998871881673257
0.017461178260275562 0.9999209531233588
0.01750476241222269 0.9999449987963406
0.017548346564169818 0.9999619962756577
0.017591930716116946 0.9999739231030729
0.017635514868064073 0.9999822306738504
0.0176790990200112 0.9999879751128509
0.01772268317195833 0.999991918426212
0.017766267323905457 0.9999946058154807
0.017809851475852588 0.9999964241379146
0.017853435627799716 0.9999976456493646
0.017897019779746844 0.9999984604018606
0.01794060393169397 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_compute_3_1.csv <==
0.6141661385994522 1.0000000000001202e-6
0.6143906903949868 1.610047018355688e-6
0.6146152421905214 2.568493130921722e-6
0.6148397939860559 4.060015355625849e-6
0.6150643457815905 6.359086536389354e-6
0.6152888975771251 9.86934249057266e-6
0.6155134493726597 1.5178087260719068e-5
0.6157380011681943 2.313078752473502e-5
0.6159625529637288 3.493155078839268e-5
0.6161871047592634 5.227683031591064e-5
0.616411656554798 7.753089170665059e-5
0.6166362083503326 0.00011395281567267548
0.6168607601458672 0.00016598586207510908
0.6170853119414018 0.00023962069988242107
0.6173098637369363 0.00034284408940937614
0.6175344155324709 0.00048618381976458136
0.6177589673280055 0.0006833587606062802
0.6179835191235401 0.0009520394805051483
0.6182080709190747 0.0013147197346980398
0.6184326227146092 0.0017996920153326328
0.6186571745101438 0.0024421111795275966
0.6188817263056784 0.0032851189781203335
0.619106278101213 0.004380989367187062
0.6193308298967476 0.005792240318761629
0.6195553816922821 0.007592643266660413
0.6197799334878167 0.009868047429722407
0.6200044852833513 0.012716924414848075
0.6202290370788859 0.01625053028295359
0.6204535888744205 0.02059257932226058
0.620678140669955 0.025878327722521143
0.6209026924654896 0.03225297755566044
0.6211272442610242 0.039869332888439295
0.6213517960565588 0.04888467080082722
0.6215763478520934 0.059456830080716574
0.6218008996476279 0.0717395680153733
0.6220254514431625 0.08587728864425534
0.6222500032386971 0.10199930080900799
0.6224745550342317 0.12021381732283529
0.6226991068297663 0.14060195309347281
0.6229236586253009 0.16321201547680445
0.6231482104208353 0.18805440023780542
0.62337276221637 0.21509740776397818
0.6235973140119045 0.24426427434280085
0.6238218658074391 0.2754316716841391
0.6240464176029737 0.3084298655530645
0.6242709693985082 0.34304464436097626
0.6244955211940428 0.3790210355725369
0.6247200729895774 0.4160687279775733
0.624944624785112 0.4538690183543457
0.6251691765806466 0.4920830092438059
0.6253937283761811 0.530360707553648
0.6256182801717157 0.5683506175950087
0.6258428319672503 0.6057093914066967
0.6260673837627849 0.6421110962921488
0.6262919355583195 0.6772556845633712
0.626516487353854 0.7108763014521353
0.6267410391493886 0.7427451398426695
0.6269655909449232 0.7726776390769248
0.6271901427404578 0.8005349226799346
0.6274146945359924 0.8262244691061597
0.6276392463315269 0.849699103422817
0.6278637981270615 0.8709544799693314
0.6280883499225961 0.8900252915580478
0.6283129017181307 0.9069804864773287
0.6285374535136653 0.9219177990074087
0.6287620053091999 0.9349579027304448
0.6289865571047344 0.9462384805490017
0.629211108900269 0.9559084742069834
0.6294356606958036 0.9641227332521392
0.6296602124913382 0.9710372331980457
0.6298847642868728 0.9768049795138354
0.6301093160824073 0.9815726619762484
0.6303338678779419 0.9854780761760094
0.6305584196734765 0.9886482880515858
0.6307829714690111 0.9911984847886288
0.6310075232645457 0.9932314319458886
0.6312320750600802 0.9948374421339387
0.6314566268556148 0.9960947542331348
0.6316811786511494 0.9970702227900969
0.631905730446684 0.9978202234093405
0.6321302822422186 0.9983916900955405
0.632354834037753 0.9988232130902195
0.6325793858332877 0.9991461394322223
0.6328039376288223 0.9993856321331173
0.6330284894243569 0.9995616566413826
0.6332530412198915 0.9996898745871365
0.6334775930154259 0.9997824343153636
0.6337021448109605 0.9998486553055133
0.6339266966064951 0.9998956092812625
0.6341512484020297 0.9999286047976937
0.6343758001975643 0.9999515845900129
0.6346003519930989 0.999967446249745
0.6348249037886334 0.9999782971373754
0.635049455584168 0.9999856541034673
0.6352740073797026 0.9999905978003572
0.6354985591752372 0.9999938903114496
0.6357231109707718 0.9999960636517053
0.6359476627663063 0.9999974855089663
0.6361722145618409 0.9999984074747504
0.6363967663573755 0.999999


==> figures/worker_cdf/data/aws/cdf_fit_compute_3_2.csv <==
0.6114997187226616 1.0000000000000199e-6
0.6118301577732548 1.614257493725897e-6
0.6121605968238478 2.581542232895063e-6
0.612491035874441 4.090053133994718e-6
0.6128214749250341 6.419953505592168e-6
0.6131519139756272 9.983853904729629e-6
0.6134823530262203 1.5382906987472437e-5
0.6138127920768135 2.348352181438242e-5
0.6141432311274065 3.55208810280444e-5
0.6144736701779997 5.3236723575929015e-5
0.6148041092285929 7.906017267293389e-5
0.6151345482791859 0.00011634164155298243
0.6154649873297791 0.00016965089377692666
0.6157954263803722 0.0002451509796469703
0.6161258654309653 0.00035105977869915163
0.6164563044815584 0.0004982099732081208
0.6167867435321516 0.0007007161553870581
0.6171171825827446 0.000976754123553447
0.6174476216333378 0.0013494519700272029
0.6177780606839309 0.001847885095649784
0.618108499734524 0.0025081577111805203
0.6184389387851171 0.0033745417853046147
0.6187693778357103 0.004500631077753875
0.6190998168863033 0.005950453427104641
0.6194302559368965 0.007799469713684679
0.6197606949874896 0.010135374051423793
0.6200911340380827 0.01305859820340129
0.6204215730886758 0.01668241557788763
0.620752012139269 0.021132538131903595
0.621082451189862 0.026546104692431172
0.6214128902404552 0.03306997293763943
0.6217433292910484 0.040858250427269135
0.6220737683416414 0.050069032830231765
0.6224042073922346 0.06086035923149509
0.6227346464428277 0.07338544352825475
0.6230650854934208 0.08778729489450675
0.6233955245440139 0.10419289565344109
0.6237259635946071 0.12270715748693845
0.6240564026452001 0.14340692215203155
0.6243868416957933 0.1663353061554687
0.6247172807463864 0.19149670596451596
0.6250477197969795 0.21885277798770153
0.6253781588475726 0.24831968373166127
0.6257085978981658 0.27976684486225684
0.6260390369487588 0.3130173868480567
0.626369475999352 0.3478503667931248
0.6266999150499452 0.3840047860316148
0.6270303541005382 0.4211852874677687
0.6273607931511314 0.4590693387432877
0.6276912322017245 0.49731561254146167
0.6280216712523176 0.5355732016535806
0.6283521103029107 0.573491254657522
0.6286825493535039 0.610728592308776
0.6290129884040969 0.6469628670406073
0.6293434274546901 0.6818988580348226
0.6296738665052832 0.7152755496296316
0.6300043055558763 0.7468717168459471
0.6303347446064694 0.776509832461831
0.6306651836570626 0.8040582083180308
0.6309956227076556 0.8294313820692725
0.6313260617582488 0.8525888524471319
0.631656500808842 0.8735323452709737
0.631986939859435 0.8923018543472131
0.6323173789100281 0.9089707431577961
0.6326478179606213 0.9236402137982108
0.6329782570112144 0.9364334496638944
0.6333086960618075 0.947489720092232
0.6336391351124007 0.9569587018980309
0.6339695741629937 0.9649952285857124
0.6343000132135869 0.971754627380335
0.63463045226418 0.9773887513860449
0.6349608913147731 0.9820427630008135
0.6352913303653662 0.9858526783333571
0.6356217694159594 0.9889436430723606
0.6359522084665524 0.9914288794357685
0.6362826475171456 0.9934092220007843
0.6366130865677387 0.9949731471521307
0.6369435256183318 0.9961971957595498
0.6372739646689249 0.9971466902628624
0.6376044037195181 0.9978766541291502
0.6379348427701111 0.9984328521098331
0.6382652818207043 0.9988528823936609
0.6385957208712975 0.999167265324505
0.6389261599218905 0.9994004867646747
0.6392565989724837 0.9995719666334116
0.6395870380230768 0.999696934097214
0.6399174770736699 0.999787200034551
0.640247916124263 0.9998518246452621
0.6405783551748562 0.9998976834844588
0.6409087942254492 0.9999299389424625
0.6412392332760424 0.9999524265039899
0.6415696723266355 0.9999679662696186
0.6419001113772286 0.999978610480213
0.6422305504278217 0.9999858374008628
0.6425609894784149 0.9999907011132105
0.6428914285290079 0.9999939457132749
0.6432218675796011 0.9999960912555693
0.6435523066301942 0.999997497625331
0.6438827456807873 0.9999984114279573
0.6442131847313805 0.999999


==> figures/worker_cdf/data/azure/cdf_2_3.csv <==
0.768740843 0.0
0.771545493 0.010101010101010102
0.772947546 0.020202020202020204
0.773027397 0.030303030303030304
0.773227322 0.04040404040404041
0.773904422 0.050505050505050504
0.774076155 0.06060606060606061
0.774105506 0.0707070707070707
0.774678262 0.08080808080808081
0.775338137 0.09090909090909091
0.775746781 0.10101010101010101
0.775780926 0.1111111111111111
0.776159757 0.12121212121212122
0.776196839 0.13131313131313133
0.776476327 0.1414141414141414
0.776723816 0.15151515151515152
0.776831165 0.16161616161616163
0.777216359 0.1717171717171717
0.777300789 0.18181818181818182
0.7774419 0.1919191919191919
0.777590191 0.20202020202020202
0.777652597 0.21212121212121213
0.777771697 0.2222222222222222
0.777947451 0.23232323232323232
0.778152171 0.24242424242424243
0.779131315 0.25252525252525254
0.779652377 0.26262626262626265
0.77967835 0.2727272727272727
0.779744958 0.2828282828282828
0.780075795 0.29292929292929293
0.780312903 0.30303030303030304
0.780409785 0.31313131313131315
0.780597276 0.32323232323232326
0.780661832 0.3333333333333333
0.780967981 0.3434343434343434
0.781105036 0.35353535353535354
0.781211537 0.36363636363636365
0.781617186 0.37373737373737376
0.782105748 0.3838383838383838
0.782168155 0.3939393939393939
0.782187286 0.40404040404040403
0.782396951 0.41414141414141414
0.782707335 0.42424242424242425
0.782768724 0.43434343434343436
0.782887594 0.4444444444444444
0.783003727 0.45454545454545453
0.783083249 0.46464646464646464
0.78311046 0.47474747474747475
0.783307768 0.48484848484848486
0.7833283 0.494949494949495
0.783415354 0.5050505050505051
0.783451116 0.5151515151515151
0.783877269 0.5252525252525253
0.784168673 0.5353535353535354
0.784398313 0.5454545454545454
0.784464753 0.5555555555555556
0.784512371 0.5656565656565656
0.784539329 0.5757575757575758
0.784572583 0.5858585858585859
0.78458342 0.5959595959595959
0.784928225 0.6060606060606061
0.784968079 0.6161616161616161
0.785206851 0.6262626262626263
0.785220228 0.6363636363636364
0.78536373 0.6464646464646465
0.785363828 0.6565656565656566
0.785398886 0.6666666666666666
0.785471187 0.6767676767676768
0.786051721 0.6868686868686869
0.786335441 0.696969696969697
0.786367504 0.7070707070707071
0.786557526 0.7171717171717171
0.786578843 0.7272727272727273
0.78660634 0.7373737373737373
0.787040332 0.7474747474747475
0.787109912 0.7575757575757576
0.787260419 0.7676767676767676
0.787591238 0.7777777777777778
0.787843068 0.7878787878787878
0.787889053 0.797979797979798
0.788121186 0.8080808080808081
0.788168526 0.8181818181818182
0.788396726 0.8282828282828283
0.788603992 0.8383838383838383
0.789102056 0.8484848484848485
0.789140867 0.8585858585858586
0.789429574 0.8686868686868687
0.790251768 0.8787878787878788
0.790406382 0.8888888888888888
0.790602212 0.898989898989899
0.790632851 0.9090909090909091
0.790986458 0.9191919191919192
0.791173697 0.9292929292929293
0.791330504 0.9393939393939394
0.791473582 0.9494949494949495
0.791761425 0.9595959595959596
0.795787161 0.9696969696969697
0.798080612 0.9797979797979798
0.798389798 0.98989898989899
0.799213884 1.0


==> figures/worker_cdf/data/azure/cdf_2_4.csv <==
0.765592357 0.0
0.766770542 0.010101010101010102
0.768141586 0.020202020202020204
0.769219698 0.030303030303030304
0.769605503 0.04040404040404041
0.769864506 0.050505050505050504
0.77087652 0.06060606060606061
0.771042622 0.0707070707070707
0.771110122 0.08080808080808081
0.77158203 0.09090909090909091
0.771910532 0.10101010101010101
0.771992632 0.1111111111111111
0.772443238 0.12121212121212122
0.774286057 0.13131313131313133
0.774783359 0.1414141414141414
0.775649673 0.15151515151515152
0.775909383 0.16161616161616163
0.778567714 0.1717171717171717
0.77995783 0.18181818181818182
0.780025868 0.1919191919191919
0.781099443 0.20202020202020202
0.782239794 0.21212121212121213
0.783798511 0.2222222222222222
0.784188179 0.23232323232323232
0.78519949 0.24242424242424243
0.78535383 0.25252525252525254
0.786803246 0.26262626262626265
0.78743311 0.2727272727272727
0.788547581 0.2828282828282828
0.788549529 0.29292929292929293
0.788994735 0.30303030303030304
0.790291896 0.31313131313131315
0.79093958 0.32323232323232326
0.79131688 0.3333333333333333
0.791538682 0.3434343434343434
0.791542926 0.35353535353535354
0.792152207 0.36363636363636365
0.792207724 0.37373737373737376
0.7925737 0.3838383838383838
0.792612224 0.3939393939393939
0.792636623 0.40404040404040403
0.792647249 0.41414141414141414
0.793018553 0.42424242424242425
0.793059508 0.43434343434343436
0.793184145 0.4444444444444444
0.793344533 0.45454545454545453
0.793352502 0.46464646464646464
0.793496234 0.47474747474747475
0.793656136 0.48484848484848486
0.793741926 0.494949494949495
0.793907239 0.5050505050505051
0.793907454 0.5151515151515151
0.794043279 0.5252525252525253
0.794143426 0.5353535353535354
0.794395044 0.5454545454545454
0.794849864 0.5555555555555556
0.79502174 0.5656565656565656
0.795219585 0.5757575757575758
0.795452845 0.5858585858585859
0.795581766 0.5959595959595959
0.795767111 0.6060606060606061
0.795843631 0.6161616161616161
0.79591377 0.6262626262626263
0.795954832 0.6363636363636364
0.796436037 0.6464646464646465
0.796489473 0.6565656565656566
0.796519038 0.6666666666666666
0.796737148 0.6767676767676768
0.797013063 0.6868686868686869
0.79712626 0.696969696969697
0.797189792 0.7070707070707071
0.797206403 0.7171717171717171
0.797305167 0.7272727272727273
0.797506696 0.7373737373737373
0.797688198 0.7474747474747475
0.79779436 0.7575757575757576
0.797927669 0.7676767676767676
0.79823054 0.7777777777777778
0.798279797 0.7878787878787878
0.798299025 0.797979797979798
0.798497876 0.8080808080808081
0.798531376 0.8181818181818182
0.798564208 0.8282828282828283
0.798621209 0.8383838383838383
0.798622368 0.8484848484848485
0.799106725 0.8585858585858586
0.799174825 0.8686868686868687
0.799178474 0.8787878787878788
0.799249275 0.8888888888888888
0.79937341 0.898989898989899
0.799479498 0.9090909090909091
0.800061378 0.9191919191919192
0.800100095 0.9292929292929293
0.801126106 0.9393939393939394
0.802794547 0.9494949494949495
0.802963728 0.9595959595959596
0.803699178 0.9696969696969697
0.803725136 0.9797979797979798
0.804919905 0.98989898989899
0.811923811 1.0


==> figures/worker_cdf/data/azure/cdf_35_1.csv <==
0.014147994 0.0
0.014770502 0.010025062656641603
0.014976205 0.020050125313283207
0.015008705 0.03007518796992481
0.015074906 0.040100250626566414
0.015108606 0.05012531328320802
0.015133906 0.06015037593984962
0.015165507 0.07017543859649122
0.015199507 0.08020050125313283
0.015218908 0.09022556390977443
0.015234008 0.10025062656641603
0.015278609 0.11027568922305764
0.01530911 0.12030075187969924
0.015339108 0.13032581453634084
0.015392211 0.14035087719298245
0.015431611 0.15037593984962405
0.015443411 0.16040100250626566
0.01547191 0.17293233082706766
0.015479612 0.18295739348370926
0.015523012 0.19298245614035087
0.015534713 0.20300751879699247
0.015568713 0.21303258145363407
0.015602013 0.22305764411027568
0.015646914 0.23308270676691728
0.015663114 0.24310776942355888
0.015677214 0.2531328320802005
0.015704315 0.2631578947368421
0.015718314 0.2731829573934837
0.015727815 0.2832080200501253
0.015743116 0.2932330827067669
0.015763315 0.3032581453634085
0.015775316 0.3132832080200501
0.015806716 0.3233082706766917
0.015825416 0.3333333333333333
0.015835917 0.3433583959899749
0.015849415 0.3533834586466165
0.015870716 0.3634085213032581
0.015885617 0.37343358395989973
0.015898416 0.38345864661654133
0.015901417 0.39348370927318294
0.015913817 0.40350877192982454
0.015924916 0.41353383458646614
0.015947218 0.42355889724310775
0.015972019 0.43358395989974935
0.015983619 0.44360902255639095
0.015992018 0.45363408521303256
0.016008719 0.46365914786967416
0.016025919 0.47368421052631576
0.016045019 0.48370927318295737
0.01605402 0.49373433583959897
0.016075819 0.506265664160401
0.016087819 0.5162907268170426
0.01609862 0.5263157894736842
0.016112619 0.5363408521303258
0.016120219 0.5463659147869674
0.01612332 0.556390977443609
0.01613952 0.5664160401002506
0.016165921 0.5764411027568922
0.01617752 0.5864661654135338
0.016192121 0.5964912280701754
0.016198921 0.606516290726817
0.016222821 0.6165413533834586
0.016237522 0.6265664160401002
0.016255221 0.6365914786967418
0.016278221 0.6466165413533834
0.016301222 0.656641604010025
0.016317623 0.6666666666666666
0.016354123 0.6766917293233082
0.016364723 0.6867167919799498
0.016395224 0.6967418546365914
0.016409624 0.706766917293233
0.016420724 0.7167919799498746
0.016450925 0.7268170426065163
0.016481325 0.7368421052631579
0.016498324 0.7468671679197995
0.016509026 0.7568922305764411
0.016526326 0.7669172932330827
0.016556626 0.7769423558897243
0.016572027 0.7869674185463659
0.016589226 0.7969924812030075
0.016612327 0.8070175438596491
0.016635727 0.8170426065162907
0.016641226 0.8270676691729323
0.016680228 0.8395989974937343
0.016700729 0.849624060150376
0.016719228 0.8596491228070176
0.016741628 0.8696741854636592
0.016754328 0.8796992481203008
0.016770129 0.8897243107769424
0.016804229 0.899749373433584
0.01688313 0.9097744360902256
0.016904231 0.9197994987468672
0.016985432 0.9298245614035088
0.017034133 0.9398496240601504
0.017111134 0.949874686716792
0.017223435 0.9598997493734336
0.017670542 0.9699248120300752
0.017861245 0.9799498746867168
0.020038074 0.9899749373433584
0.030832021 1.0


==> figures/worker_cdf/data/azure/cdf_35_2.csv <==
0.014126693 0.0
0.014968304 0.010025062656641603
0.015978619 0.020050125313283207
0.016379724 0.03007518796992481
0.016437723 0.040100250626566414
0.016490025 0.05012531328320802
0.016551526 0.06015037593984962
0.016608927 0.07017543859649122
0.016676427 0.08020050125313283
0.016752028 0.09022556390977443
0.01680333 0.10025062656641603
0.016868331 0.11027568922305764
0.016897331 0.12030075187969924
0.016937731 0.13032581453634084
0.016987832 0.14035087719298245
0.016999231 0.15037593984962405
0.017013432 0.16040100250626566
0.017047333 0.17293233082706766
0.017072934 0.18295739348370926
0.017084934 0.19298245614035087
0.017093233 0.20300751879699247
0.017109932 0.21303258145363407
0.017116534 0.22305764411027568
0.017139335 0.23308270676691728
0.017164435 0.24310776942355888
0.017204034 0.2531328320802005
0.017227936 0.2631578947368421
0.017256836 0.2731829573934837
0.017276636 0.2832080200501253
0.017289835 0.2932330827067669
0.017305237 0.3032581453634085
0.017338537 0.3132832080200501
0.017355237 0.3233082706766917
0.017368738 0.3333333333333333
0.017385938 0.3433583959899749
0.017405637 0.3533834586466165
0.017413538 0.3634085213032581
0.017441238 0.37343358395989973
0.017452239 0.38345864661654133
0.017473138 0.39348370927318294
0.017482339 0.40350877192982454
0.017500638 0.41353383458646614
0.017527338 0.42355889724310775
0.017538339 0.43358395989974935
0.01754754 0.44360902255639095
0.01756414 0.45363408521303256
0.01757124 0.46365914786967416
0.017581439 0.47368421052631576
0.01759704 0.48370927318295737
0.017603641 0.49373433583959897
0.01761494 0.506265664160401
0.017631541 0.5162907268170426
0.01764594 0.5263157894736842
0.01765814 0.5363408521303258
0.017689341 0.5463659147869674
0.017697242 0.556390977443609
0.01772224 0.5664160401002506
0.017734441 0.5764411027568922
0.017749543 0.5864661654135338
0.017765941 0.5964912280701754
0.017784643 0.606516290726817
0.017800443 0.6165413533834586
0.017810842 0.6265664160401002
0.017819144 0.6365914786967418
0.017832644 0.6466165413533834
0.017843244 0.656641604010025
0.017850544 0.6666666666666666
0.017872044 0.6766917293233082
0.017887245 0.6867167919799498
0.017922845 0.6967418546365914
0.017940844 0.706766917293233
0.017964445 0.7167919799498746
0.017980146 0.7268170426065163
0.017984646 0.7368421052631579
0.017996046 0.7468671679197995
0.018022745 0.7568922305764411
0.018034345 0.7669172932330827
0.018064246 0.7769423558897243
0.018093248 0.7869674185463659
0.018106748 0.7969924812030075
0.018136948 0.8070175438596491
0.018145848 0.8170426065162907
0.018193449 0.8270676691729323
0.018207448 0.8395989974937343
0.018233547 0.849624060150376
0.018268049 0.8596491228070176
0.01831475 0.8696741854636592
0.018347851 0.8796992481203008
0.018361951 0.8897243107769424
0.018414851 0.899749373433584
0.018427252 0.9097744360902256
0.018458551 0.9197994987468672
0.018489453 0.9298245614035088
0.018525152 0.9398496240601504
0.018585554 0.949874686716792
0.018625754 0.9598997493734336
0.018793257 0.9699248120300752
0.018892558 0.9799498746867168
0.019305564 0.9899749373433584
0.030862222 1.0


==> figures/worker_cdf/data/azure/cdf_39_1.csv <==
0.003707751 0.0
0.004038255 0.010006253908692933
0.004106856 0.020012507817385866
0.004141356 0.0300187617260788
0.004171857 0.04065040650406504
0.004200357 0.05065666041275797
0.004218357 0.060662914321450906
0.004245057 0.07066916823014384
0.004261058 0.08067542213883677
0.004282158 0.0906816760475297
0.004300258 0.10131332082551595
0.004315959 0.11131957473420888
0.004328158 0.12132582864290181
0.004344659 0.13133208255159476
0.004352859 0.14133833646028768
0.004364059 0.15134459036898062
0.004376759 0.16135084427767354
0.00439026 0.1719824890556598
0.00440266 0.18198874296435272
0.00441336 0.19199499687304566
0.00442356 0.20200125078173858
0.00443456 0.21200750469043153
0.00444126 0.22201375859912445
0.00445086 0.2320200125078174
0.004463961 0.24265165728580362
0.00446976 0.25265791119449654
0.004479861 0.2626641651031895
0.004490961 0.27267041901188244
0.004503962 0.28267667292057536
0.004513161 0.2926829268292683
0.004522561 0.30331457160725456
0.004530262 0.3133208255159475
0.004545661 0.3233270794246404
0.004555761 0.3333333333333333
0.004565262 0.3433395872420263
0.004575962 0.3533458411507192
0.004585662 0.36335209505941213
0.004596962 0.37398373983739835
0.004605663 0.38398999374609133
0.004615563 0.39399624765478425
0.004629263 0.40400250156347717
0.004640362 0.4140087554721701
0.004645863 0.42401500938086306
0.004656463 0.4346466541588493
0.004663663 0.4446529080675422
0.004674464 0.4546591619762351
0.004680963 0.4646654158849281
0.004691664 0.474671669793621
0.004700564 0.48467792370231394
0.004711464 0.49468417761100686
0.004723864 0.5053158223889931
0.004737364 0.515322076297686
0.004752964 0.525328330206379
0.004767465 0.535334584115072
0.004774765 0.5453408380237649
0.004788365 0.5553470919324578
0.004801765 0.5653533458411507
0.004811565 0.575984990619137
0.004821966 0.5859912445278299
0.004829265 0.5959974984365228
0.004848466 0.6060037523452158
0.004857166 0.6160100062539087
0.004877467 0.6260162601626016
0.004896366 0.6366479049405879
0.004907466 0.6466541588492808
0.004935267 0.6566604127579737
0.004952267 0.6666666666666666
0.004964067 0.6766729205753595
0.004976668 0.6866791744840526
0.004992468 0.6966854283927455
0.005012168 0.7073170731707317
0.005030369 0.7173233270794246
0.005052269 0.7273295809881176
0.005076869 0.7373358348968105
0.005100369 0.7473420888055035
0.005129369 0.7573483427141964
0.00515167 0.7679799874921827
0.00517987 0.7779862414008756
0.00520347 0.7879924953095685
0.005225071 0.7979987492182614
0.005251971 0.8080050031269543
0.005271572 0.8180112570356473
0.005299872 0.8280175109443402
0.005340373 0.8386491557223265
0.005390673 0.8486554096310194
0.005415674 0.8586616635397123
0.005451474 0.8686679174484052
0.005486775 0.8786741713570981
0.005555375 0.8886804252657912
0.005611776 0.8986866791744841
0.005657677 0.9093183239524703
0.005723178 0.9193245778611632
0.005768578 0.9293308317698562
0.005835879 0.9393370856785491
0.00593748 0.949343339587242
0.005993181 0.959349593495935
0.006086583 0.9699812382739212
0.006199084 0.9799874921826142
0.006361986 0.9899937460913071
0.007026996 1.0


==> figures/worker_cdf/data/azure/cdf_39_11.csv <==
0.003938554 0.0
0.00440036 0.010006253908692933
0.004498061 0.020012507817385866
0.004548962 0.0300187617260788
0.004617262 0.04065040650406504
0.004648563 0.05065666041275797
0.004679563 0.060662914321450906
0.004715664 0.07066916823014384
0.004735465 0.08067542213883677
0.004760264 0.0906816760475297
0.004785865 0.10131332082551595
0.004811166 0.11131957473420888
0.004829266 0.12132582864290181
0.004847465 0.13133208255159476
0.004863466 0.14133833646028768
0.004879166 0.15134459036898062
0.004895867 0.16135084427767354
0.004922567 0.1719824890556598
0.004940568 0.18198874296435272
0.004972167 0.19199499687304566
0.004996568 0.20200125078173858
0.005031068 0.21200750469043153
0.005048269 0.22201375859912445
0.005064669 0.2320200125078174
0.005080969 0.24265165728580362
0.005107069 0.25265791119449654
0.005130469 0.2626641651031895
0.00515587 0.27267041901188244
0.00517437 0.28267667292057536
0.005200371 0.2926829268292683
0.005232971 0.30331457160725456
0.005254571 0.3133208255159475
0.005276471 0.3233270794246404
0.005303172 0.3333333333333333
0.005316473 0.3433395872420263
0.005338173 0.3533458411507192
0.005358673 0.36335209505941213
0.005378673 0.37398373983739835
0.005396973 0.38398999374609133
0.005414473 0.39399624765478425
0.005434974 0.40400250156347717
0.005447173 0.4140087554721701
0.005464475 0.42401500938086306
0.005486674 0.4346466541588493
0.005499675 0.4446529080675422
0.005521475 0.4546591619762351
0.005535975 0.4646654158849281
0.005555375 0.474671669793621
0.005571876 0.48467792370231394
0.005590576 0.49468417761100686
0.005604476 0.5053158223889931
0.005623377 0.515322076297686
0.005635977 0.525328330206379
0.005660477 0.535334584115072
0.005676777 0.5453408380237649
0.005693578 0.5553470919324578
0.005716077 0.5653533458411507
0.005735478 0.575984990619137
0.005753879 0.5859912445278299
0.005768878 0.5959974984365228
0.005791779 0.6060037523452158
0.005812579 0.6160100062539087
0.005826779 0.6260162601626016
0.005844379 0.6366479049405879
0.00586108 0.6466541588492808
0.00587198 0.6566604127579737
0.00588338 0.6666666666666666
0.00589538 0.6766729205753595
0.00590908 0.6866791744840526
0.00592308 0.6966854283927455
0.00594078 0.7073170731707317
0.005951081 0.7173233270794246
0.005971481 0.7273295809881176
0.005987381 0.7373358348968105
0.006005281 0.7473420888055035
0.006020282 0.7573483427141964
0.006031982 0.7679799874921827
0.006049882 0.7779862414008756
0.006066482 0.7879924953095685
0.006081982 0.7979987492182614
0.006092283 0.8080050031269543
0.006111283 0.8180112570356473
0.006132783 0.8280175109443402
0.006148083 0.8386491557223265
0.006168884 0.8486554096310194
0.006182084 0.8586616635397123
0.006199084 0.8686679174484052
0.006220585 0.8786741713570981
0.006243885 0.8886804252657912
0.006263485 0.8986866791744841
0.006287786 0.9093183239524703
0.006312486 0.9193245778611632
0.006329986 0.9293308317698562
0.006348786 0.9393370856785491
0.006376387 0.949343339587242
0.006416687 0.959349593495935
0.006485588 0.9699812382739212
0.006531389 0.9799874921826142
0.00664649 0.9899937460913071
0.010987749 1.0


==> figures/worker_cdf/data/azure/cdf_communication_2_3.csv <==
0.001768161999999962 0.0
0.0019035689999999938 0.010101010101010102
0.001916704999999963 0.020202020202020204
0.0020151800000000053 0.030303030303030304
0.00235176700000006 0.04040404040404041
0.0025825879999999968 0.050505050505050504
0.0027643130000000182 0.06060606060606061
0.002990311999999995 0.0707070707070707
0.003050684999999942 0.08080808080808081
0.003067346999999998 0.09090909090909091
0.0030710090000000134 0.10101010101010101
0.0031864520000000063 0.1111111111111111
0.003242536000000018 0.12121212121212122
0.003250807999999994 0.13131313131313133
0.003259393999999971 0.1414141414141414
0.003272950999999913 0.15151515151515152
0.003275111999999969 0.16161616161616163
0.0033166999999999502 0.1717171717171717
0.0033186909999999292 0.18181818181818182
0.0033720769999999733 0.1919191919191919
0.0033994470000000554 0.20202020202020202
0.003444980000000042 0.21212121212121213
0.0034479969999999804 0.2222222222222222
0.0034493330000000544 0.23232323232323232
0.0034806560000000264 0.24242424242424243
0.0034912230000000433 0.25252525252525254
0.0035178220000000593 0.26262626262626265
0.003526062000000052 0.2727272727272727
0.0035649750000000813 0.2828282828282828
0.003584107000000003 0.29292929292929293
0.00361900599999998 0.30303030303030304
0.003622672999999965 0.31313131313131315
0.0036493800000000354 0.32323232323232326
0.003702649000000058 0.3333333333333333
0.0037359269999999167 0.3434343434343434
0.0037383500000000014 0.35353535353535354
0.003742493000000069 0.36363636363636365
0.003774445000000015 0.37373737373737376
0.0037756860000000003 0.3838383838383838
0.0037904619999999944 0.3939393939393939
0.0037961659999999897 0.40404040404040403
0.003813493000000001 0.41414141414141414
0.003816918000000058 0.42424242424242425
0.0038534519999999794 0.43434343434343436
0.0038545240000000813 0.4444444444444444
0.0038619479999999484 0.45454545454545453
0.0038645330000000033 0.46464646464646464
0.0038663719999999513 0.47474747474747475
0.003875426000000015 0.48484848484848486
0.0039035510000000606 0.494949494949495
0.003913475000000055 0.5050505050505051
0.0039152690000000545 0.5151515151515151
0.003932038999999943 0.5252525252525253
0.003947599000000079 0.5353535353535354
0.004056365000000062 0.5454545454545454
0.004066384000000034 0.5555555555555556
0.0040792469999999525 0.5656565656565656
0.00408840399999999 0.5757575757575758
0.004101848999999991 0.5858585858585859
0.0041019039999999896 0.5959595959595959
0.00410742899999994 0.6060606060606061
0.004108906999999995 0.6161616161616161
0.004125833999999995 0.6262626262626263
0.004162384999999991 0.6363636363636364
0.004185917000000039 0.6464646464646465
0.004187751999999989 0.6565656565656566
0.0042095460000000084 0.6666666666666666
0.004238640000000071 0.6767676767676768
0.0042408110000000665 0.6868686868686869
0.004264686999999934 0.696969696969697
0.00427092200000001 0.7070707070707071
0.0042934879999999565 0.7171717171717171
0.0043011510000000586 0.7272727272727273
0.0043117139999999665 0.7373737373737373
0.004321631000000048 0.7474747474747475
0.0043235729999999695 0.7575757575757576
0.004342015999999949 0.7676767676767676
0.004345540999999953 0.7777777777777778
0.004357853999999994 0.7878787878787878
0.00436565599999994 0.797979797979798
0.004366776999999988 0.8080808080808081
0.004372237000000001 0.8181818181818182
0.00438030300000003 0.8282828282828283
0.004381740000000023 0.8383838383838383
0.004384626999999974 0.8484848484848485
0.004385907999999938 0.8585858585858586
0.004405993999999969 0.8686868686868687
0.004429267999999986 0.8787878787878788
0.004431352999999971 0.8888888888888888
0.00457136800000002 0.898989898989899
0.004627881 0.9090909090909091
0.004661318000000025 0.9191919191919192
0.004662772999999953 0.9292929292929293
0.004729333999999974 0.9393939393939394
0.004731815999999944 0.9494949494949495
0.004780276000000083 0.9595959595959596
0.004930308999999911 0.9696969696969697
0.005032743999999978 0.9797979797979798
0.005108239000000014 0.98989898989899
0.005919696000000085 1.0


==> figures/worker_cdf/data/azure/cdf_communication_2_4.csv <==
0.0016300559999999908 0.0
0.0016435489999999664 0.010101010101010102
0.0016618279999999208 0.020202020202020204
0.0016690329999999864 0.030303030303030304
0.001856901000000022 0.04040404040404041
0.0019048819999999411 0.050505050505050504
0.0019248419999999822 0.06060606060606061
0.001938101999999997 0.0707070707070707
0.0019642899999999797 0.08080808080808081
0.001982812000000056 0.09090909090909091
0.001985852999999982 0.10101010101010101
0.0020111999999999908 0.1111111111111111
0.0020135289999999584 0.12121212121212122
0.0020142280000000623 0.13131313131313133
0.0020195010000000346 0.1414141414141414
0.0020447460000000417 0.15151515151515152
0.0020743430000000895 0.16161616161616163
0.0020890030000000337 0.1717171717171717
0.002128668999999972 0.18181818181818182
0.0021592769999999595 0.1919191919191919
0.0021753719999999532 0.20202020202020202
0.0021775179999999894 0.21212121212121213
0.0022219780000000133 0.2222222222222222
0.002230203999999958 0.23232323232323232
0.002243014000000043 0.24242424242424243
0.0022475159999999494 0.25252525252525254
0.0023458469999999565 0.26262626262626265
0.0023467659999999446 0.2727272727272727
0.00238436799999997 0.2828282828282828
0.002393175999999997 0.29292929292929293
0.002398377999999979 0.30303030303030304
0.0024033169999999604 0.31313131313131315
0.002403318999999904 0.32323232323232326
0.0024074329999999033 0.3333333333333333
0.002423803000000002 0.3434343434343434
0.0024374819999999353 0.35353535353535354
0.002460593000000011 0.36363636363636365
0.002466500000000038 0.37373737373737376
0.002468419000000055 0.3838383838383838
0.002491102000000023 0.3939393939393939
0.0025152849999999782 0.40404040404040403
0.0025273140000000582 0.41414141414141414
0.0025282840000000473 0.42424242424242425
0.002575206000000052 0.43434343434343436
0.0025893259999999474 0.4444444444444444
0.002596021000000004 0.45454545454545453
0.0026006880000000177 0.46464646464646464
0.0026450759999999685 0.47474747474747475
0.002649659999999998 0.48484848484848486
0.002651213000000041 0.494949494949495
0.0026651549999999746 0.5050505050505051
0.0026708900000000924 0.5151515151515151
0.002695809999999965 0.5252525252525253
0.00271184999999996 0.5353535353535354
0.0027320650000000057 0.5454545454545454
0.0027390880000000006 0.5555555555555556
0.002741979000000061 0.5656565656565656
0.0027575170000000426 0.5757575757575758
0.002760392999999972 0.5858585858585859
0.0027770000000000294 0.5959595959595959
0.0027846449999999745 0.6060606060606061
0.0027956780000000236 0.6161616161616161
0.002797704000000012 0.6262626262626263
0.0028001100000000223 0.6363636363636364
0.0028172530000000195 0.6464646464646465
0.0028269659999999863 0.6565656565656566
0.0028307600000000432 0.6666666666666666
0.002863869000000019 0.6767676767676768
0.0028688410000000664 0.6868686868686869
0.0028748049999999248 0.696969696969697
0.0029050259999999772 0.7070707070707071
0.0029273459999999973 0.7171717171717171
0.002943140999999927 0.7272727272727273
0.002960621000000052 0.7373737373737373
0.0029752720000000288 0.7474747474747475
0.0029782630000000365 0.7575757575757576
0.0030058969999999796 0.7676767676767676
0.0030060829999999372 0.7777777777777778
0.0030412020000000206 0.7878787878787878
0.0030852789999999963 0.797979797979798
0.003113605999999991 0.8080808080808081
0.003132477000000078 0.8181818181818182
0.0031460379999999066 0.8282828282828283
0.003196552000000019 0.8383838383838383
0.003209783999999938 0.8484848484848485
0.003225623999999927 0.8585858585858586
0.003238886999999968 0.8686868686868687
0.003266806999999927 0.8787878787878788
0.003275704999999962 0.8888888888888888
0.0032877070000000286 0.898989898989899
0.003299596999999932 0.9090909090909091
0.003346728000000021 0.9191919191919192
0.0033905060000000153 0.9292929292929293
0.003442500000000015 0.9393939393939394
0.003473700000000024 0.9494949494949495
0.0035132970000000263 0.9595959595959596
0.0036230040000000407 0.9696969696969697
0.003693685999999974 0.9797979797979798
0.0037854229999999545 0.98989898989899
0.0041426210000000685 1.0


==> figures/worker_cdf/data/azure/cdf_communication_35_1.csv <==
0.0007338229999999998 0.0
0.0008014289999999993 0.010025062656641603
0.0008280190000000028 0.020050125313283207
0.0008522300000000007 0.03007518796992481
0.0008624220000000016 0.040100250626566414
0.0008950260000000019 0.05012531328320802
0.0009180309999999997 0.06015037593984962
0.0009265239999999998 0.07017543859649122
0.000939924 0.08020050125313283
0.0009479230000000016 0.09022556390977443
0.000955727 0.10025062656641603
0.0009703279999999977 0.11027568922305764
0.0009806220000000022 0.12030075187969924
0.0009906249999999985 0.13032581453634084
0.0009994300000000008 0.14035087719298245
0.0010102279999999984 0.15037593984962405
0.0010226309999999995 0.16040100250626566
0.0010291310000000008 0.17293233082706766
0.001031825 0.18295739348370926
0.001034924999999999 0.19298245614035087
0.001041231 0.20300751879699247
0.0010450270000000005 0.21303258145363407
0.0010514319999999997 0.22305764411027568
0.0010579309999999998 0.23308270676691728
0.0010636330000000013 0.24310776942355888
0.0010662259999999982 0.2531328320802005
0.0010768310000000003 0.2631578947368421
0.0010846299999999996 0.2731829573934837
0.001102833000000001 0.2832080200501253
0.0011182299999999978 0.2932330827067669
0.0011267310000000006 0.3032581453634085
0.001129228999999999 0.3132832080200501
0.0011360329999999998 0.3233082706766917
0.0011398330000000016 0.3333333333333333
0.0011422290000000015 0.3433583959899749
0.0011466259999999995 0.3533834586466165
0.0011507309999999986 0.3634085213032581
0.001153434 0.37343358395989973
0.0011561299999999983 0.38345864661654133
0.0011620289999999985 0.39348370927318294
0.0011659340000000004 0.40350877192982454
0.0011761310000000021 0.41353383458646614
0.0011813339999999992 0.42355889724310775
0.001183132 0.43358395989974935
0.0011886310000000008 0.44360902255639095
0.0011945270000000008 0.45363408521303256
0.0012003259999999998 0.46365914786967416
0.0012016300000000021 0.47368421052631576
0.0012108310000000008 0.48370927318295737
0.0012147300000000007 0.49373433583959897
0.001219533 0.506265664160401
0.0012250299999999985 0.5162907268170426
0.0012315340000000011 0.5263157894736842
0.001237732 0.5363408521303258
0.0012467290000000002 0.5463659147869674
0.001252332 0.556390977443609
0.001260927999999998 0.5664160401002506
0.0012687319999999998 0.5764411027568922
0.0012735330000000003 0.5864661654135338
0.0012763320000000015 0.5964912280701754
0.0012858339999999996 0.606516290726817
0.0012905330000000017 0.6165413533834586
0.0012958289999999983 0.6265664160401002
0.0013051330000000017 0.6365914786967418
0.0013091300000000004 0.6466165413533834
0.0013154330000000013 0.656641604010025
0.0013228340000000002 0.6666666666666666
0.0013304300000000005 0.6766917293233082
0.0013335300000000012 0.6867167919799498
0.0013424330000000005 0.6967418546365914
0.0013605310000000016 0.706766917293233
0.0013789300000000004 0.7167919799498746
0.0013842290000000007 0.7268170426065163
0.0013976340000000018 0.7368421052631579
0.0014079390000000004 0.7468671679197995
0.001418230999999999 0.7568922305764411
0.0014306299999999987 0.7669172932330827
0.001436330999999999 0.7769423558897243
0.0014426310000000015 0.7869674185463659
0.0014532319999999987 0.7969924812030075
0.0014720309999999986 0.8070175438596491
0.0014827329999999982 0.8170426065162907
0.0014960320000000013 0.8270676691729323
0.001515536999999999 0.8395989974937343
0.0015365299999999995 0.849624060150376
0.001566531999999999 0.8596491228070176
0.0015745320000000017 0.8696741854636592
0.0015973340000000006 0.8796992481203008
0.0016566319999999982 0.8897243107769424
0.0016893410000000005 0.899749373433584
0.0017293380000000004 0.9097744360902256
0.0017784360000000013 0.9197994987468672
0.0017987360000000022 0.9298245614035088
0.001863239000000001 0.9398496240601504
0.0019032380000000015 0.949874686716792
0.0022312440000000003 0.9598997493734336
0.0026079469999999993 0.9699248120300752
0.0031714540000000006 0.9799498746867168
0.0055203909999999995 0.9899749373433584
0.015855329 1.0


==> figures/worker_cdf/data/azure/cdf_communication_35_2.csv <==
0.000726932999999999 0.0
0.0008017359999999973 0.010025062656641603
0.0008176350000000006 0.020050125313283207
0.0008454339999999991 0.03007518796992481
0.0008733349999999994 0.040100250626566414
0.0008840359999999978 0.05012531328320802
0.0008903339999999996 0.06015037593984962
0.000916634999999999 0.07017543859649122
0.000925993 0.08020050125313283
0.0009371349999999987 0.09022556390977443
0.0009455339999999979 0.10025062656641603
0.0009584369999999995 0.11027568922305764
0.0009684930000000008 0.12030075187969924
0.0009803929999999995 0.13032581453634084
0.0009848919999999976 0.14035087719298245
0.0009945349999999978 0.15037593984962405
0.0010011370000000026 0.16040100250626566
0.0010090350000000019 0.17293233082706766
0.001019792999999998 0.18295739348370926
0.0010279360000000001 0.19298245614035087
0.0010332359999999999 0.20300751879699247
0.0010410340000000014 0.21303258145363407
0.0010471920000000023 0.22305764411027568
0.0010542929999999978 0.23308270676691728
0.0010556359999999987 0.24310776942355888
0.0010662349999999987 0.2531328320802005
0.0010749360000000003 0.2631578947368421
0.0010828379999999992 0.2731829573934837
0.0010873360000000012 0.2832080200501253
0.001090894999999998 0.2932330827067669
0.0010973370000000003 0.3032581453634085
0.001101737000000002 0.3132832080200501
0.0011058390000000008 0.3233082706766917
0.001108633999999999 0.3333333333333333
0.0011101370000000006 0.3433583959899749
0.001116236999999999 0.3533834586466165
0.001122194 0.3634085213032581
0.001128838 0.37343358395989973
0.0011321369999999983 0.38345864661654133
0.0011390359999999995 0.39348370927318294
0.0011419390000000015 0.40350877192982454
0.0011454949999999998 0.41353383458646614
0.0011509380000000007 0.42355889724310775
0.001154137999999999 0.43358395989974935
0.0011602379999999975 0.44360902255639095
0.001164235999999999 0.45363408521303256
0.0011668389999999994 0.46365914786967416
0.0011766380000000007 0.47368421052631576
0.0011775380000000023 0.48370927318295737
0.001181739000000001 0.49373433583959897
0.0011874960000000032 0.506265664160401
0.001192538 0.5162907268170426
0.001202039000000002 0.5263157894736842
0.001205796000000002 0.5363408521303258
0.0012103379999999983 0.5463659147869674
0.0012130950000000008 0.556390977443609
0.001218638000000001 0.5664160401002506
0.0012198380000000009 0.5764411027568922
0.0012244400000000003 0.5864661654135338
0.0012336379999999987 0.5964912280701754
0.0012406400000000012 0.606516290726817
0.0012486960000000005 0.6165413533834586
0.0012536409999999998 0.6265664160401002
0.001256396 0.6365914786967418
0.001260538999999998 0.6466165413533834
0.0012658379999999983 0.656641604010025
0.0012697410000000013 0.6666666666666666
0.0012736399999999995 0.6766917293233082
0.00128174 0.6867167919799498
0.0012841390000000001 0.6967418546365914
0.0012948969999999997 0.706766917293233
0.0013066389999999983 0.7167919799498746
0.0013152389999999993 0.7268170426065163
0.0013217399999999983 0.7368421052631579
0.0013282400000000014 0.7468671679197995
0.0013341969999999988 0.7568922305764411
0.0013400390000000012 0.7669172932330827
0.0013447400000000005 0.7769423558897243
0.0013546410000000002 0.7869674185463659
0.0013579410000000014 0.7969924812030075
0.0013747410000000022 0.8070175438596491
0.0013857420000000023 0.8170426065162907
0.0013864409999999987 0.8270676691729323
0.001403142000000003 0.8395989974937343
0.0014231419999999988 0.849624060150376
0.00144354 0.8596491228070176
0.001451141999999999 0.8696741854636592
0.001461437999999999 0.8796992481203008
0.0014859420000000005 0.8897243107769424
0.0015025990000000003 0.899749373433584
0.0015311429999999987 0.9097744360902256
0.0015555409999999988 0.9197994987468672
0.001582743000000001 0.9298245614035088
0.0016214439999999997 0.9398496240601504
0.0016918449999999974 0.949874686716792
0.001761846000000001 0.9598997493734336
0.001802148 0.9699248120300752
0.0018869049999999978 0.9799498746867168
0.002103351 0.9899749373433584
0.013651910000000003 1.0


==> figures/worker_cdf/data/azure/cdf_communication_39_1.csv <==
0.0005193850000000002 0.0
0.0006193860000000004 0.010006253908692933
0.0006532879999999997 0.020012507817385866
0.0006812890000000003 0.0300187617260788
0.0006979879999999996 0.04065040650406504
0.0007122889999999996 0.05065666041275797
0.000724789 0.060662914321450906
0.0007364890000000003 0.07066916823014384
0.0007445889999999995 0.08067542213883677
0.0007523890000000004 0.0906816760475297
0.0007608890000000003 0.10131332082551595
0.0007763920000000003 0.11131957473420888
0.0007871879999999999 0.12132582864290181
0.0007935889999999999 0.13133208255159476
0.0008004929999999998 0.14133833646028768
0.0008072900000000004 0.15134459036898062
0.0008157890000000004 0.16135084427767354
0.0008241900000000003 0.1719824890556598
0.0008301900000000002 0.18198874296435272
0.000841489 0.19199499687304566
0.00085009 0.20200125078173858
0.0008613899999999996 0.21200750469043153
0.0008666890000000003 0.22201375859912445
0.0008726900000000002 0.2320200125078174
0.0008799910000000001 0.24265165728580362
0.0008871899999999999 0.25265791119449654
0.0008940900000000002 0.2626641651031895
0.0009022919999999999 0.27267041901188244
0.0009092910000000004 0.28267667292057536
0.0009174919999999998 0.2926829268292683
0.0009275920000000005 0.30331457160725456
0.0009343919999999996 0.3133208255159475
0.0009424920000000001 0.3233270794246404
0.0009521929999999996 0.3333333333333333
0.0009620909999999996 0.3433395872420263
0.0009721920000000002 0.3533458411507192
0.0009800910000000002 0.36335209505941213
0.000986593 0.37398373983739835
0.0009951930000000001 0.38398999374609133
0.0010023910000000005 0.39399624765478425
0.0010087930000000004 0.40400250156347717
0.0010157920000000002 0.4140087554721701
0.001025695 0.42401500938086306
0.0010349930000000001 0.4346466541588493
0.001044494 0.4446529080675422
0.0010590930000000005 0.4546591619762351
0.001070794 0.4646654158849281
0.0010777929999999996 0.474671669793621
0.0010854929999999999 0.48467792370231394
0.0010923949999999995 0.49468417761100686
0.0011026930000000005 0.5053158223889931
0.001113691 0.515322076297686
0.0011214950000000001 0.525328330206379
0.0011290949999999997 0.535334584115072
0.0011390939999999998 0.5453408380237649
0.0011450940000000001 0.5553470919324578
0.0011560950000000002 0.5653533458411507
0.0011685949999999997 0.575984990619137
0.001180296 0.5859912445278299
0.001193095 0.5959974984365228
0.0012027929999999997 0.6060037523452158
0.0012137959999999996 0.6160100062539087
0.0012252949999999995 0.6260162601626016
0.0012457949999999996 0.6366479049405879
0.0012542959999999998 0.6466541588492808
0.001262797 0.6566604127579737
0.0012737950000000003 0.6666666666666666
0.0012815940000000005 0.6766729205753595
0.001300294 0.6866791744840526
0.0013174980000000003 0.6966854283927455
0.0013320959999999996 0.7073170731707317
0.0013449939999999995 0.7173233270794246
0.0013665999999999995 0.7273295809881176
0.0013856969999999995 0.7373358348968105
0.0013954980000000002 0.7473420888055035
0.0014101990000000004 0.7573483427141964
0.001431196 0.7679799874921827
0.0014555969999999999 0.7779862414008756
0.0014791979999999997 0.7879924953095685
0.0015155999999999998 0.7979987492182614
0.0015479979999999996 0.8080050031269543
0.0015740000000000003 0.8180112570356473
0.0016020989999999996 0.8280175109443402
0.0016315030000000003 0.8386491557223265
0.0016658010000000002 0.8486554096310194
0.0016971009999999995 0.8586616635397123
0.0017230040000000002 0.8686679174484052
0.0017631030000000002 0.8786741713570981
0.0018059020000000003 0.8886804252657912
0.001845105 0.8986866791744841
0.001876502 0.9093183239524703
0.0019546050000000003 0.9193245778611632
0.0019957030000000006 0.9293308317698562
0.0020793070000000003 0.9393370856785491
0.002169708 0.949343339587242
0.0022324079999999995 0.959349593495935
0.00235641 0.9699812382739212
0.002467113 0.9799874921826142
0.002676314 0.9899937460913071
0.0032933249999999997 1.0


==> figures/worker_cdf/data/azure/cdf_communication_39_11.csv <==
0.0006189309999999996 0.0
0.0007959349999999994 0.010006253908692933
0.0008349350000000002 0.020012507817385866
0.000879234 0.0300187617260788
0.0009217360000000003 0.04065040650406504
0.0009464359999999997 0.05065666041275797
0.0009749340000000002 0.060662914321450906
0.0009924359999999998 0.07066916823014384
0.001015236 0.08067542213883677
0.001041035 0.0906816760475297
0.0010637369999999995 0.10131332082551595
0.001089136 0.11131957473420888
0.0011082390000000004 0.12132582864290181
0.0011257370000000004 0.13133208255159476
0.0011463379999999998 0.14133833646028768
0.0011720380000000002 0.15134459036898062
0.0011824399999999999 0.16135084427767354
0.0011954420000000006 0.1719824890556598
0.0012135380000000006 0.18198874296435272
0.001230237 0.19199499687304566
0.0012466399999999998 0.20200125078173858
0.00126064 0.21200750469043153
0.0012741380000000002 0.22201375859912445
0.001292839 0.2320200125078174
0.0013067399999999998 0.24265165728580362
0.0013243429999999995 0.25265791119449654
0.0013400400000000002 0.2626641651031895
0.0013601480000000003 0.27267041901188244
0.0013763410000000001 0.28267667292057536
0.0013874410000000005 0.2926829268292683
0.0014011419999999998 0.30331457160725456
0.0014143410000000004 0.3133208255159475
0.0014293420000000001 0.3233270794246404
0.0014445429999999995 0.3333333333333333
0.0014606439999999997 0.3433395872420263
0.0014725419999999999 0.3533458411507192
0.0014900420000000004 0.36335209505941213
0.0015020419999999994 0.37398373983739835
0.001510844 0.38398999374609133
0.001530241 0.39399624765478425
0.001551144 0.40400250156347717
0.001564246 0.4140087554721701
0.0015796430000000004 0.42401500938086306
0.001591743 0.4346466541588493
0.0016055449999999999 0.4446529080675422
0.001615344 0.4546591619762351
0.0016327470000000004 0.4646654158849281
0.001644245 0.474671669793621
0.0016561480000000005 0.48467792370231394
0.0016741450000000006 0.49468417761100686
0.001686843 0.5053158223889931
0.001701546 0.515322076297686
0.001712645 0.525328330206379
0.0017293489999999998 0.535334584115072
0.001742945 0.5453408380237649
0.0017554499999999995 0.5553470919324578
0.0017737479999999995 0.5653533458411507
0.001785447 0.575984990619137
0.001803847 0.5859912445278299
0.0018167469999999996 0.5959974984365228
0.0018318479999999996 0.6060037523452158
0.001844452 0.6160100062539087
0.0018575509999999998 0.6260162601626016
0.001873049 0.6366479049405879
0.0018833499999999998 0.6466541588492808
0.001893648 0.6566604127579737
0.0019137479999999998 0.6666666666666666
0.0019298500000000003 0.6766729205753595
0.0019426499999999998 0.6866791744840526
0.001961152 0.6966854283927455
0.001973248 0.7073170731707317
0.0019868529999999994 0.7173233270794246
0.002002948 0.7273295809881176
0.002023151 0.7373358348968105
0.002036049 0.7473420888055035
0.002054752 0.7573483427141964
0.002066953 0.7679799874921827
0.002081251 0.7779862414008756
0.002095853 0.7879924953095685
0.002114451 0.7979987492182614
0.002123851 0.8080050031269543
0.002143152999999999 0.8180112570356473
0.002152252 0.8280175109443402
0.002170954 0.8386491557223265
0.002191152 0.8486554096310194
0.002214352 0.8586616635397123
0.002233351 0.8686679174484052
0.0022646529999999997 0.8786741713570981
0.002285955 0.8886804252657912
0.0023149539999999997 0.8986866791744841
0.002352555 0.9093183239524703
0.002380955 0.9193245778611632
0.002413757 0.9293308317698562
0.0024485530000000004 0.9393370856785491
0.0024822559999999995 0.949343339587242
0.0025147529999999998 0.959349593495935
0.002582057 0.9699812382739212
0.002640558 0.9799874921826142
0.00272676 0.9899937460913071
0.007241421 1.0


==> figures/worker_cdf/data/azure/cdf_compute_2_3.csv <==
0.76487631 0.0
0.76818581 0.010101010101010102
0.768494808 0.020202020202020204
0.768580769 0.030303030303030304
0.769101488 0.04040404040404041
0.769161025 0.050505050505050504
0.769796993 0.06060606060606061
0.770606321 0.0707070707070707
0.77100065 0.08080808080808081
0.771005146 0.09090909090909091
0.77168795 0.10101010101010101
0.771875208 0.1111111111111111
0.772297809 0.12121212121212122
0.772659409 0.13131313131313133
0.772791777 0.1414141414141414
0.772916162 0.15151515151515152
0.77296231 0.16161616161616163
0.77328036 0.1717171717171717
0.773389957 0.18181818181818182
0.773731601 0.1919191919191919
0.773763818 0.20202020202020202
0.773810155 0.21212121212121213
0.773993903 0.2222222222222222
0.774098571 0.23232323232323232
0.774452046 0.24242424242424243
0.775312694 0.25252525252525254
0.77557313 0.26262626262626265
0.776043882 0.2727272727272727
0.776095578 0.2828282828282828
0.776300878 0.29292929292929293
0.776495372 0.30303030303030304
0.776587678 0.31313131313131315
0.776800683 0.32323232323232326
0.776917284 0.3333333333333333
0.776959183 0.3434343434343434
0.776996203 0.35353535353535354
0.777346264 0.36363636363636365
0.77781209 0.37373737373737376
0.778039097 0.3838383838383838
0.778199529 0.3939393939393939
0.778337371 0.40404040404040403
0.778406184 0.41414141414141414
0.778676932 0.42424242424242425
0.778868595 0.43434343434343436
0.778919296 0.4444444444444444
0.779139402 0.45454545454545453
0.779147935 0.46464646464646464
0.779265377 0.47474747474747475
0.779340756 0.48484848484848486
0.7796282 0.494949494949495
0.779837509 0.5050505050505051
0.780058759 0.5151515151515151
0.780077492 0.5252525252525253
0.780227042 0.5353535353535354
0.780378211 0.5454545454545454
0.780456006 0.5555555555555556
0.780582171 0.5656565656565656
0.78064886 0.5757575757575758
0.780779307 0.5858585858585859
0.780832766 0.5959595959595959
0.780934462 0.6060606060606061
0.781102764 0.6161616161616161
0.781140467 0.6262626262626263
0.781147614 0.6363636363636364
0.781152539 0.6464646464646465
0.781509304 0.6565656565656566
0.78160272 0.6666666666666666
0.781672668 0.6767676767676768
0.781889336 0.6868686868686869
0.782265655 0.696969696969697
0.782292839 0.7070707070707071
0.782622624 0.7171717171717171
0.782663574 0.7272727272727273
0.782870413 0.7373737373737373
0.78318688 0.7474747474747475
0.783206361 0.7575757575757576
0.783715812 0.7676767676767676
0.784017883 0.7777777777777778
0.784308322 0.7878787878787878
0.784371231 0.797979797979798
0.784393735 0.8080808080808081
0.784545853 0.8181818181818182
0.784556211 0.8282828282828283
0.785154457 0.8383838383838383
0.785220028 0.8484848484848485
0.785231915 0.8585858585858586
0.785321459 0.8686868686868687
0.785971533 0.8787878787878788
0.786167742 0.8888888888888888
0.786361401 0.898989898989899
0.78669297 0.9090909090909091
0.787360204 0.9191919191919192
0.787372705 0.9292929292929293
0.787417029 0.9393939393939394
0.787575508 0.9494949494949495
0.787889475 0.9595959595959596
0.793435394 0.9696969696969697
0.79455455 0.9797979797979798
0.794615353 0.98989898989899
0.795768904 1.0


==> figures/worker_cdf/data/azure/cdf_compute_2_4.csv <==
0.763245591 0.0
0.764628289 0.010101010101010102
0.764696199 0.020202020202020204
0.766305906 0.030303030303030304
0.76661901 0.04040404040404041
0.767104113 0.050505050505050504
0.767609713 0.06060606060606061
0.768235317 0.0707070707070707
0.768618819 0.08080808080808081
0.769110422 0.09090909090909091
0.769339016 0.10101010101010101
0.769417426 0.1111111111111111
0.769792025 0.12121212121212122
0.771507654 0.13131313131313133
0.77188274 0.1414141414141414
0.773060347 0.15151515151515152
0.773984541 0.16161616161616163
0.776898681 0.1717171717171717
0.777019785 0.18181818181818182
0.777573462 0.1919191919191919
0.778454367 0.20202020202020202
0.779233897 0.21212121212121213
0.780714479 0.2222222222222222
0.781211209 0.23232323232323232
0.781307409 0.24242424242424243
0.78273299 0.25252525252525254
0.783810106 0.26262626262626265
0.784625728 0.2727272727272727
0.785323905 0.2828282828282828
0.786089709 0.29292929292929293
0.786372209 0.30303030303030304
0.787559831 0.31313131313131315
0.78828992 0.32323232323232326
0.788873527 0.3333333333333333
0.789334954 0.3434343434343434
0.789453923 0.35353535353535354
0.789646354 0.36363636363636365
0.789673331 0.37373737373737376
0.789686628 0.3838383838383838
0.789894644 0.3939393939393939
0.790079055 0.40404040404040403
0.790081245 0.41414141414141414
0.790390246 0.42424242424242425
0.790422532 0.43434343434343436
0.790426628 0.4444444444444444
0.790525536 0.45454545454545453
0.79082196 0.46464646464646464
0.790829248 0.47474747474747475
0.790946248 0.48484848484848486
0.79096795 0.494949494949495
0.791504135 0.5050505050505051
0.791724154 0.5151515151515151
0.791745048 0.5252525252525253
0.791751254 0.5353535353535354
0.791889263 0.5454545454545454
0.792060467 0.5555555555555556
0.792149945 0.5656565656565656
0.792339239 0.5757575757575758
0.792381445 0.5858585858585859
0.79247127 0.5959595959595959
0.793121173 0.6060606060606061
0.793206056 0.6161616161616161
0.793280151 0.6262626262626263
0.793572168 0.6363636363636364
0.793795555 0.6464646464646465
0.794137055 0.6565656565656566
0.794241957 0.6666666666666666
0.794246651 0.6767676767676768
0.794537163 0.6868686868686869
0.794637855 0.696969696969697
0.794772858 0.7070707070707071
0.794782859 0.7171717171717171
0.794860556 0.7272727272727273
0.794867685 0.7373737373737373
0.794903553 0.7474747474747475
0.79501736 0.7575757575757576
0.795102473 0.7676767676767676
0.795188158 0.7777777777777778
0.795583987 0.7878787878787878
0.795587987 0.797979797979798
0.795824664 0.8080808080808081
0.795837364 0.8181818181818182
0.795909359 0.8282828282828283
0.796137272 0.8383838383838383
0.796344065 0.8484848484848485
0.796478375 0.8585858585858586
0.796519462 0.8686868686868687
0.796520176 0.8787878787878788
0.796851594 0.8888888888888888
0.797072065 0.898989898989899
0.797120872 0.9090909090909091
0.797392374 0.9191919191919192
0.797572781 0.9292929292929293
0.797779378 0.9393939393939394
0.800579098 0.9494949494949495
0.8009495 0.9595959595959596
0.80096009 0.9696969696969697
0.801132719 0.9797979797979798
0.801632198 0.98989898989899
0.808948539 1.0


==> figures/worker_cdf/data/azure/cdf_compute_35_1.csv <==
0.013110356 0.0
0.013774168 0.010025062656641603
0.01384647 0.020050125313283207
0.01387827 0.03007518796992481
0.013946672 0.040100250626566414
0.014011273 0.05012531328320802
0.014053274 0.06015037593984962
0.014075574 0.07017543859649122
0.014104874 0.08020050125313283
0.014122375 0.09022556390977443
0.014139975 0.10025062656641603
0.014174776 0.11027568922305764
0.014187077 0.12030075187969924
0.014217577 0.13032581453634084
0.014228677 0.14035087719298245
0.014239577 0.15037593984962405
0.014273278 0.16040100250626566
0.014290078 0.17293233082706766
0.014303278 0.18295739348370926
0.014342779 0.19298245614035087
0.01437038 0.20300751879699247
0.01439018 0.21303258145363407
0.014417381 0.22305764411027568
0.014440081 0.23308270676691728
0.014454281 0.24310776942355888
0.014485383 0.2531328320802005
0.014506283 0.2631578947368421
0.014517683 0.2731829573934837
0.014541183 0.2832080200501253
0.014553984 0.2932330827067669
0.014563084 0.3032581453634085
0.014568283 0.3132832080200501
0.014587484 0.3233082706766917
0.014601984 0.3333333333333333
0.014617085 0.3433583959899749
0.014634985 0.3533834586466165
0.014647185 0.3634085213032581
0.014658786 0.37343358395989973
0.014678486 0.38345864661654133
0.014687886 0.39348370927318294
0.014697986 0.40350877192982454
0.014707686 0.41353383458646614
0.014723187 0.42355889724310775
0.014731787 0.43358395989974935
0.014736588 0.44360902255639095
0.014751588 0.45363408521303256
0.014766687 0.46365914786967416
0.014793588 0.47368421052631576
0.014808089 0.48370927318295737
0.014814689 0.49373433583959897
0.014823488 0.506265664160401
0.014833489 0.5162907268170426
0.014846889 0.5263157894736842
0.014848689 0.5363408521303258
0.01485889 0.5463659147869674
0.01486889 0.556390977443609
0.01488029 0.5664160401002506
0.01488699 0.5764411027568922
0.01489449 0.5864661654135338
0.014910891 0.5964912280701754
0.014933091 0.606516290726817
0.014938791 0.6165413533834586
0.014954191 0.6265664160401002
0.014975592 0.6365914786967418
0.015006793 0.6466165413533834
0.015023793 0.656641604010025
0.015032993 0.6666666666666666
0.015044193 0.6766917293233082
0.015055593 0.6867167919799498
0.015060693 0.6967418546365914
0.015069594 0.706766917293233
0.015086994 0.7167919799498746
0.015095194 0.7268170426065163
0.015097894 0.7368421052631579
0.015119794 0.7468671679197995
0.015135695 0.7568922305764411
0.015153295 0.7669172932330827
0.015170295 0.7769423558897243
0.015190496 0.7869674185463659
0.015200296 0.7969924812030075
0.015209097 0.8070175438596491
0.015224396 0.8170426065162907
0.015231296 0.8270676691729323
0.015245997 0.8395989974937343
0.015254997 0.849624060150376
0.015265497 0.8596491228070176
0.015275498 0.8696741854636592
0.015294197 0.8796992481203008
0.015311998 0.8897243107769424
0.015349799 0.899749373433584
0.015362899 0.9097744360902256
0.0153965 0.9197994987468672
0.0154151 0.9298245614035088
0.015424501 0.9398496240601504
0.0154307 0.949874686716792
0.015459901 0.9598997493734336
0.015468101 0.9699248120300752
0.015531903 0.9799498746867168
0.015571404 0.9899749373433584
0.015753507 1.0


==> figures/worker_cdf/data/azure/cdf_compute_35_2.csv <==
0.013009461 0.0
0.013924307 0.010025062656641603
0.015060386 0.020050125313283207
0.015192987 0.03007518796992481
0.015258427 0.040100250626566414
0.015355789 0.05012531328320802
0.01543819 0.06015037593984962
0.01547243 0.07017543859649122
0.015525791 0.08020050125313283
0.015585292 0.09022556390977443
0.015647793 0.10025062656641603
0.015682333 0.11027568922305764
0.015702594 0.12030075187969924
0.015716894 0.13032581453634084
0.015746894 0.14035087719298245
0.015767695 0.15037593984962405
0.015782494 0.16040100250626566
0.015808035 0.17293233082706766
0.015827395 0.18295739348370926
0.015838035 0.19298245614035087
0.015859496 0.20300751879699247
0.015885996 0.21303258145363407
0.015904337 0.22305764411027568
0.015944497 0.23308270676691728
0.015966937 0.24310776942355888
0.015976897 0.2531328320802005
0.015994337 0.2631578947368421
0.016010698 0.2731829573934837
0.016020198 0.2832080200501253
0.016042939 0.2932330827067669
0.016070398 0.3032581453634085
0.016081598 0.3132832080200501
0.016101198 0.3233082706766917
0.01610904 0.3333333333333333
0.01614184 0.3433583959899749
0.016189041 0.3533834586466165
0.0161981 0.3634085213032581
0.016228441 0.37343358395989973
0.0162381 0.38345864661654133
0.016249842 0.39348370927318294
0.0162569 0.40350877192982454
0.0162805 0.41353383458646614
0.016284501 0.42355889724310775
0.016304801 0.43358395989974935
0.016318601 0.44360902255639095
0.016338701 0.45363408521303256
0.016348101 0.46365914786967416
0.016358843 0.47368421052631576
0.016366801 0.48370927318295737
0.016384202 0.49373433583959897
0.016405003 0.506265664160401
0.016414202 0.5162907268170426
0.016422502 0.5263157894736842
0.016433244 0.5363408521303258
0.016465703 0.5463659147869674
0.016477103 0.556390977443609
0.016490903 0.5664160401002506
0.016503645 0.5764411027568922
0.016519303 0.5864661654135338
0.016527804 0.5964912280701754
0.016542504 0.606516290726817
0.016579004 0.6165413533834586
0.016591505 0.6265664160401002
0.016615347 0.6365914786967418
0.016625805 0.6466165413533834
0.016641605 0.656641604010025
0.016656948 0.6666666666666666
0.016666448 0.6766917293233082
0.016684206 0.6867167919799498
0.016700106 0.6967418546365914
0.016717049 0.706766917293233
0.016733549 0.7167919799498746
0.016748406 0.7268170426065163
0.016765449 0.7368421052631579
0.016787807 0.7468671679197995
0.016800307 0.7568922305764411
0.016813307 0.7669172932330827
0.016831751 0.7769423558897243
0.016877451 0.7869674185463659
0.016910108 0.7969924812030075
0.016920509 0.8070175438596491
0.016932009 0.8170426065162907
0.016954109 0.8270676691729323
0.016995909 0.8395989974937343
0.01702361 0.849624060150376
0.01703841 0.8596491228070176
0.017092654 0.8696741854636592
0.017134011 0.8796992481203008
0.017162311 0.8897243107769424
0.017182411 0.899749373433584
0.017224012 0.9097744360902256
0.017252112 0.9197994987468672
0.017257413 0.9298245614035088
0.017280357 0.9398496240601504
0.017307014 0.949874686716792
0.017350914 0.9598997493734336
0.017430115 0.9699248120300752
0.017523516 0.9799498746867168
0.017786519 0.9899749373433584
0.02087091 1.0


==> figures/worker_cdf/data/azure/cdf_compute_39_1.csv <==
0.002977158 0.0
0.003138661 0.010006253908692933
0.003248164 0.020012507817385866
0.003291564 0.0300187617260788
0.003318565 0.04065040650406504
0.003342666 0.05065666041275797
0.003355166 0.060662914321450906
0.003364965 0.07066916823014384
0.003376766 0.08067542213883677
0.003385466 0.0906816760475297
0.003397466 0.10131332082551595
0.003406166 0.11131957473420888
0.003416967 0.12132582864290181
0.003433667 0.13133208255159476
0.003444367 0.14133833646028768
0.003453867 0.15134459036898062
0.003462868 0.16135084427767354
0.003468468 0.1719824890556598
0.003472268 0.18198874296435272
0.003477268 0.19199499687304566
0.003483668 0.20200125078173858
0.003488168 0.21200750469043153
0.003491568 0.22201375859912445
0.003498768 0.2320200125078174
0.003505269 0.24265165728580362
0.003512268 0.25265791119449654
0.003518469 0.2626641651031895
0.003523568 0.27267041901188244
0.003528668 0.28267667292057536
0.003531968 0.2926829268292683
0.003535669 0.30331457160725456
0.003540569 0.3133208255159475
0.003544469 0.3233270794246404
0.003549669 0.3333333333333333
0.00355497 0.3433395872420263
0.00355987 0.3533458411507192
0.00356547 0.36335209505941213
0.003570469 0.37398373983739835
0.003576869 0.38398999374609133
0.00358227 0.39399624765478425
0.00358747 0.40400250156347717
0.00359097 0.4140087554721701
0.00359437 0.42401500938086306
0.00360037 0.4346466541588493
0.00360367 0.4446529080675422
0.003609971 0.4546591619762351
0.00361567 0.4646654158849281
0.00362017 0.474671669793621
0.003626171 0.48467792370231394
0.003630371 0.49468417761100686
0.003633671 0.5053158223889931
0.003637771 0.515322076297686
0.003642071 0.525328330206379
0.003647771 0.535334584115072
0.003654271 0.5453408380237649
0.003662172 0.5553470919324578
0.003667371 0.5653533458411507
0.003673971 0.575984990619137
0.003676972 0.5859912445278299
0.003679772 0.5959974984365228
0.003682272 0.6060037523452158
0.003684872 0.6160100062539087
0.003689672 0.6260162601626016
0.003696172 0.6366479049405879
0.003703872 0.6466541588492808
0.003708572 0.6566604127579737
0.003714373 0.6666666666666666
0.003718972 0.6766729205753595
0.003724472 0.6866791744840526
0.003732973 0.6966854283927455
0.003739872 0.7073170731707317
0.003744573 0.7173233270794246
0.003749074 0.7273295809881176
0.003753973 0.7373358348968105
0.003761973 0.7473420888055035
0.003767873 0.7573483427141964
0.003771773 0.7679799874921827
0.003777873 0.7779862414008756
0.003783174 0.7879924953095685
0.003788574 0.7979987492182614
0.003793774 0.8080050031269543
0.003800373 0.8180112570356473
0.003807174 0.8280175109443402
0.003812975 0.8386491557223265
0.003818374 0.8486554096310194
0.003828974 0.8586616635397123
0.003840575 0.8686679174484052
0.003849275 0.8786741713570981
0.003856075 0.8886804252657912
0.003863075 0.8986866791744841
0.003869176 0.9093183239524703
0.003877876 0.9193245778611632
0.003884276 0.9293308317698562
0.003892776 0.9393370856785491
0.003908976 0.949343339587242
0.003928877 0.959349593495935
0.003973878 0.9699812382739212
0.003998678 0.9799874921826142
0.004026379 0.9899937460913071
0.004251783 1.0


==> figures/worker_cdf/data/azure/cdf_compute_39_11.csv <==
0.002938122 0.0
0.003315825 0.010006253908692933
0.003409326 0.020012507817385866
0.003450227 0.0300187617260788
0.003491827 0.04065040650406504
0.003514026 0.05065666041275797
0.003538027 0.060662914321450906
0.003564728 0.07066916823014384
0.003579928 0.08067542213883677
0.003587528 0.0906816760475297
0.003600728 0.10131332082551595
0.003607428 0.11131957473420888
0.003616027 0.12132582864290181
0.003624028 0.13133208255159476
0.003636528 0.14133833646028768
0.003644728 0.15134459036898062
0.003652728 0.16135084427767354
0.003661528 0.1719824890556598
0.003669728 0.18198874296435272
0.003677628 0.19199499687304566
0.003686728 0.20200125078173858
0.003692028 0.21200750469043153
0.003699628 0.22201375859912445
0.003705629 0.2320200125078174
0.003714528 0.24265165728580362
0.003719728 0.25265791119449654
0.003731029 0.2626641651031895
0.003735928 0.27267041901188244
0.003740128 0.28267667292057536
0.003745329 0.2926829268292683
0.003753529 0.30331457160725456
0.003757029 0.3133208255159475
0.003763029 0.3233270794246404
0.003767928 0.3333333333333333
0.003774229 0.3433395872420263
0.003780929 0.3533458411507192
0.003785729 0.36335209505941213
0.003788928 0.37398373983739835
0.003794029 0.38398999374609133
0.003799029 0.39399624765478425
0.003805629 0.40400250156347717
0.003811429 0.4140087554721701
0.003816629 0.42401500938086306
0.003819729 0.4346466541588493
0.00382333 0.4446529080675422
0.003831329 0.4546591619762351
0.003836629 0.4646654158849281
0.00384053 0.474671669793621
0.00384423 0.48467792370231394
0.00385123 0.49468417761100686
0.003857129 0.5053158223889931
0.003861729 0.515322076297686
0.00386823 0.525328330206379
0.00387473 0.535334584115072
0.003880129 0.5453408380237649
0.003884729 0.5553470919324578
0.00388863 0.5653533458411507
0.00389763 0.575984990619137
0.00390393 0.5859912445278299
0.00391053 0.5959974984365228
0.00391463 0.6060037523452158
0.00392153 0.6160100062539087
0.00392623 0.6260162601626016
0.00393313 0.6366479049405879
0.00393883 0.6466541588492808
0.00394443 0.6566604127579737
0.00395113 0.6666666666666666
0.00395683 0.6766729205753595
0.003961431 0.6866791744840526
0.00396613 0.6966854283927455
0.003970731 0.7073170731707317
0.003976031 0.7173233270794246
0.003984131 0.7273295809881176
0.003991831 0.7373358348968105
0.00400263 0.7473420888055035
0.004012831 0.7573483427141964
0.004017931 0.7679799874921827
0.004024031 0.7779862414008756
0.004031031 0.7879924953095685
0.004039831 0.7979987492182614
0.004047632 0.8080050031269543
0.004055931 0.8180112570356473
0.004062031 0.8280175109443402
0.004074232 0.8386491557223265
0.004086331 0.8486554096310194
0.004099032 0.8586616635397123
0.004112732 0.8686679174484052
0.004127031 0.8786741713570981
0.004147632 0.8886804252657912
0.004155932 0.8986866791744841
0.004169532 0.9093183239524703
0.004185632 0.9193245778611632
0.004209132 0.9293308317698562
0.004231233 0.9393370856785491
0.004260432 0.949343339587242
0.004291533 0.959349593495935
0.004333033 0.9699812382739212
0.004389334 0.9799874921826142
0.004531735 0.9899937460913071
0.005900345 1.0


==> figures/worker_cdf/data/azure/cdf_fit_2_3.csv <==
0.7592374170749849 1.0000000000000304e-6
0.7597248478036086 1.6166972807695504e-6
0.7602122785322323 2.5891164175899445e-6
0.7606997092608558 4.107515561053351e-6
0.7611871399894795 6.455389799183296e-6
0.7616745707181032 1.005061058388557e-5
0.7621620014467269 1.5502456496675505e-5
0.7626494321753505 2.3689634971836524e-5
0.7631368629039741 3.586558949187317e-5
0.7636242936325978 5.379868397981353e-5
0.7641117243612214 7.9956187462314e-5
0.7645991550898451 0.0001177422420447305
0.7650865858184688 0.00017180103681092314
0.7655740165470925 0.00024839703328795396
0.766061447275716 0.00035588405184032023
0.7665488780043397 0.0005052740499433127
0.7670363087329634 0.000710914194122784
0.767523739461587 0.0009912770365823036
0.7680111701902107 0.0013698629754886687
0.7684986009188343 0.0018762064989438834
0.7689860316474579 0.002546967905736814
0.7694734623760816 0.0034270803586161397
0.7699608931047053 0.00457090858661015
0.770448323833329 0.006043360914310665
0.7709357545619525 0.007920881459444638
0.7714231852905762 0.010292235503782901
0.7719106160191999 0.013258989664663351
0.7723980467478235 0.016935581215009897
0.7728854774764472 0.021448869419434174
0.7733729082050708 0.026937067673826462
0.7738603389336944 0.03354796986638283
0.7743477696623181 0.04143640853512642
0.7748352003909418 0.050760916204405565
0.7753226311195655 0.061679604009165445
0.775810061848189 0.07434532167141754
0.7762974925768127 0.08890021741289225
0.7767849233054364 0.105469871917351
0.77727235403406 0.12415723275181723
0.7777597847626837 0.14503662009182547
0.7782472154913074 0.16814810656204296
0.7787346462199309 0.1934925893568932
0.7792220769485546 0.22102786833701968
0.7797095076771783 0.2506660176504426
0.780196938405802 0.28227229042866886
0.7806843691344256 0.3156657279488474
0.7811717998630492 0.35062155989517224
0.7816592305916729 0.3868753862377307
0.7821466613202965 0.42412903032113136
0.7826340920489202 0.4620578543295481
0.7831215227775439 0.5003192398047914
0.7836089535061674 0.5385618642127874
0.7840963842347911 0.5764353553406131
0.7845838149634148 0.6135998824631318
0.7850712456920385 0.6497352485112339
0.7855586764206621 0.6845490803660662
0.7860461071492857 0.7177837721246352
0.7865335378779094 0.7492219140025528
0.787020968606533 0.7786900312519375
0.7875083993351567 0.8060605559859887
0.7879958300637804 0.8312520528099742
0.7884832607924039 0.8542278097960181
0.7889706915210276 0.8749929837524396
0.7894581222496513 0.893590548531355
0.789945552978275 0.9100963346217682
0.7904329837068986 0.9246134666283049
0.7909204144355223 0.9372665032969683
0.7914078451641459 0.9481955648444208
0.7918952758927695 0.9575506979152784
0.7923827066213932 0.965486683662092
0.7928701373500169 0.972158443600689
0.7933575680786406 0.9777171452809126
0.7938449988072641 0.9823070591929949
0.7943324295358878 0.9860631727471038
0.7948198602645115 0.9891095288042878
0.7953072909931351 0.9915582263894355
0.7957947217217588 0.9935090003196348
0.7962821524503824 0.9950492842393667
0.796769583179006 0.996254657097626
0.7972570139076297 0.9971895751686073
0.7977444446362534 0.997908298830221
0.798231875364877 0.9984559339449491
0.7987193060935006 0.9988695203875333
0.7992067368221243 0.9991791137628279
0.799694167550748 0.9994088196207429
0.8001815982793716 0.9995777517314997
0.8006690290079953 0.9997008967203157
0.8011564597366189 0.9997898762976846
0.8016438904652425 0.999853605377461
0.8021313211938662 0.9998988496193645
0.8026187519224899 0.9999306895402849
0.8031061826511136 0.99995290054837
0.8035936133797372 0.9999682593313999
0.8040810441083608 0.9999787872422173
0.8045684748369845 0.9999859409146505
0.8050559055656081 0.9999907595266522
0.8055433362942318 0.9999939770781618
0.8060307670228555 0.9999961069049202
0.806518197751479 0.9999975045047548
0.8070056284801027 0.9999984136761313
0.8074930592087264 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_2_4.csv <==
0.7471181761776012 1.0000000000000148e-6
0.7480167450884851 1.6300479627595982e-6
0.7489153139993692 2.6307287173459307e-6
0.7498138829102531 4.203809593621266e-6
0.7507124518211371 6.6514680233397385e-6
0.751611020732021 1.0421156646384653e-5
0.752509589642905 1.6167951098407252e-5
0.753408158553789 2.4840004439563073e-5
0.754306727464673 3.779403284103814e-5
0.7552052963755569 5.694915276487081e-5
0.7561038652864408 8.4988796584856e-5
0.7570024341973248 0.00012562172475605405
0.7579010031082087 0.0001839141528155569
0.7587995720190928 0.00026670549382575004
0.7596981409299767 0.0003831199057286142
0.7605967098408607 0.0005451844140861918
0.7614952787517446 0.0007685615198968755
0.7623938476626286 0.0010733995757764775
0.7632924165735125 0.001485297548484367
0.7641909854843965 0.0020363719088390695
0.7650895543952805 0.0027664022859287293
0.7659881233061644 0.0037240193908989845
0.7668866922170484 0.004967884023984354
0.7677852611279323 0.006567790500221872
0.7686838300388164 0.008605612657809793
0.7695823989497003 0.011175997142121367
0.7704809678605843 0.014386698521721314
0.7713795367714682 0.018358445757906475
0.7722781056823521 0.023224231367453944
0.7731766745932361 0.029127924835955624
0.77407524350412 0.036222131587367874
0.7749738124150041 0.04466524859574919
0.775872381325888 0.05461770721876981
0.776770950236772 0.0662374417619108
0.7776695191476559 0.07967467635038222
0.7785680880585399 0.0950661796200771
0.7794666569694239 0.11252919244757997
0.7803652258803078 0.1321552837873007
0.7812637947911918 0.15400442886893956
0.7821623637020757 0.17809962801188264
0.7830609326129597 0.20442238938025403
0.7839595015238436 0.23290938260015512
0.7848580704347277 0.2634505313600402
0.7857566393456116 0.29588875283771743
0.7866552082564956 0.33002147289584344
0.7875537771673795 0.3656039531251586
0.7884523460782634 0.40235436515028017
0.7893509149891474 0.43996044631012765
0.7902494839000314 0.47808747643204624
0.7911480528109154 0.5163872351795619
0.7920466217217993 0.5545075396308456
0.7929451906326833 0.5921019270203843
0.7938437595435672 0.6288390406060583
0.7947423284544513 0.6644112977906117
0.7956408973653352 0.6985424670204368
0.7965394662762191 0.7309938496115781
0.7974380351871031 0.7615688488410267
0.798336604097987 0.7901158046052772
0.799235173008871 0.8165290704309153
0.800133741919755 0.8407484035623763
0.801032310830639 0.8627568219864221
0.8019308797415229 0.8825771496081501
0.8028294486524069 0.900267519018177
0.8037280175632908 0.915916128805948
0.8046265864741747 0.9296355593464032
0.8055251553850588 0.9415569391354957
0.8064237242959427 0.951824226035506
0.8073222932068267 0.9605888280197875
0.8082208621177106 0.9680047404085821
0.8091194310285946 0.9742243254073127
0.8100179999394785 0.979394808902122
0.8109165688503626 0.9836555222303887
0.8118151377612465 0.9871358755359181
0.8127137066721304 0.9899540159866491
0.8136122755830144 0.9922160993733017
0.8145108444938983 0.9940160874528652
0.8154094134047823 0.9954359752568036
0.8163079823156663 0.9965463513966052
0.8172065512265503 0.9974071988300179
0.8181051201374342 0.9980688521400721
0.8190036890483182 0.9985730386852069
0.8199022579592021 0.9989539436892778
0.820800826870086 0.9992392523426619
0.8216993957809701 0.9994511344080698
0.822597964691854 0.9996071480451065
0.823496533602738 0.9997210492006628
0.8243951025136219 0.9998035007788614
0.8252936714245059 0.9998626818923383
0.8261922403353898 0.9999048019176933
0.8270908092462739 0.9999345270255237
0.8279893781571578 0.9999553285680283
0.8288879470680417 0.9999697634377193
0.8297865159789257 0.999979696503982
0.8306850848898096 0.999986474710897
0.8315836538006937 0.9999910615678644
0.8324822227115776 0.9999941397356936
0.8333807916224616 0.9999961883203919
0.8342793605333455 0.9999975404174615
0.8351779294442295 0.9999984254554173
0.8360764983551134 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_35_1.csv <==
0.013657003958087227 9.999999999999987e-7
0.013708354320597685 1.6889037725541484e-6
0.013759704683108142 2.8174841258600286e-6
0.0138110550456186 4.643190047096505e-6
0.01386240540812906 7.559906483495507e-6
0.013913755770639517 1.2162078218519342e-5
0.013965106133149975 1.933467465793663e-5
0.014016456495660433 3.0377348248333935e-5
0.01406780685817089 4.7172935991208315e-5
0.014119157220681348 7.24122620256254e-5
0.014170507583191806 0.00010988883793334537
0.014221857945702264 0.00016487827467543756
0.014273208308212723 0.0002446176928257734
0.014324558670723181 0.00035889975923655365
0.014375909033233639 0.0005207937579425946
0.014427259395744097 0.0007475018812953587
0.014478609758254555 0.0010613523052241097
0.014529960120765012 0.001490921296774692
0.01458131048327547 0.0020722644799055496
0.014632660845785928 0.00285022260378787
0.014684011208296387 0.0038797501960920644
0.014735361570806845 0.005227197208881268
0.014786711933317303 0.0069714554540582455
0.01483806229582776 0.009204864944599071
0.014889412658338218 0.012033762184507994
0.014940763020848676 0.015578545136875866
0.014992113383359134 0.019973130178451027
0.015043463745869593 0.02536368669339898
0.015094814108380051 0.031906556414554706
0.015146164470890509 0.039765297744058056
0.015197514833400967 0.049106839618811994
0.015248865195911425 0.060096783406850054
0.015300215558421882 0.07289395199789825
0.01535156592093234 0.08764434873637131
0.015402916283442798 0.10447475030264733
0.015454266645953257 0.12348621172446486
0.015505617008463715 0.14474780299810114
0.015556967370974173 0.1682909204213969
0.01560831773348463 0.1941045178393786
0.01565966809599509 0.22213158127047913
0.015711018458505546 0.2522671244202383
0.015762368821016004 0.28435791410859723
0.015813719183526462 0.3182040474338614
0.01586506954603692 0.35356240221788265
0.015916419908547377 0.3901518759716416
0.015967770271057835 0.4276602241266513
0.016019120633568296 0.46575221350902235
0.016070470996078754 0.5040787292406477
0.016121821358589212 0.5422864183436815
0.01617317172109967 0.580027425318551
0.016224522083610127 0.6169687756376806
0.016275872446120585 0.6528009918539777
0.016327222808631043 0.6872455810171166
0.0163785731711415 0.7200611065492226
0.01642992353365196 0.7510476464616024
0.016481273896162416 0.7800495357996104
0.016532624258672874 0.8069563873417969
0.016583974621183332 0.8317024741936501
0.01663532498369379 0.8542646353651441
0.016686675346204247 0.8746589264789226
0.016738025708714705 0.8929362798382432
0.016789376071225166 0.9091774603021908
0.016840726433735624 0.923487606469311
0.016892076796246082 0.9359906326058113
0.01694342715875654 0.9468237386306805
0.016994777521266997 0.9561322369797457
0.017046127883777455 0.9640648602517187
0.017097478246287913 0.9707696660233481
0.01714882860879837 0.9763906085422875
0.01720017897130883 0.981064803992852
0.017251529333819286 0.9849204787792938
0.017302879696329744 0.988075560112737
0.017354230058840202 0.9906368457157835
0.01740558042135066 0.9926996746225747
0.017456930783861117 0.994348013283958
0.017508281146371575 0.9956548695478672
0.017559631508882033 0.9966829504099984
0.017610981871392494 0.9974854864655123
0.017662332233902952 0.9981071555083032
0.01771368259641341 0.9985850485994029
0.017765032958923867 0.998949633206435
0.017816383321434325 0.9992256789457027
0.017867733683944783 0.9994331214867048
0.01791908404645524 0.9995878489495331
0.0179704344089657 0.999702402453761
0.018021784771476156 0.9997865883185658
0.018073135133986614 0.9998480038299739
0.018124485496497072 0.9998924816180216
0.01817583585900753 0.999924459704008
0.018227186221517987 0.9999472853847685
0.018278536584028445 0.9999634615159753
0.018329886946538903 0.9999748436250786
0.018381237309049364 0.9999827957895621
0.018432587671559822 0.9999883124939357
0.01848393803407028 0.9999921128377862
0.018535288396580737 0.999994712589253
0.018586638759091195 0.999996478721918
0.018637989121601653 0.9999976702767196
0.01868933948411211 0.9999984686765641
0.01874068984662257 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_35_2.csv <==
0.01519164408009183 9.999999999999997e-7
0.01524274808909999 1.679980371817189e-6
0.015293852098108152 2.7888252286012603e-6
0.015344956107116312 4.575015594485245e-6
0.015396060116124472 7.4175294523560895e-6
0.015447164125132634 1.1886734956517094e-5
0.015498268134140795 1.8829709830038412e-5
0.015549372143148955 2.9487881291639824e-5
0.015600476152157117 4.5656600571221916e-5
0.015651580161165277 6.989801656496365e-5
0.01570268417017344 0.00010582023092154522
0.015753788179181598 0.00015843697265049386
0.01580489218818976 0.000234622626651557
0.015855996197197922 0.00034367702689194627
0.01590710020620608 0.0004980125742972148
0.015958204215214242 0.0007139725380328972
0.016009308224222404 0.0010127834507129153
0.016060412233230563 0.0014216360034600814
0.016111516242238725 0.001974877632101471
0.016162620251246887 0.002715286139104154
0.016213724260255045 0.003695377599035
0.016264828269263207 0.004978684192281831
0.01631593227827137 0.006640919639731414
0.016367036287279528 0.008770933092280891
0.01641814029628769 0.011471338512046235
0.016469244305295852 0.01485869782649495
0.01652034831430401 0.019063134540791983
0.016571452323312173 0.02422726197353253
0.016622556332320335 0.030504328318019264
0.016673660341328493 0.038055510112860534
0.016724764350336655 0.0470463262926037
0.016775868359344817 0.057642195542950254
0.016826972368352976 0.07000321779072259
0.016878076377361138 0.08427832276810807
0.0169291803863693 0.10059899020334621
0.016980284395377458 0.11907280217000303
0.01703138840438562 0.1397771331359024
0.017082492413393782 0.16275331226449344
0.01713359642240194 0.18800160136359093
0.017184700431410103 0.21547731773853546
0.017235804440418265 0.24508839305228
0.017286908449426423 0.27669459811583236
0.017338012458434585 0.3101085824096032
0.017389116467442747 0.3450987810798353
0.017440220476450906 0.3813941377321415
0.017491324485459068 0.4186904861298368
0.01754242849446723 0.4566583357987563
0.01759353250347539 0.49495172304032825
0.01764463651248355 0.5332177263512939
0.017695740521491712 0.5711062084278709
0.01774684453049987 0.6082793383510984
0.017797948539508033 0.6444204674249162
0.017849052548516195 0.6792419783748079
0.017900156557524353 0.7124917960596288
0.017951260566532515 0.7439583327373536
0.018002364575540677 0.7734737354642166
0.018053468584548836 0.8009154002243749
0.018104572593556998 0.8262058099823917
0.01815567660256516 0.8493108359681375
0.01820678061157332 0.8702367083852776
0.01825788462058148 0.8890259112119451
0.018308988629589643 0.9057522843725794
0.0183600926385978 0.9205156254922702
0.018411196647605963 0.9334360743420618
0.018462300656614125 0.944648538733426
0.018513404665622284 0.9542973845827071
0.018564508674630446 0.9625315690804852
0.018615612683638608 0.9695003483114156
0.018666716692646766 0.9753496429099376
0.018717820701654928 0.9802191004842133
0.01876892471066309 0.9842398539636309
0.01882002871967125 0.9875329423162079
0.01887113272867941 0.9902083350679318
0.018922236737687573 0.992364484872972
0.01897334074669573 0.9940883225974139
0.019024444755703893 0.9954556061294558
0.019075548764712055 0.9965315362811947
0.019126652773720214 0.9973715594351971
0.019177756782728376 0.9980222857392356
0.019228860791736538 0.9985224624804239
0.019279964800744696 0.9989039537482532
0.01933106880975286 0.999192688794145
0.01938217281876102 0.99940955199323
0.01943327682776918 0.999571196596923
0.01948438083677734 0.9996907723007165
0.019535484845785503 0.9997785629621198
0.01958658885479366 0.9998425356292512
0.019637692863801823 0.9998888055060212
0.019688796872809985 0.9999220237623205
0.019739900881818144 0.9999456963998195
0.019791004890826306 0.9999624429126093
0.019842108899834468 0.9999742034322254
0.019893212908842627 0.9999824025922388
0.01994431691785079 0.9999880776351938
0.01999542092685895 0.9999919774319377
0.02004652493586711 0.9999946381801892
0.02009762894487527 0.9999964406601127
0.020148732953883433 0.9999976530928306
0.02019983696289159 0.9999984628988919
0.020250940971899754 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_39_1.csv <==
0.0028980179761914993 9.999999999999908e-7
0.002943927918415282 1.9412794736410662e-6
0.0029898378606390648 3.676883153380728e-6
0.003035747802862847 6.800088372140209e-6
0.0030816577450866298 1.2289011109973847e-5
0.0031275676873104125 2.171690844476032e-5
0.0031734776295341952 3.755397950081797e-5
0.003219387571757978 6.35882718183938e-5
0.0032652975139817607 0.00010549601974361074
0.003311207456205543 0.00017159215335887522
0.0033571173984293257 0.00027378863674153457
0.0034030273406531085 0.00042878053196090726
0.003448937282876891 0.0006594662350996041
0.003494847225100674 0.0009965886079052388
0.0035407571673244562 0.0014805578150527507
0.003586667109548239 0.002163385536682319
0.0036325770517720217 0.0031106258438187476
0.0036784869939958044 0.004403183419242106
0.003724396936219587 0.006138818883800696
0.00377030687844337 0.00843315821844029
0.003816216820667152 0.011420003208488684
0.003862126762890935 0.015250746517215157
0.003908036705114718 0.02009272130425367
0.0039539466473385 0.02612636238206758
0.003999856589562283 0.03354112270888679
0.004045766531786066 0.04253017212299982
0.0040916764740098486 0.053283998912434516
0.004137586416233631 0.06598313148438313
0.004183496358457413 0.08079028826207965
0.004229406300681196 0.09784233992967706
0.004275316242904979 0.11724252094390052
0.004321226185128761 0.13905335023797868
0.004367136127352544 0.16329071021649996
0.004413046069576327 0.18991948754593835
0.0044589560118001095 0.2188511012625758
0.004504865954023892 0.24994313885832542
0.004550775896247675 0.28300119737261653
0.004596685838471458 0.3177828939915404
0.0046425957806952405 0.3540038798698721
0.004688505722919022 0.391345572174361
0.004734415665142805 0.4294642217174441
0.004780325607366588 0.4680008639041286
0.0048262355495903705 0.5065916632690977
0.004872145491814153 0.5448781579327243
0.004918055434037936 0.582516938298928
0.004963965376261719 0.6191883501972998
0.005009875318485501 0.6546038904426865
0.005055785260709284 0.6885120552185382
0.005101695202933067 0.7207025010706876
0.00514760514515685 0.7510084771392547
0.0051935150873806315 0.7793075789095929
0.005239425029604414 0.8055209528772012
0.005285334971828197 0.8296111443223012
0.00533124491405198 0.851578824782042
0.005377154856275762 0.8714586613125426
0.005423064798499545 0.8893145971907834
0.005468974740723328 0.9052348053922263
0.005514884682947111 0.9193265548626575
0.005560794625170893 0.9317111985957057
0.005606704567394676 0.9425194552625535
0.005652614509618459 0.9518871158895347
0.005698524451842241 0.9599512667404325
0.005744434394066023 0.966847081513731
0.005790344336289806 0.9727052019990282
0.005836254278513589 0.9776496976347319
0.005882164220737372 0.981796571586422
0.005928074162961154 0.9852527641425672
0.005973984105184937 0.9881155931227825
0.00601989404740872 0.9904725650399865
0.0060658039896325025 0.9924014891868326
0.006111713931856285 0.9939708287667116
0.006157623874080068 0.9952402277808828
0.00620353381630385 0.9962611587806371
0.0062494437585276326 0.9970776440499703
0.006295353700751415 0.9977270106684738
0.006341263642975198 0.9982406477119644
0.006387173585198981 0.998644741203439
0.0064330835274227635 0.9989609690720037
0.006478993469646546 0.9992071441598315
0.006524903411870329 0.9993977981710874
0.006570813354094112 0.9995447033842026
0.006616723296317894 0.9996573320016813
0.006662633238541677 0.9997432552747141
0.006708543180765459 0.9998084861172666
0.006754453122989242 0.9998577699276718
0.0068003630652130245 0.9998948288758062
0.006846273007436807 0.999922565094305
0.00689218294966059 0.9999432281256724
0.006938092891884373 0.9999585517032379
0.006984002834108155 0.9999698645487252
0.007029912776331938 0.9999781794054413
0.007075822718555721 0.9999842640342921
0.007121732660779504 0.9999886974097446
0.007167642603003286 0.9999919138851979
0.007213552545227068 0.9999942376652905
0.007259462487450851 0.9999959095339729
0.007305372429674634 0.9999971074448302
0.007351282371898416 0.9999979622840995
0.007397192314122199 0.9999985698649183
0.007443102256345982 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_39_11.csv <==
0.0033475842749952503 9.99999999999991e-7
0.0033999504611144137 1.9373292140628117e-6
0.003452316647233577 3.6627290135376425e-6
0.00350468283335274 6.762954375967462e-6
0.0035570490194719033 1.2204408144387601e-5
0.0036094152055910667 2.15402459386896e-5
0.00366178139171023 3.7207537498828755e-5
0.0037141475778293934 6.294171206669861e-5
0.0037665137639485567 0.00010433826334063818
0.0038188799500677197 0.00016959220178983106
0.003871246136186883 0.0002704428551092472
0.003923612322306046 0.0004233441531845402
0.00397597850842521 0.0006508674865760948
0.004028344694544373 0.000983324993311726
0.004080710880663536 0.0014605757479943774
0.0041330770667827 0.0021339467002681614
0.004185443252901863 0.003068166239008429
0.004237809439021026 0.0043431738705563645
0.004290175625140189 0.0060556385099731465
0.004342541811259352 0.008319994693441954
0.004394907997378516 0.01126879514507261
0.004447274183497679 0.015052183623571485
0.004499640369616842 0.019836316786792443
0.004552006555736006 0.025800609212034885
0.004604372741855169 0.033133740829011
0.0046567389279743325 0.04202844763662173
0.004709105114093496 0.05267520917190622
0.004761471300212659 0.06525504235962575
0.004813837486331822 0.07993170243447005
0.004866203672450985 0.09684366858452252
0.004918569858570148 0.1160963464550093
0.004970936044689312 0.13775494495342053
0.005023302230808475 0.1618384766649223
0.0050756684169276384 0.18831528842742443
0.005128034603046802 0.21710045332167685
0.005180400789165965 0.24805525273883774
0.0052327669752851285 0.2809888551704518
0.005285133161404292 0.31566216663798774
0.005337499347523455 0.3517936968031663
0.005389865533642618 0.3890671651242575
0.005442231719761781 0.42714047207711636
0.005494597905880944 0.46565558852108124
0.005546964092000108 0.5042488762088039
0.005599330278119271 0.5425613457652037
0.0056516964642384345 0.5802483838839614
0.005704062650357598 0.6169885351649371
0.005756428836476761 0.652491000108
0.0058087950225959245 0.6865016021549271
0.005861161208715088 0.7188070756452855
0.005913527394834251 0.7492376256046289
0.005965893580953414 0.7776678026806293
0.006018259767072577 0.8040158168116711
0.0060706259531917404 0.828241477436924
0.006122992139310904 0.8503429939955539
0.006175358325430067 0.8703528975003013
0.0062277245115492305 0.8883333529342053
0.006280090697668394 0.9043711250971276
0.006332456883787557 0.9185724401350124
0.006384823069906721 0.9310579546093176
0.006437189256025884 0.941958007042464
0.006489555442145047 0.9514082867054472
0.00654192162826421 0.9595460139356516
0.006594287814383373 0.966506687917638
0.0066466540005025365 0.972421423469473
0.0066990201866217 0.9774148691872846
0.006751386372740863 0.9816036759725207
0.0068037525588600265 0.9850954676580648
0.00685611874497919 0.9879882539100191
0.006908484931098353 0.9903702192563794
0.006960851117217517 0.9923198202265079
0.00701321730333668 0.9939061243162439
0.007065583489455843 0.9951893289389792
0.007117949675575006 0.9962214048397011
0.007170315861694169 0.9970468158792717
0.0072226820478133325 0.9977032749967767
0.007275048233932496 0.9982225040128884
0.007327414420051659 0.998630972359755
0.007379780606170823 0.9989505965464338
0.007432146792289986 0.9991993880331211
0.007484512978409149 0.9993920421207948
0.007536879164528313 0.999540464463466
0.007589245350647476 0.9996542349273156
0.007641611536766639 0.9997410108382895
0.007693977722885802 0.9998068732810004
0.007746343909004965 0.9998566211491843
0.0077987100951241286 0.9998940182131392
0.007851076281243293 0.9999219986673943
0.007903442467362456 0.9999428365463338
0.007955808653481618 0.9999582841276113
0.008008174839600781 0.9999696840501707
0.008060541025719944 0.9999780594093112
0.008112907211839108 0.9999841855969359
0.008165273397958271 0.9999886471613699
0.008217639584077435 0.9999918824892142
0.008270005770196598 0.9999942186753271
0.008322371956315761 0.9999958985539844
0.008374738142434925 0.9999971015178833
0.008427104328554088 0.9999979594519843
0.008479470514673251 0.9999985688540884
0.008531836700792415 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_communication_2_3.csv <==
0.0017273660440543116 9.999999999999987e-7
0.001783121379051228 2.2576269245736836e-6
0.0018388767140481445 4.877742438778909e-6
0.001894632049045061 1.0112598238286336e-5
0.0019503873840419775 2.0167245460965313e-5
0.002006142719038894 3.877434795298471e-5
0.0020618980540358105 7.201979253328266e-5
0.0021176533890327268 0.000129477330421909
0.0021734087240296435 0.00022570037947006262
0.0022291640590265597 0.00038209669339672736
0.0022849193940234764 0.0006291753802225716
0.0023406747290203927 0.0010091062202822907
0.0023964300640173094 0.0015784713953539665
0.0024521853990142257 0.0024110252587765347
0.0025079407340111424 0.003600216637891741
0.0025636960690080587 0.005261179807214752
0.0026194514040049754 0.007531874299501983
0.0026752067390018917 0.01057305833321616
0.0027309620739988084 0.014566821104620657
0.0027867174089957246 0.019713476647259
0.0028424727439926413 0.02622673270774705
0.0028982280789895576 0.03432718365432937
0.0029539834139864743 0.044234324364925026
0.0030097387489833906 0.056157427323378674
0.0030654940839803073 0.07028575209244307
0.0031212494189772236 0.08677865056857931
0.0031770047539741403 0.10575618178324434
0.0032327600889710565 0.1272908499305116
0.0032885154239679732 0.15140102759931462
0.0033442707589648895 0.1780465271624606
0.0034000260939618062 0.20712664605530204
0.0034557814289587225 0.2384808490397508
0.003511536763955639 0.27189207734435755
0.0035672920989525555 0.30709250601242677
0.003623047433949472 0.3437714208316321
0.0036788027689463884 0.3815847662098779
0.003734558103943305 0.4201658331180118
0.0037903134389402214 0.4591365155688106
0.003846068773937138 0.4981185649081169
0.0039018241089340544 0.5367443097936905
0.003957579443930971 0.5746663796803848
0.004013334778927888 0.611566062607851
0.004069090113924804 0.6471600349152118
0.00412484544892172 0.6812053120543549
0.004180600783918637 0.7135023776436644
0.004236356118915554 0.7438965454203024
0.00429211145391247 0.7722776907119022
0.004347866788909386 0.7985785512732592
0.004403622123906303 0.8227718404941501
0.00445937745890322 0.8448664394036771
0.0045151327939001356 0.8649029392335269
0.004570888128897052 0.882948796184495
0.004626643463893969 0.8990933376853255
0.004682398798890886 0.913442828296797
0.0047381541338878015 0.9261157668915607
0.004793909468884718 0.9372385479307018
0.004849664803881635 0.9469415812034085
0.004905420138878552 0.9553559283903242
0.0049611754738754675 0.962610482769507
0.005016930808872384 0.9688296912641765
0.005072686143869301 0.9741317962904826
0.005128441478866218 0.9786275585384957
0.005184196813863133 0.9824194106197465
0.00523995214886005 0.9856009849155403
0.005295707483856967 0.9882569562914271
0.0053514628188538835 0.9904631408649281
0.005407218153850799 0.9922867949794066
0.005462973488847716 0.9937870632412036
0.005518728823844633 0.9950155302877493
0.0055744841588415495 0.9960168373324724
0.005630239493838465 0.9968293310408021
0.005685994828835382 0.9974857185946926
0.005741750163832299 0.9980137086599706
0.0057975054988292155 0.9984366232244748
0.005853260833826131 0.9987739698392678
0.005909016168823048 0.9990419676409146
0.005964771503819965 0.9992540236739604
0.006020526838816881 0.999421158514212
0.006076282173813797 0.9995523820801631
0.006132037508810714 0.999655021887934
0.006187792843807631 0.9997350069344261
0.006243548178804547 0.999797110962787
0.006299303513801463 0.9998451591474642
0.00635505884879838 0.9998822022995207
0.006410814183795297 0.9999106625942917
0.006466569518792213 0.9999324546116575
0.006522324853789129 0.9999490851941663
0.006578080188786046 0.9999617353016982
0.006633835523782963 0.9999713266977395
0.006689590858779879 0.9999785759596902
0.006745346193776795 0.9999840379767119
0.006801101528773712 0.9999881407918396
0.0068568568637706285 0.9999912133654525
0.006912612198767545 0.9999935075870786
0.006968367533764461 0.999995215642376
0.007024122868761378 0.9999964836510691
0.0070798782037582945 0.9999974223278215
0.007135633538755211 0.9999981152791523
0.007191388873752127 0.9999986254329268
0.007247144208749044 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_communication_2_4.csv <==
0.0010159731744502612 1.000000000000002e-6
0.0010599936825924409 2.4652221047927e-6
0.0011040141907346208 5.733407682902007e-6
0.0011480346988768004 1.263798339962206e-5
0.0011920552070189803 2.6511439099965024e-5
0.00123607571516116 5.312139278783783e-5
0.00128009622330334 0.00010200254718383481
0.0013241167314455196 0.00018825216358422432
0.0013681372395876995 0.000334822253543289
0.0014121577477298791 0.000575286063444449
0.001456178255872059 0.000956981749938201
0.0015001987640142387 0.001544349009539402
0.0015442192721564186 0.002422185620513065
0.0015882397802985983 0.003698474126528804
0.0016322602884407782 0.0055063788729786955
0.0016762807965829578 0.00800500326360603
0.0017203013047251377 0.011378535196718588
0.0017643218128673174 0.015833497724285266
0.0018083423210094973 0.021593957381625926
0.001852362829151677 0.02889471263496346
0.0018963833372938569 0.03797267208524465
0.0019404038454360365 0.04905681570337519
0.0019844243535782164 0.062357291251393665
0.0020284448617203963 0.0780543134460513
0.002072465369862576 0.09628759162394707
0.0021164858780047557 0.11714700566268926
0.0021605063861469356 0.1406651801069032
0.0022045268942891155 0.166812480315837
0.002248547402431295 0.19549478527489916
0.002292567910573475 0.2265541966791913
0.0023365884187156547 0.2597726418475139
0.0023806089268578346 0.294878137239792
0.002424629435000014 0.3315533156141687
0.002468649943142194 0.36944569503960556
0.002512670451284374 0.4081790892183152
0.0025566909594265533 0.44736552810808317
0.002600711467568733 0.48661707337833404
0.002644731975710913 0.5255569687739281
0.002688752483853093 0.5638296523353978
0.0027327729919952724 0.6011092654991688
0.0027767935001374523 0.6371064129047876
0.0028208140082796322 0.6715730464403669
0.002864834516421812 0.7043054592289429
0.0029088550245639916 0.73514547334635
0.0029528755327061715 0.7639799846229492
0.0029968960408483514 0.7907390865765066
0.0030409165489905313 0.81539303292137
0.0030849370571327107 0.8379483153594139
0.0031289575652748906 0.8584431328383763
0.0031729780734170705 0.8769425133054434
0.0032169985815592504 0.8935333227238548
0.00326101908970143 0.9083193623464733
0.0033050395978436098 0.9214167173228788
0.0033490601059857896 0.9329494806132931
0.0033930806141279695 0.9430459383190607
0.003437101122270149 0.9518352677575964
0.003481121630412329 0.9594447691718148
0.003525142138554509 0.9659976265981437
0.0035691626466966887 0.9716111733907816
0.003613183154838868 0.9763956231089141
0.003657203662981048 0.9804532165360786
0.003701224171123228 0.9838777299467786
0.003745244679265408 0.9867542876872464
0.0037892651874075873 0.989159422977525
0.003833285695549767 0.9911613338666609
0.003877306203691947 0.9928202858296125
0.0039213267118341265 0.9941891180086445
0.003965347219976306 0.9953138160897833
0.004009367728118486 0.9962341208782134
0.004053388236260666 0.9969841475000167
0.004097408744402846 0.9975929956013203
0.004141429252545026 0.9980853358040818
0.004185449760687205 0.9984819619368704
0.004229470268829385 0.998800302165094
0.004273490776971565 0.9990548851116299
0.004317511285113745 0.9992577594258557
0.004361531793255925 0.999418867084004
0.0044055523013981045 0.9995463720535871
0.004449572809540284 0.999646946899876
0.004493593317682464 0.9997260205226525
0.004537613825824643 0.9997879905521228
0.004581634333966823 0.9998364040632415
0.004625654842109003 0.9998741102397385
0.004669675350251183 0.9999033884771404
0.004713695858393363 0.999926055194741
0.004757716366535543 0.9999435523593885
0.004801736874677723 0.9999570204323003
0.0048457573828199025 0.999967358151434
0.0048897778909620816 0.9999752712690655
0.0049337983991042614 0.9999813120859984
0.004977818907246441 0.9999859113659731
0.005021839415388621 0.9999894039796035
0.005065859923530801 0.9999920494178853
0.005109880431672981 0.9999940481310163
0.005153900939815161 0.9999955544879479
0.005197921447957341 0.9999966870141926
0.00524194195609952 0.9999975364479593
0.0052859624642417 0.9999981720555547
0.00532998297238388 0.9999986465640165
0.0053740034805260595 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_communication_35_1.csv <==
0.0004004499226086401 9.999999999999997e-7
0.00042537478915189364 2.8206522181883857e-6
0.0004502996556951472 7.310045235068479e-6
0.0004752245222384007 1.756773673246723e-5
0.0005001493887816543 3.9457424389894915e-5
0.0005250742553249077 8.337921832194902e-5
0.0005499991218681613 0.00016672502741085232
0.0005749239884114149 0.0003170483211475512
0.0005998488549546684 0.0005758718590323619
0.000624773721497922 0.0010029218091059666
0.0006496985880411755 0.0016804331099090004
0.0006746234545844291 0.0027170442018230184
0.0006995483211276826 0.0042507159588099225
0.0007244731876709361 0.006450092195372439
0.0007493980542141896 0.009513780738545384
0.0007743229207574432 0.013667175558880074
0.0007992477873006967 0.019156649468799608
0.0008241726538439503 0.026241199633585992
0.0008490975203872039 0.03518189329513891
0.0008740223869304574 0.0462297049801916
0.000898947253473711 0.0596125282559992
0.0009238721200169644 0.07552226142546875
0.000948796986560218 0.09410289446147169
0.0009737218531034715 0.11544046259033514
0.0009986467196467252 0.13955558978761068
0.0010235715861899785 0.16639914134236664
0.001048496452733232 0.1958512625057125
0.0010734213192764856 0.227723826120324
0.0010983461858197392 0.261766070896183
0.0011232710523629928 0.29767300462161433
0.0011481959189062463 0.33509598831506937
0.0011731207854494999 0.37365481676835366
0.0011980456519927534 0.4129505701778744
0.001222970518536007 0.4525785268853385
0.0012478953850792605 0.49214049041507923
0.001272820251622514 0.5312559837824726
0.0012977451181657676 0.5695718878227023
0.0013226699847090212 0.6067702354206244
0.0013475948512522748 0.6425740085269119
0.0013725197177955283 0.6767509101936936
0.0013974445843387819 0.7091151924376535
0.0014223694508820354 0.7395277079745934
0.0014472943174252888 0.7678944176299891
0.0014722191839685423 0.7941636254931007
0.0014971440505117959 0.81832223230991
0.0015220689170550494 0.8403912970687295
0.001546993783598303 0.8604211808179798
0.0015719186501415565 0.8784865193681963
0.00159684351668481 0.8946812365204222
0.0016217683832280636 0.909113770365264
0.0016466932497713172 0.9219026450505916
0.0016716181163145708 0.9331724816669601
0.0016965429828578243 0.9430505063705094
0.0017214678494010779 0.9516635827751586
0.0017463927159443314 0.95913576968185
0.001771317582487585 0.9655863846001955
0.0017962424490308385 0.9711285381251294
0.001821167315574092 0.9758680936623351
0.0018460921821173454 0.979903000681002
0.001871017048660599 0.983322946944022
0.0018959419152038525 0.9862092753247159
0.001920866781747106 0.9886351131831657
0.0019457916482903596 0.9906656662140019
0.001970716514833613 0.992358633635721
0.001995641381376867 0.9937647071007688
0.0020205662479201203 0.9949281213874662
0.0020454911144633737 0.9958872304984159
0.0020704159810066274 0.996675088024383
0.0020953408475498808 0.9973200153968219
0.0021202657140931345 0.9978461458639751
0.002145190580636388 0.9982739356497216
0.0021701154471796416 0.9986206367922639
0.002195040313722895 0.9989007286387656
0.0022199651802661488 0.9991263069374315
0.002244890046809402 0.9993074309761197
0.002269814913352656 0.9994524303272686
0.002294739779895909 0.9995681735342807
0.002319664646439163 0.9996603015736599
0.0023445895129824163 0.9997334292047978
0.00236951437952567 0.999791317424213
0.0023944392460689234 0.9998370202157685
0.002419364112612177 0.9998730086689482
0.0024442889791554305 0.9999012753534618
0.002469213845698684 0.9999234216142674
0.0024941387122419376 0.9999407302054437
0.002519063578785191 0.999954225428566
0.0025439884453284448 0.9999647226919463
0.002568913311871698 0.9999728691687257
0.002593838178414952 0.9999791770092723
0.002618763044958205 0.9999840503595515
0.002643687911501459 0.9999878072535049
0.0026686127780447123 0.99999069728423
0.002693537644587966 0.9999929158153662
0.0027184625111312194 0.9999946153694503
0.002743387377674473 0.9999959147226757
0.0027683122442177265 0.9999969061438375
0.0027932371107609803 0.9999976611376026
0.0028181619773042337 0.999998234986912
0.0028430868438474874 0.9999986703347298
0.0028680117103907408 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_communication_35_2.csv <==
0.0005124639258940003 1.0000000000000057e-6
0.0005307105039558679 2.320317891009887e-6
0.0005489570820177356 5.130760091563519e-6
0.0005672036600796032 1.084662917373447e-5
0.0005854502381414708 2.19860877096146e-5
0.0006036968162033385 4.284376785635659e-5
0.0006219433942652061 8.045617208461976e-5
0.0006401899723270738 0.00014592151912453102
0.0006584365503889414 0.00025612075233249863
0.0006766831284508091 0.0004358554728482563
0.0006949297065126768 0.0007203717520844653
0.0007131762845745443 0.0011581779639255377
0.000731422862636412 0.0018139949171052812
0.0007496694406982796 0.0027716056140322004
0.0007679160187601473 0.00413631009366539
0.000786162596822015 0.0060366490918938535
0.0008044091748838826 0.008625048867571568
0.0008226557529457503 0.012077065986782227
0.0008409023310076178 0.016588978332389707
0.0008591489090694855 0.02237357500504326
0.0008773954871313532 0.029654135475419167
0.0008956420651932208 0.03865674483820926
0.0009138886432550885 0.04960125139463749
0.0009321352213169561 0.06269131775004821
0.0009503817993788238 0.07810413073530736
0.0009686283774406914 0.09598040536582747
0.000986874955502559 0.11641533512363657
0.0010051215335644267 0.13945110227353752
0.0010233681116262943 0.16507147093333696
0.001041614689688162 0.1931988509271737
0.0010598612677500297 0.2236940550454249
0.0010781078458118973 0.25635879179890425
0.001096354423873765 0.29094075641009576
0.0011146010019356326 0.3271410198902649
0.0011328475799975003 0.3646232822947303
0.001151094158059368 0.40302446066809006
0.0011693407361212354 0.441966029621226
0.001187587314183103 0.4810655235140002
0.0012058338922449707 0.5199476406153688
0.0012240804703068384 0.5582544550705719
0.001242327048368706 0.5956543336160105
0.0012605736264305737 0.631849261277176
0.0012788202044924414 0.6665803942214505
0.001297066782554309 0.6996317697434575
0.0013153133606161767 0.7308322056686681
0.0013335599386780444 0.7600555087083453
0.001351806516739912 0.7872191798938801
0.0013700530948017797 0.8122818535016731
0.0013882996728636474 0.8352397339218768
0.001406546250925515 0.8561223042134951
0.0014247928289873825 0.8749875731555231
0.0014430394070492501 0.891917107635187
0.0014612859851111178 0.9070110676873193
0.0014795325631729854 0.9203834258690661
0.001497779141234853 0.9321575141092402
0.0015160257192967208 0.9424620024591678
0.0015342722973585884 0.9514273774978745
0.001552518875420456 0.9591829551359239
0.0015707654534823237 0.9658544342815977
0.0015890120315441914 0.9715619748310025
0.001607258609606059 0.9764187658369139
0.0016255051876679267 0.9805300372736637
0.0016437517657297944 0.9839924610717715
0.001661998343791662 0.9868938834101149
0.0016802449218535295 0.9893133299063307
0.0016984914999153972 0.991321227600408
0.0017167380779772648 0.9929797917758788
0.0017349846560391325 0.9943435310673895
0.0017532312341010001 0.9954598304103017
0.0017714778121628678 0.9963695777429887
0.0017897243902247355 0.9971078066209152
0.0018079709682866031 0.9977043327829798
0.0018262175463484708 0.9981843680491383
0.0018444641244103385 0.9985690996204868
0.0018627107024722061 0.9988762268540881
0.0018809572805340738 0.9991204508958891
0.0018992038585959414 0.9993139152103102
0.001917450436657809 0.9994665971012103
0.0019356970147196765 0.9995866518458878
0.0019539435927815444 0.9996807121375263
0.001972190170843412 0.9997541462283568
0.0019904367489052797 0.9998112785585118
0.002008683326967147 0.999855576810523
0.002026929905029015 0.9998898093053143
0.0020451764830908825 0.9999161765025129
0.00206342306115275 0.9999364201276164
0.002081669639214618 0.9999519131546567
0.0020999162172764853 0.9999637335517716
0.002118162795338353 0.9999727243684734
0.0021364093734002206 0.9999795424218056
0.0021546559514620885 0.9999846975339587
0.002172902529523956 0.9999885839925904
0.002191149107585824 0.999991505650567
0.0022093956856476912 0.9999936958554821
0.002227642263709559 0.9999953332009455
0.0022458888417714266 0.9999965539200444
0.0022641354198332945 0.9999974615946333
0.002282381997895162 0.9999981347298975
0.0023006285759570298 0.999998632639494
0.0023188751540188972 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_communication_39_1.csv <==
0.002877203070711291 9.999999999999862e-7
0.0028936149708041234 1.731871646493991e-6
0.0029100268708969553 2.9571803753373625e-6
0.0029264387709897876 4.979244411005763e-6
0.0029428506710826195 8.268920269963266e-6
0.002959262571175452 1.3545943677242175e-5
0.002975674471268284 2.189371196309666e-5
0.002992086371361116 3.491829497218163e-5
0.0030084982714539484 5.496462519151548e-5
0.0030249101715467803 8.540486051588297e-5
0.0030413220716396126 0.00013101554834547575
0.0030577339717324445 0.00019846107071801552
0.003074145871825277 0.00029690045786111345
0.003090557771918109 0.0004387325044890162
0.003106969672010941 0.0006404896762395121
0.0031233815721037734 0.000923884066684783
0.0031397934721966053 0.001316998300117852
0.0031562053722894376 0.0018556006354448584
0.00317261727238227 0.002584546794986959
0.003189029172475102 0.0035592118089118915
0.003205441072567934 0.004846874490469228
0.003221852972660766 0.006527956586174558
0.0032382648727535984 0.008697000173692373
0.0032546767728464303 0.01146325284231635
0.0032710886729392626 0.014950723077024808
0.003287500573032095 0.019297570475476835
0.003303912473124927 0.024654708968022746
0.003320324373217759 0.031183527390788626
0.003336736273310591 0.03905267089042854
0.0033531481734034234 0.04843387779666629
0.0033695600734962557 0.059496927511056105
0.0033859719735890876 0.07240382201337528
0.00340238387368192 0.087302392001617
0.003418795773774752 0.10431958285109949
0.003435207673867584 0.12355472954701886
0.0034516195739604165 0.14507316778521517
0.0034680314740532484 0.168900545664431
0.0034844433741460807 0.19501819335211554
0.0035008552742389126 0.22335987523868303
0.003517267174331745 0.2538101910495128
0.003533679074424577 0.28620481209386295
0.003550090974517409 0.32033264135552214
0.0035665028746102415 0.3559398782633041
0.0035829147747030734 0.39273585865130994
0.0035993266747959057 0.430400435971899
0.0036157385748887376 0.4685925792309304
0.00363215047498157 0.5069597932291325
0.0036485623750744023 0.5451479226180954
0.003664974275167234 0.5828108859197654
0.0036813861752600665 0.6196198995041645
0.0036977980753528984 0.6552717926755843
0.0037142099754457307 0.6894960794645754
0.0037306218755385626 0.7220605347782862
0.003747033775631395 0.7527751154709937
0.0037634456757242273 0.7814941634911101
0.003779857575817059 0.8081169216080666
0.0037962694759098915 0.8325864761988849
0.0038126813760027234 0.8548873113156165
0.0038290932760955557 0.8750417104426443
0.003845505176188388 0.8931052753317387
0.00386191707628122 0.9091618450316966
0.0038783289763740523 0.9233180940935817
0.003894740876466884 0.9356980694507702
0.003911152776559716 0.9464378939434892
0.003927564676652549 0.9556808245844233
0.003943976576745381 0.9635728092015232
0.003960388476838213 0.9702586395505919
0.003976800376931045 0.9758787553820472
0.003993212277023877 0.980566714653498
0.004009624177116709 0.9844473117710432
0.004026036077209542 0.9876352993756352
0.004042447977302374 0.9902346500732196
0.004058859877395206 0.9923382823963947
0.004075271777488038 0.9940281695164487
0.00409168367758087 0.9953757488464475
0.004108095577673702 0.9964425545804101
0.004124507477766534 0.9972810022503806
0.004140919377859367 0.9979352634527037
0.004157331277952199 0.9984421790154528
0.004173743178045031 0.9988321692298315
0.004190155078137863 0.9991301097090383
0.004206566978230695 0.9993561505098446
0.004222978878323527 0.9995264640647029
0.004239390778416359 0.9996539140811932
0.004255802678509192 0.9997486428446718
0.004272214578602024 0.9998185783713861
0.004288626478694856 0.9998698657259985
0.004305038378787688 0.9999072286980435
0.00432145027888052 0.9999342691001315
0.004337862178973352 0.9999537113798354
0.004354274079066184 0.9999676001883651
0.004370685979159017 0.9999774581645892
0.004387097879251849 0.9999844105923332
0.004403509779344681 0.9999892828683028
0.0044199216794375135 0.9999926759510873
0.004436333579530345 0.9999950242019455
0.004452745479623177 0.9999966393116713
0.004469157379716009 0.9999977433570223
0.004485569279808842 0.9999984934562952
0.004501981179901674 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_communication_39_11.csv <==
0.002947403353573641 1.0000000000000258e-6
0.00296762129641027 1.7568378646050231e-6
0.002987839239246899 3.0396285563310475e-6
0.0030080571820835286 5.180415363067595e-6
0.0030282751249201575 8.698821788238715e-6
0.0030484930677567865 1.4394717759087501e-5
0.0030687110105934155 2.3479369615608966e-5
0.0030889289534300444 3.775744778257738e-5
0.003109146896266674 5.987463092339612e-5
0.003129364839103303 9.364767533942697e-5
0.003149582781939932 0.00014449535190787376
0.0031698007247765608 0.00021998912788096566
0.0031900186676131898 0.0003305413419421152
0.0032102366104498187 0.0004902452965670469
0.003230454553286448 0.0007178755946640316
0.003250672496123077 0.0010380476971133684
0.003270890438959706 0.0014825227910902153
0.003291108381796335 0.0020916276600924707
0.003311326324632964 0.0029157397720587473
0.0033315442674695934 0.0040167661841408325
0.0033517622103062224 0.005469522571062397
0.0033719801531428514 0.007362897706455297
0.0033921980959794804 0.00980067147588116
0.0034124160388161093 0.012901843639036327
0.0034326339816527387 0.01680032874707024
0.0034528519244893677 0.021643882204267027
0.0034730698673259967 0.027592145129186688
0.0034932878101626257 0.03481373211661317
0.0035135057529992546 0.04348233566221765
0.003533723695835884 0.05377188188768224
0.003553941638672513 0.06585084083990927
0.003574159581509142 0.07987586627086342
0.003594377524345771 0.0959850086890245
0.0036145954671824 0.11429080536545638
0.0036348134100190293 0.13487359573462848
0.0036550313528556583 0.1577754348644278
0.0036752492956922873 0.1829949773781143
0.0036954672385289163 0.21048367730228904
0.0037156851813655452 0.24014359596442467
0.003735903124202174 0.271827032838073
0.0037561210670388036 0.30533809796410577
0.0037763390098754326 0.34043623597851014
0.0037965569527120616 0.37684159886159935
0.0038167748955486905 0.4142420558533814
0.0038369928383853195 0.45230153286440816
0.003857210781221949 0.4906692974221874
0.003877428724058578 0.5289897542942896
0.003897646666895207 0.5669122947905614
0.003917864609731836 0.6041007502919808
0.003938082552568465 0.6402420362596906
0.003958300495405094 0.6750536331157838
0.003978518438241723 0.708289629467658
0.003998736381078352 0.7397451445069563
0.004018954323914982 0.7692590428754236
0.00403917226675161 0.7967149498223973
0.0040593902095882395 0.8220406607845251
0.004079608152424868 0.8452061125009405
0.0040998260952614975 0.8662201388486997
0.004120044038098127 0.8851262718020573
0.004140261980934755 0.9019978659623211
0.004160479923771385 0.9169328250976515
0.004180697866608013 0.9300481933707826
0.004200915809444643 0.9414748455417824
0.004221133752281272 0.9513524729985584
0.004241351695117901 0.9598250196858703
0.00426156963795453 0.9670366773733519
0.004281787580791159 0.9731285062878442
0.004302005523627788 0.9782357074002614
0.0043222234664644175 0.982485538385563
0.004342441409301046 0.9859958375563964
0.004362659352137675 0.9888740993512937
0.004382877294974304 0.9912170311278161
0.004403095237810933 0.9931105135248948
0.004423313180647563 0.9946298846652377
0.004443531123484191 0.9958404709362686
0.004463749066320821 0.9967982929176895
0.004483967009157449 0.9975508831428878
0.004504184951994079 0.9981381618139112
0.004524402894830707 0.9985933265022447
0.004544620837667337 0.9989437215938114
0.004564838780503966 0.9992116622829053
0.004585056723340595 0.9994151959564254
0.004605274666177224 0.9995687906521338
0.0046254926090138525 0.9996839458581892
0.004645710551850482 0.9997697252743855
0.004665928494687111 0.9998332143730952
0.00468614643752374 0.9998799078165796
0.004706364380360369 0.9999140331651865
0.004726582323196998 0.9999388180111664
0.004746800266033627 0.9999567078515936
0.004767018208870257 0.9999695418123924
0.004787236151706885 0.999978692875349
0.004807454094543515 0.9999851786414009
0.004827672037380143 0.9999897479652896
0.0048478899802167725 0.9999929480780858
0.004868107923053402 0.9999951761170788
0.0048883258658900305 0.9999967183346864
0.00490854380872666 0.9999977796754514
0.004928761751563288 0.9999985059001949
0.004948979694399918 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_compute_2_3.csv <==
0.7550422074045722 9.999999999999568e-7
0.7555363873412749 1.616997081383087e-6
0.7560305672779776 2.5900477793692517e-6
0.7565247472146803 4.109664218369197e-6
0.757018927151383 6.4597526413277814e-6
0.7575131070880857 1.0058834027760652e-5
0.7580072870247884 1.5517190618684774e-5
0.7585014669614911 2.3715049368464448e-5
0.7589956468981938 3.590811057627231e-5
0.7594898268348965 5.386802936710417e-5
0.7599840067715992 8.006679079164301e-5
0.7604781867083019 0.00011791518012711481
0.7609723666450046 0.00017206658890996977
0.7614665465817073 0.00024879801750355
0.76196072651841 0.00035648009312165416
0.7624549064551127 0.000506146934647619
0.7629490863918154 0.0007121744531096929
0.7634432663285181 0.0009930718680930973
0.7639374462652208 0.001372385566055
0.7644316262019235 0.0018797067214576923
0.7649258061386262 0.0025517642660409347
0.7654199860753289 0.003433572925091703
0.7659141660120315 0.004579592473703186
0.7664083459487343 0.006054839706880633
0.766902525885437 0.007935879770538641
0.7673967058221397 0.010311609668647893
0.7678908857588423 0.013283735407243704
0.7683850656955451 0.016966837001772796
0.7688792456322477 0.0214879141626382
0.7693734255689505 0.026985311485203778
0.7698676055056531 0.03360693671232742
0.7703617854423559 0.0415077099191739
0.7708559653790585 0.05084621540623865
0.7713501453157613 0.06178057093400305
0.771844325252464 0.07446357898840442
0.7723385051891667 0.0890372793512933
0.7728326851258694 0.10562707779757673
0.7733268650625721 0.1243356779967306
0.7738210449992748 0.14523708803058363
0.7743152249359775 0.16837100474002437
0.7748094048726802 0.1937378942469822
0.7753035848093829 0.22129508226591824
0.7757977647460856 0.2509541413877647
0.7762919446827883 0.28257981423607037
0.776786124619491 0.3159906429805969
0.7772803045561937 0.3509613907316154
0.7777744844928964 0.38722724409693976
0.7782686644295991 0.4244896852209292
0.7787628443663018 0.46242382326450665
0.7792570243030045 0.5006868869567935
0.7797512042397072 0.5389275084186614
0.7802453841764099 0.5767953795614388
0.7807395641131126 0.6139508398794097
0.7812337440498153 0.6500739601126847
0.781727923986518 0.684872719495109
0.7822221039232207 0.7180899323128059
0.7827162838599234 0.7495086575370197
0.7832104637966261 0.7789559171302013
0.7837046437333288 0.8063046471646808
0.7841988236700315 0.8314739038316545
0.7846930036067342 0.8544274369034732
0.7851871835434369 0.8751708204067679
0.7856813634801396 0.8937473897983368
0.7861755434168423 0.9102332741616939
0.786669723353545 0.9247318300278411
0.7871639032902477 0.9373677812446276
0.7876580832269504 0.9482813492206205
0.7881522631636532 0.9576226232982787
0.7886464431003558 0.9655463761025589
0.7891406230370586 0.9722074778473366
0.7896348029737612 0.977757010999078
0.790128982910464 0.9823391361475287
0.7906231628471666 0.986088714449423
0.7911173427838694 0.9891296537666586
0.791611522720572 0.9915739158916288
0.7921057026572748 0.993521101468158
0.7925998825939774 0.9950585170737704
0.7930940625306802 0.9962616245534922
0.7935882424673828 0.9971947748217206
0.7940824224040856 0.9979121355001369
0.7945766023407882 0.998458732409427
0.795070782277491 0.9988715376357233
0.7955649622141936 0.9991805503820334
0.7960591421508963 0.9994098300601454
0.796553322087599 0.999578453311169
0.7970475020243017 0.9997013773530329
0.7975416819610044 0.9997902009649239
0.7980358618977071 0.9998538214514737
0.7985300418344098 0.9998989911539382
0.7990242217711125 0.9999307806672258
0.7995184017078152 0.999952958118941
0.8000125816445179 0.9999682949354518
0.8005067615812206 0.9999788087257107
0.8010009415179233 0.9999859535012185
0.801495121454626 0.999990766632777
0.8019893013913287 0.9999939808957827
0.8024834813280314 0.9999961088107887
0.8029776612647341 0.9999975053430846
0.8034718412014368 0.9999984139502751
0.8039660211381395 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_compute_2_4.csv <==
0.7442305759399445 9.999999999999866e-7
0.7451344086298292 1.6303255436517257e-6
0.746038241319714 2.63159686954268e-6
0.7469420740095987 4.205824941207918e-6
0.7478459066994834 6.6555837624805765e-6
0.7487497393893682 1.0428955360998869e-5
0.7496535720792529 1.618199168082971e-5
0.7505574047691376 2.4864328608529393e-5
0.7514612374590224 3.783489024868473e-5
0.7523650701489071 5.701601922871051e-5
0.7532689028387918 8.509577703027972e-5
0.7541727355286766 0.00012578945000424346
0.7550765682185613 0.00018417229581763517
0.755980400908446 0.00026709604407980706
0.7568842335983308 0.0003837013474760059
0.7577880662882155 0.000546036950865713
0.7586918989781002 0.0007697934710387711
0.7595957316679849 0.001075155035127182
0.7604995643578697 0.0014877653379860457
0.7614033970477544 0.002039795776276636
0.7623072297376391 0.002771092185478612
0.7632110624275239 0.0037303635476478606
0.7641148951174086 0.004976361323006946
0.7650187278072933 0.006578982564517965
0.7659225604971781 0.008620214798852647
0.7668263931870628 0.01119482719755096
0.7677302258769475 0.014410702455822069
0.7686340585668323 0.01838869881338199
0.769537891256717 0.023261933543582778
0.7704417239466017 0.029174389548703484
0.7713455566364865 0.03627876655721047
0.7722493893263712 0.044733528317216435
0.7731532220162559 0.05469913679079884
0.7740570547061407 0.06633351238656442
0.7749608873960254 0.07978681341351537
0.7758647200859101 0.09519568491259356
0.7767685527757949 0.11267718272107399
0.7776723854656796 0.13232262840726397
0.7785762181555643 0.15419168977418007
0.7794800508454491 0.17830700545576436
0.7803838835353338 0.20464967697311018
0.7812877162252185 0.23315593496397924
0.7821915489151033 0.2637152472369363
0.783095381604988 0.29617007577795695
0.7839992142948727 0.330317410727558
0.7849030469847575 0.36591211633624343
0.7858068796746422 0.40267202317157874
0.7867107123645269 0.440284599565362
0.7876145450544118 0.47841494100455206
0.7885183777442965 0.5167147361224537
0.7894222104341811 0.554831808384525
0.7903260431240658 0.5924197981459036
0.7912298758139507 0.6291475431149512
0.7921337085038354 0.6647077367428457
0.79303754119372 0.698824491736446
0.7939413738836049 0.7312595057417607
0.7948452065734896 0.7618166125813651
0.7957490392633743 0.7903445984538253
0.7966528719532591 0.8167382609611635
0.7975567046431438 0.8409377826664625
0.7984605373330285 0.8629265738487202
0.7993643700229133 0.882727806262349
0.800268202712798 0.9003999076940293
0.8011720354026827 0.9160313143837898
0.8020758680925675 0.9297347851254038
0.8029797007824522 0.9416415688199229
0.8038835334723369 0.9518956893969014
0.8047873661622217 0.9606485721529348
0.8056911988521064 0.9680541879171439
0.8065950315419911 0.9742648402782669
0.8074988642318759 0.9794276702965632
0.8084026969217606 0.983681905961622
0.8093065296116453 0.98715684264316
0.8102103623015301 0.9899705075522105
0.8111141949914148 0.9922289365719317
0.8120180276812995 0.9940259757551014
0.8129218603711843 0.9954435117197225
0.813825693061069 0.9965520340481001
0.8147295257509537 0.9974114372684713
0.8156333584408385 0.9980719786126336
0.8165371911307232 0.998575319059437
0.8174410238206079 0.9989555878821207
0.8183448565104927 0.9992404239082305
0.8192486892003774 0.9994519591053963
0.8201525218902621 0.9996077213055702
0.8210563545801468 0.9997214424914024
0.8219601872700316 0.999803766914087
0.8228640199599163 0.9998628593813286
0.823767852649801 0.9999049184593681
0.8246716853396858 0.9999346022680768
0.8255755180295705 0.9999553762513823
0.8264793507194552 0.9999697930294271
0.82738318340934 0.9999797144281066
0.8282870160992247 0.9999864852563248
0.8291908487891094 0.9999910675489244
0.8300946814789942 0.99999414296489
0.8309985141688789 0.999996189941164
0.8319023468587636 0.9999975411345053
0.8328061795486484 0.9999984256913501
0.8337100122385331 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_compute_35_1.csv <==
0.0129583383806349 1.0000000000000171e-6
0.012996804593332864 1.6710047638606236e-6
0.013035270806030829 2.760122025737903e-6
0.013073737018728793 4.507003643679088e-6
0.013112203231426757 7.276000159673981e-6
0.013150669444124722 1.1613919617014404e-5
0.013189135656822686 1.8330844258343126e-5
0.01322760186952065 2.8611454655540156e-5
0.013266068082218615 4.416595337268375e-5
0.013304534294916579 6.743137014565084e-5
0.013343000507614543 0.0001018356211953553
0.013381466720312507 0.000152137978759075
0.013419932933010472 0.00022486031026640373
0.013458399145708436 0.00032882323517822716
0.0134968653584064 0.0004757998382460722
0.013535331571104365 0.0006812963646475893
0.013573797783802329 0.0009654640149441612
0.013612263996500293 0.0013541382347491578
0.013650730209198257 0.001879991567298802
0.013689196421896222 0.002583773223265458
0.013727662634594186 0.0035155933130449567
0.01376612884729215 0.004736192810041349
0.013804595059990115 0.006318122770729276
0.013843061272688079 0.008346739507598467
0.013881527485386043 0.010920908009280788
0.013919993698084008 0.014153295883786773
0.013958459910781972 0.018170136511853664
0.013996926123479936 0.023110344874131328
0.0140353923361779 0.02912388424763664
0.014073858548875865 0.03636930764462601
0.014112324761573829 0.045010434646172104
0.014150790974271793 0.055212171293486496
0.014189257186969758 0.06713553593894431
0.014227723399667722 0.0809320142898804
0.014266189612365686 0.09673742816399984
0.01430465582506365 0.11466555984091979
0.014343122037761615 0.1348018221158406
0.014381588250459579 0.15719729814453154
0.014420054463157543 0.18186349047737452
0.014458520675855508 0.20876811205148196
0.014496986888553472 0.23783222169896773
0.014535453101251436 0.2689289532207822
0.0145739193139494 0.30188401261348613
0.014612385526647365 0.33647802694856477
0.01465085173934533 0.3724507267076198
0.014689317952043294 0.40950683829586926
0.014727784164741258 0.44732346278782537
0.014766250377439222 0.4855586283625065
0.014804716590137186 0.5238606341659836
0.01484318280283515 0.5618777578078152
0.014881649015533117 0.5992678806802244
0.014920115228231081 0.6357075958308888
0.014958581440929045 0.670900400929652
0.01499704765362701 0.7045836404845222
0.015035513866324974 0.7365339416324271
0.015073980079022938 0.7665709800531398
0.015112446291720903 0.7945595097105494
0.015150912504418867 0.8204096851344768
0.015189378717116831 0.8440757913892896
0.015227844929814795 0.8655535694596374
0.01526631114251276 0.8848763797569484
0.015304777355210724 0.9021104817440084
0.015343243567908688 0.917349722921614
0.015381709780606653 0.9307099268033644
0.015420175993304617 0.9423232494802825
0.015458642206002581 0.9523327413203893
0.015497108418700545 0.9608873081553706
0.01553557463139851 0.9681372190045852
0.015574040844096474 0.9742302587901391
0.015612507056794438 0.9793085779315535
0.015650973269492403 0.9835062488232749
0.015689439482190367 0.9869475038657934
0.01572790569488833 0.989745602023667
0.015766371907586296 0.9920022511697473
0.01580483812028426 0.993807501467631
0.015843304332982224 0.9952400199837129
0.01588177054568019 0.99636765751719
0.015920236758378153 0.9972482240238197
0.015958702971076117 0.9979303976760154
0.01599716918377408 0.9984547033013368
0.016035635396472046 0.9988545075707552
0.01607410160917001 0.9991569899573107
0.016112567821867974 0.9993840594598613
0.01615103403456594 0.9995531969045336
0.016189500247263903 0.9996782110133845
0.016227966459961867 0.9997699032479264
0.01626643267265983 0.9998366417090286
0.016304898885357796 0.9998848482148607
0.01634336509805576 0.9999194052576572
0.016381831310753724 0.9999439910635423
0.01642029752345169 0.9999613516617222
0.016458763736149653 0.9999735189156715
0.016497229948847617 0.9999819830645633
0.01653569616154558 0.9999878276260086
0.016574162374243546 0.9999918336491055
0.01661262858694151 0.9999945593784114
0.016651094799639474 0.9999964004662899
0.01668956101233744 0.9999976350015484
0.016728027225035403 0.9999984568357742
0.016766493437733367 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_compute_35_2.csv <==
0.01403239553821284 1.0000000000000025e-6
0.014082348150058422 1.6844009973997522e-6
0.014132300761904006 2.8030075016468055e-6
0.014182253373749587 4.608719475241668e-6
0.01423220598559517 7.487854122333527e-6
0.014282158597440753 1.2022625168223178e-5
0.014332111209286335 1.9078742337581328e-5
0.014382063821131916 2.9926250435220827e-5
0.0144320164329775 4.640348528255313e-5
0.014481969044823082 7.113580330162336e-5
0.014531921656668664 0.00010782237044065371
0.014581874268514247 0.00016160553426685062
0.014631826880359829 0.0002395378403506698
0.01468177949220541 0.00035116121707966854
0.014731732104050994 0.0005092108230715837
0.014781684715896576 0.0007304520965609779
0.014831637327742158 0.0010366532687136325
0.014881589939587742 0.0014556867005355834
0.014931542551433323 0.0020227407417100704
0.014981495163278907 0.0027816095004555928
0.015031447775124489 0.0037860113855941804
0.01508140038697007 0.005100869339417094
0.015131352998815654 0.006803467528645512
0.015181305610661236 0.00898438249406261
0.015231258222506818 0.011748073290279201
0.015281210834352401 0.015213007082542886
0.015331163446197983 0.019511196125207377
0.015381116058043565 0.02478703092405002
0.015431068669889149 0.031195314099847486
0.01548102128173473 0.038898430700152316
0.015530973893580312 0.04806263315594321
0.015580926505425896 0.058853471322900315
0.015630879117271478 0.07143045746308146
0.01568083172911706 0.08594111886372771
0.01573078434096264 0.10251465238607253
0.015780736952808225 0.12125545033878023
0.01583068956465381 0.1422368103038556
0.01588064217649939 0.1654951679376489
0.015930594788344972 0.191025197306431
0.015980547400190556 0.21877610542755477
0.016030500012036136 0.2486494056496488
0.01608045262388172 0.2804983896646844
0.016130405235727303 0.31412943373947344
0.016180357847572883 0.34930517651543336
0.016230310459418466 0.38574950026785537
0.01628026307126405 0.423154142554522
0.01633021568310963 0.46118666863675695
0.016380168294955214 0.49949945430900244
0.016430120906800797 0.5377392699858706
0.016480073518646377 0.5755570244288231
0.01653002613049196 0.6126172225186457
0.016579978742337544 0.6486067158083992
0.016629931354183124 0.6832423747505164
0.016679883966028708 0.7162773830124077
0.01672983657787429 0.7475059411903586
0.01677978918971987 0.7767662625973827
0.016829741801565455 0.80394184047053
0.01687969441341104 0.8289610571285031
0.01692964702525662 0.8517952854565527
0.016979599637102202 0.8724556971062714
0.017029552248947786 0.8909890370955103
0.017079504860793366 0.9074726499034237
0.01712945747263895 0.922009048124991
0.017179410084484533 0.934720303127449
0.017229362696330113 0.9457425108674561
0.017279315308175697 0.9552205487140731
0.01732926792002128 0.963303294722415
0.017379220531866864 0.970139433208315
0.017429173143712444 0.9758739232218007
0.017479125755558027 0.9806451625609707
0.01752907836740361 0.9845828415413059
0.01757903097924919 0.9878064492983701
0.017628983591094775 0.9904243716630695
0.017678936202940358 0.9925335036491727
0.01772888881478594 0.994219290829372
0.017778841426631522 0.9955561114469357
0.017828794038477105 0.9966079138638522
0.017878746650322686 0.9974290306220973
0.01792869926216827 0.9980650997392683
0.017978651874013853 0.9985540347201943
0.018028604485859433 0.9989269961516345
0.018078557097705016 0.9992093288646909
0.0181285097095506 0.9994214389141997
0.01817846232139618 0.9995795936509065
0.018228414933241763 0.99969663574285
0.018278367545087347 0.9997826080760632
0.018328320156932927 0.9998452910831246
0.01837827276877851 0.9998906573417655
0.018428225380624094 0.9999232504333821
0.018478177992469674 0.9999464962537942
0.018528130604315258 0.9999629554288431
0.01857808321616084 0.9999745253956654
0.01862803582800642 0.9999826002349723
0.018677988439852005 0.999988195621786
0.01872794105169759 0.9999920454148506
0.01877789366354317 0.9999946755142408
0.018827846275388752 0.9999964597439563
0.018877798887234336 0.9999976617022741
0.018927751499079916 0.9999984657913253
0.0189777041109255 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_compute_39_1.csv <==
0.00013597787169491093 9.99999999999997e-7
0.00017563036473915058 8.075498422422228e-6
0.00021528285778339023 4.027099178980252e-5
0.0002549353508276299 0.000146169772982993
0.00029458784387186954 0.00042360951833721557
0.0003342403369161092 0.0010380343563530271
0.0003738928299603489 0.0022340358593528954
0.00041354532300458854 0.004336087283810967
0.0004531978160488282 0.007736995468176586
0.0004928503090930678 0.01287519262165146
0.0005325028021373074 0.020203993520284784
0.0005721552951815471 0.030157036616377905
0.0006118077882257869 0.04311429964916697
0.0006514602812700264 0.05937251713772148
0.0006911127743142662 0.07912280031257263
0.0007307652673585058 0.1024370431046283
0.0007704177604027455 0.1292635150105741
0.000810070253446985 0.15943104618416093
0.0008497227464912248 0.19266048329501356
0.0008893752395354644 0.22858165759028717
0.0009290277325797041 0.26675393678415904
0.0009686802256239437 0.30668848126792897
0.0010083327186681834 0.3478705326236819
0.001047985211712423 0.3897803681210895
0.0010876377047566628 0.431911905235129
0.0011272901978009024 0.4737882924301743
0.001166942690845142 0.5149741456873482
0.0012065951838893816 0.5550843651227205
0.0012462476769336214 0.5937896829914444
0.001285900169977861 0.6308192515415278
0.0013255526630221006 0.665960680223618
0.0013652051560663402 0.6990579838281843
0.00140485764911058 0.730007915167577
0.0014445101421548196 0.7587551374156893
0.0014841626351990592 0.7852866512161529
0.001523815128243299 0.8096258382212047
0.0015634676212875386 0.831826422559133
0.0016031201143317782 0.8519665901549949
0.0016427726073760178 0.870143446769718
0.0016824251004202576 0.8864679417507491
0.0017220775934644972 0.9010603374153726
0.0017617300865087368 0.914046264472429
0.0018013825795529764 0.9255533720336002
0.0018410350725972162 0.9357085562088377
0.0018806875656414558 0.9446357333513902
0.0019203400586856954 0.9524541118691144
0.001959992551729935 0.9592769092282727
0.001999645044774175 0.9652104574222483
0.0020392975378184146 0.9703536398916012
0.002078950030862654 0.9747976048802885
0.002118602523906894 0.9786257038157731
0.002158255016951133 0.981913607937914
0.002197907509995373 0.9847295616106193
0.002237560003039613 0.9871347361692284
0.002277212496083852 0.9891836535132087
0.002316864989128092 0.9909246537530024
0.002356517482172332 0.992400385931331
0.002396169975216571 0.9936483050847867
0.002435822468260811 0.9947011626538811
0.002475474961305051 0.9955874804825794
0.00251512745434929 0.9963320013878492
0.00255477994739353 0.9969561115572431
0.0025944324404377694 0.9974782318890149
0.0026340849334820092 0.99791417687074
0.002673737426526249 0.9982774807466426
0.0027133899195704884 0.9985796915977782
0.0027530424126147282 0.9988306345973975
0.002792694905658968 0.9990386461471519
0.0028323473987032074 0.9992107808850674
0.0028719998917474472 0.9993529937157317
0.002911652384791687 0.9994702990748116
0.0029513048778359264 0.9995669096275096
0.0029909573708801662 0.999646356533626
0.0030306098639244056 0.9997115933066841
0.0030702623569686454 0.999765085164181
0.0031099148500128852 0.999808885620736
0.0031495673430571246 0.999844701923753
0.0031892198361013644 0.9998739507782187
0.0032288723291456043 0.9998978056578722
0.0032685248221898436 0.9999172368573209
0.0033081773152340834 0.9999330453058292
0.0033478298082783233 0.9999458910396971
0.0033874823013225626 0.9999563171170248
0.0034271347943668025 0.9999647696563279
0.003466787287411042 0.9999716145887514
0.0035064397804552816 0.9999771516320463
0.0035460922734995215 0.9999816259224196
0.003585744766543761 0.9999852376771325
0.0036253972595880007 0.9999881502055294
0.0036650497526322405 0.999990496538262
0.00370470224567648 0.9999923849030781
0.0037443547387207197 0.9999939032399171
0.0037840072317649595 0.9999951229175452
0.003823659724809199 0.9999961017879105
0.0038633122178534387 0.9999968866922473
0.003902964710897678 0.9999975155141773
0.003942617203941918 0.9999980188591857
0.003982269696986157 0.9999984214264818
0.0040219221900303975 0.999998743128014
0.004061574683074637 0.999999


==> figures/worker_cdf/data/azure/cdf_fit_compute_39_11.csv <==
0.0002846891850120603 9.999999999999985e-7
0.0003318787084935624 4.93602320284201e-6
0.0003790682319750645 1.888692663492707e-5
0.00042625775545656664 5.9493541032282e-5
0.00047344727893806876 0.0001607569309175744
0.0005206368024195709 0.0003837300903186689
0.0005678263259010731 0.0008269473356859912
0.0006150158493825751 0.001635704957761462
0.0006622053728640773 0.003008128260369343
0.0007093948963455795 0.005196248816734326
0.0007565844198270816 0.008500995554740423
0.0008037739433085837 0.013260907800187056
0.0008509634667900858 0.019835310064974278
0.000898152990271588 0.028583471006011996
0.00094534251375309 0.039841782126400285
0.0009925320372345921 0.05390118358809988
0.0010397215607160944 0.07098694683936897
0.0010869110841975965 0.09124255604997566
0.0011341006076790985 0.1147188987817457
0.0011812901311606008 0.1413693739345669
0.0012284796546421029 0.17105093597873042
0.001275669178123605 0.20353058411074396
0.001322858701605107 0.23849641523528647
0.0013700482250866093 0.2755721094113514
0.0014172377485681114 0.3143336046087136
0.0014644272720496134 0.3543267285182644
0.0015116167955311157 0.3950846637072473
0.0015588063190126178 0.4361442994401874
0.0016059958424941199 0.47706073988579634
0.001653185365975622 0.5174194681476281
0.0017003748894571242 0.5568458874244226
0.0017475644129386263 0.5950121591309958
0.0017947539364201283 0.6316414231514664
0.0018419434599016306 0.6665096127854842
0.0018891329833831327 0.699445165779838
0.0019363225068646348 0.7303269856262281
0.001983512030346137 0.7590810286497008
0.002030701553827639 0.7856758880693082
0.002077891077309141 0.8101177223373532
0.0021250806007906435 0.8324448376284868
0.0021722701242721455 0.8527221887465491
0.0022194596477536476 0.8710360135186379
0.0022666491712351497 0.887488766601526
0.0023138386947166517 0.9021944722558571
0.002361028218198154 0.915274573906782
0.002408217741679656 0.9268543223121782
0.0024554072651611584 0.9370597143882409
0.0025025967886426605 0.9460149712022228
0.0025497863121241625 0.9538405259880944
0.0025969758356056646 0.9606514806939677
0.0026441653590871667 0.9665564818163518
0.0026913548825686687 0.971656962345648
0.002738544406050171 0.9760466957732756
0.0027857339295316733 0.9798116095727853
0.0028329234530131754 0.9830298087176013
0.0028801129764946774 0.9857717640770377
0.0029273024999761795 0.9881006254738921
0.0029744920234576816 0.9900726244171729
0.0030216815469391836 0.9917375367541751
0.0030688710704206857 0.9931391805054276
0.003116060593902188 0.9943159288081626
0.0031632501173836903 0.9953012221076111
0.0032104396408651923 0.9961240674531756
0.0032576291643466944 0.996809515964753
0.0033048186878281965 0.9973791122445866
0.0033520082113096985 0.9978513117509311
0.0033991977347912006 0.9982418639617372
0.003446387258272703 0.9985641605860791
0.003493576781754205 0.9988295491772287
0.0035407663052357072 0.9990476133129432
0.0035879558287172093 0.99922642108214
0.0036351453521987114 0.9993727439955865
0.0036823348756802135 0.9994922486600509
0.0037295243991617155 0.9995896636543395
0.0037767139226432176 0.9996689240508638
0.00382390344612472 0.9997332959623209
0.003871092969606222 0.9997854833800043
0.003918282493087724 0.9998277194246143
0.003965472016569226 0.9998618439652789
0.004012661540050729 0.9998893693879708
0.00405985106353223 0.9999115361182996
0.004107040587013733 0.9999293593313952
0.0041542301104952346 0.999943668117247
0.004201419633976737 0.9999551382160257
0.004248609157458239 0.999964319296148
0.004295798680939741 0.9999716576189186
0.004342988204421244 0.9999775148176033
0.004390177727902745 0.9999821834155023
0.004437367251384248 0.9999858996163574
0.0044845567748657495 0.9999888538204793
0.004531746298347252 0.9999911992503846
0.004578935821828754 0.9999930590095362
0.004626125345310256 0.9999945318460011
0.004673314868791759 0.9999956968485438
0.00472050439227326 0.9999966172649533
0.004767693915754763 0.999997343600437
0.004814883439236264 0.9999979161269293
0.004862072962717767 0.9999983669114829
0.0049092624861992685 0.999998721452912
0.004956452009680771 0.999999


==> figures/worker_cdf/data/ex3/cdf_3_1.csv <==
0.022162696 0.0
0.022970439 0.010006253908692933
0.023117051 0.020012507817385866
0.023285774 0.0300187617260788
0.023354125 0.04065040650406504
0.023385996 0.05065666041275797
0.023431736 0.060662914321450906
0.023481967 0.07066916823014384
0.023518478 0.08067542213883677
0.023546898 0.0906816760475297
0.023569688 0.10131332082551595
0.023588709 0.11131957473420888
0.023620729 0.12132582864290181
0.02364409 0.13133208255159476
0.02366349 0.14133833646028768
0.02368703 0.15134459036898062
0.023711541 0.16135084427767354
0.023722141 0.1719824890556598
0.023737661 0.18198874296435272
0.023756892 0.19199499687304566
0.023786322 0.20200125078173858
0.023805472 0.21200750469043153
0.023822242 0.22201375859912445
0.023840242 0.2320200125078174
0.023856863 0.24265165728580362
0.023876923 0.25265791119449654
0.023892993 0.2626641651031895
0.023911033 0.27267041901188244
0.023934004 0.28267667292057536
0.023944684 0.2926829268292683
0.023958215 0.30331457160725456
0.023968675 0.3133208255159475
0.023985465 0.3233270794246404
0.024003615 0.3333333333333333
0.024012266 0.3433395872420263
0.024031295 0.3533458411507192
0.024041975 0.36335209505941213
0.024061026 0.37398373983739835
0.024074526 0.38398999374609133
0.024085206 0.39399624765478425
0.024100556 0.40400250156347717
0.024118317 0.4140087554721701
0.024133587 0.42401500938086306
0.024153708 0.4346466541588493
0.024164747 0.4446529080675422
0.024186748 0.4546591619762351
0.024202048 0.4646654158849281
0.024219439 0.474671669793621
0.024232598 0.48467792370231394
0.024242799 0.49468417761100686
0.024255949 0.5053158223889931
0.024271739 0.515322076297686
0.024283529 0.525328330206379
0.024291269 0.535334584115072
0.02430321 0.5453408380237649
0.02431665 0.5553470919324578
0.02433664 0.5653533458411507
0.02435855 0.575984990619137
0.02437424 0.5859912445278299
0.024385662 0.5959974984365228
0.024411441 0.6060037523452158
0.024433141 0.6160100062539087
0.024467432 0.6260162601626016
0.024485223 0.6366479049405879
0.024506423 0.6466541588492808
0.024528283 0.6566604127579737
0.024549584 0.6666666666666666
0.024576224 0.6766729205753595
0.024595295 0.6866791744840526
0.024620194 0.6966854283927455
0.024666346 0.7073170731707317
0.024700846 0.7173233270794246
0.024719967 0.7273295809881176
0.024764097 0.7373358348968105
0.024791157 0.7473420888055035
0.024819588 0.7573483427141964
0.024848279 0.7679799874921827
0.024894299 0.7779862414008756
0.02495451 0.7879924953095685
0.025014891 0.7979987492182614
0.025075332 0.8080050031269543
0.025122543 0.8180112570356473
0.025216003 0.8280175109443402
0.025295905 0.8386491557223265
0.025371636 0.8486554096310194
0.025442608 0.8586616635397123
0.02552985 0.8686679174484052
0.02560753 0.8786741713570981
0.025705271 0.8886804252657912
0.025798132 0.8986866791744841
0.025914015 0.9093183239524703
0.025989246 0.9193245778611632
0.026077367 0.9293308317698562
0.026206949 0.9393370856785491
0.026309861 0.949343339587242
0.026468244 0.959349593495935
0.026687017 0.9699812382739212
0.02689126 0.9799874921826142
0.027198215 0.9899937460913071
0.028097789 1.0


==> figures/worker_cdf/data/ex3/cdf_3_2.csv <==
0.022254668 0.0
0.022849757 0.010006253908692933
0.022992169 0.020012507817385866
0.023205692 0.0300187617260788
0.023285764 0.04065040650406504
0.023370825 0.05065666041275797
0.023423436 0.060662914321450906
0.023484597 0.07066916823014384
0.023525778 0.08067542213883677
0.023555468 0.0906816760475297
0.023587788 0.10131332082551595
0.02361961 0.11131957473420888
0.02363328 0.12132582864290181
0.02365862 0.13133208255159476
0.02367566 0.14133833646028768
0.02370097 0.15134459036898062
0.023726161 0.16135084427767354
0.023750181 0.1719824890556598
0.023777331 0.18198874296435272
0.023808022 0.19199499687304566
0.023832043 0.20200125078173858
0.023854473 0.21200750469043153
0.023868293 0.22201375859912445
0.023889023 0.2320200125078174
0.023903544 0.24265165728580362
0.023919364 0.25265791119449654
0.023934534 0.2626641651031895
0.023954504 0.27267041901188244
0.023980875 0.28267667292057536
0.023998765 0.2926829268292683
0.024019895 0.30331457160725456
0.024034835 0.3133208255159475
0.024055506 0.3233270794246404
0.024068956 0.3333333333333333
0.024084517 0.3433395872420263
0.024103867 0.3533458411507192
0.024117147 0.36335209505941213
0.024136347 0.37398373983739835
0.024148057 0.38398999374609133
0.024157708 0.39399624765478425
0.024167917 0.40400250156347717
0.024187098 0.4140087554721701
0.024208309 0.42401500938086306
0.024220518 0.4346466541588493
0.024232478 0.4446529080675422
0.024242548 0.4546591619762351
0.02426026 0.4646654158849281
0.024277859 0.474671669793621
0.024293909 0.48467792370231394
0.02430935 0.49468417761100686
0.02432878 0.5053158223889931
0.02434601 0.515322076297686
0.02435921 0.525328330206379
0.024375351 0.535334584115072
0.024390072 0.5453408380237649
0.024408802 0.5553470919324578
0.024425621 0.5653533458411507
0.024442742 0.575984990619137
0.024452632 0.5859912445278299
0.024475383 0.5959974984365228
0.024493883 0.6060037523452158
0.024513123 0.6160100062539087
0.024534873 0.6260162601626016
0.024552254 0.6366479049405879
0.024568194 0.6466541588492808
0.024583134 0.6566604127579737
0.024601105 0.6666666666666666
0.024621195 0.6766729205753595
0.024639246 0.6866791744840526
0.024660035 0.6966854283927455
0.024683705 0.7073170731707317
0.024702656 0.7173233270794246
0.024713417 0.7273295809881176
0.024729206 0.7373358348968105
0.024741287 0.7473420888055035
0.024754957 0.7573483427141964
0.024782907 0.7679799874921827
0.024802018 0.7779862414008756
0.024817168 0.7879924953095685
0.024835368 0.7979987492182614
0.024868279 0.8080050031269543
0.024887648 0.8180112570356473
0.024911299 0.8280175109443402
0.02493793 0.8386491557223265
0.02496261 0.8486554096310194
0.024978781 0.8586616635397123
0.025015511 0.8686679174484052
0.025037891 0.8786741713570981
0.025071021 0.8886804252657912
0.025109143 0.8986866791744841
0.025137652 0.9093183239524703
0.025160293 0.9193245778611632
0.025208134 0.9293308317698562
0.025284196 0.9393370856785491
0.025326856 0.949343339587242
0.025402197 0.959349593495935
0.025519458 0.9699812382739212
0.02564749 0.9799874921826142
0.025872464 0.9899937460913071
0.027863486 1.0


==> figures/worker_cdf/data/ex3/cdf_66_1.csv <==
0.00261929 0.0
0.002715732 0.01001001001001001
0.002769093 0.02002002002002002
0.002788593 0.03003003003003003
0.002807004 0.04004004004004004
0.002824084 0.05005005005005005
0.002839294 0.06106106106106106
0.002856084 0.07107107107107107
0.002871164 0.08108108108108109
0.002880074 0.09109109109109109
0.002891314 0.1011011011011011
0.002903025 0.1111111111111111
0.002917845 0.12112112112112113
0.002924925 0.13113113113113112
0.002932985 0.14114114114114115
0.002937185 0.15115115115115116
0.002942435 0.16116116116116116
0.002950535 0.17217217217217218
0.002954826 0.18218218218218218
0.002959266 0.1921921921921922
0.002966556 0.2022022022022022
0.002973666 0.2122122122122122
0.002979006 0.2222222222222222
0.002985086 0.23223223223223224
0.002990627 0.24224224224224225
0.002996656 0.25225225225225223
0.003002256 0.26226226226226224
0.003005666 0.2722722722722723
0.003013777 0.2832832832832833
0.003018097 0.2932932932932933
0.003022256 0.3033033033033033
0.003028207 0.3133133133133133
0.003035007 0.3233233233233233
0.003038917 0.3333333333333333
0.003045587 0.3433433433433433
0.003050177 0.3533533533533533
0.003057148 0.3633633633633634
0.003062727 0.3733733733733734
0.003067997 0.3833833833833834
0.003073037 0.3943943943943944
0.003077568 0.4044044044044044
0.003080688 0.4144144144144144
0.003085938 0.4244244244244244
0.003089828 0.4344344344344344
0.003093678 0.4444444444444444
0.003098458 0.4544544544544545
0.003105368 0.4644644644644645
0.003112288 0.4744744744744745
0.003114548 0.4844844844844845
0.003120938 0.4944944944944945
0.003127728 0.5055055055055055
0.003130918 0.5155155155155156
0.003135149 0.5255255255255256
0.003142189 0.5355355355355356
0.003147059 0.5455455455455456
0.003152199 0.5555555555555556
0.003158528 0.5655655655655656
0.003164578 0.5755755755755756
0.00316932 0.5855855855855856
0.00317835 0.5955955955955956
0.003184069 0.6056056056056056
0.003191429 0.6166166166166166
0.003197379 0.6266266266266266
0.00320498 0.6366366366366366
0.003211669 0.6466466466466466
0.00321694 0.6566566566566566
0.00322291 0.6666666666666666
0.0032265 0.6766766766766766
0.00323446 0.6866866866866866
0.003245991 0.6966966966966966
0.00325307 0.7067067067067067
0.00326135 0.7167167167167167
0.003266081 0.7277277277277278
0.003276881 0.7377377377377378
0.003281351 0.7477477477477478
0.003284791 0.7577577577577578
0.003291871 0.7677677677677678
0.003297802 0.7777777777777778
0.003306731 0.7877877877877878
0.00331373 0.7977977977977978
0.003324291 0.8078078078078078
0.003334992 0.8178178178178178
0.003347642 0.8278278278278278
0.003359272 0.8388388388388388
0.003367522 0.8488488488488488
0.003379242 0.8588588588588588
0.003393552 0.8688688688688688
0.003406753 0.8788788788788788
0.003419153 0.8888888888888888
0.003444404 0.8988988988988988
0.003456113 0.908908908908909
0.003487064 0.918918918918919
0.003516885 0.928928928928929
0.003544424 0.938938938938939
0.003618756 0.94994994994995
0.003840829 0.95995995995996
0.00391637 0.96996996996997
0.004046623 0.97997997997998
0.004172284 0.98998998998999
0.00454856 1.0


==> figures/worker_cdf/data/ex3/cdf_66_2.csv <==
0.002893625 0.0
0.00325175 0.01001001001001001
0.003312411 0.02002002002002002
0.003338621 0.03003003003003003
0.003368332 0.04004004004004004
0.003416043 0.05005005005005005
0.003441403 0.06106106106106106
0.003469784 0.07107107107107107
0.003479214 0.08108108108108109
0.003489624 0.09109109109109109
0.003498824 0.1011011011011011
0.003507424 0.1111111111111111
0.003524004 0.12112112112112113
0.003534265 0.13113113113113112
0.003539955 0.14114114114114115
0.003546175 0.15115115115115116
0.003559655 0.16116116116116116
0.003567215 0.17217217217217218
0.003578325 0.18218218218218218
0.003590536 0.1921921921921922
0.003594736 0.2022022022022022
0.003600245 0.2122122122122122
0.003605566 0.2222222222222222
0.003614605 0.23223223223223224
0.003619985 0.24224224224224225
0.003626166 0.25225225225225223
0.003634866 0.26226226226226224
0.003640576 0.2722722722722723
0.003648407 0.2832832832832833
0.003656807 0.2932932932932933
0.003662947 0.3033033033033033
0.003668836 0.3133133133133133
0.003678587 0.3233233233233233
0.003683647 0.3333333333333333
0.003691307 0.3433433433433433
0.003700248 0.3533533533533533
0.003708247 0.3633633633633634
0.003712588 0.3733733733733734
0.003717227 0.3833833833833834
0.003721328 0.3943943943943944
0.003725477 0.4044044044044044
0.003734488 0.4144144144144144
0.003738577 0.4244244244244244
0.003745188 0.4344344344344344
0.003749958 0.4444444444444444
0.003756268 0.4544544544544545
0.003764538 0.4644644644644645
0.003769099 0.4744744744744745
0.003774389 0.4844844844844845
0.003777598 0.4944944944944945
0.003781738 0.5055055055055055
0.003785139 0.5155155155155156
0.003788898 0.5255255255255256
0.003791879 0.5355355355355356
0.003799328 0.5455455455455456
0.003804859 0.5555555555555556
0.003808469 0.5655655655655656
0.003813528 0.5755755755755756
0.00381737 0.5855855855855856
0.003821529 0.5955955955955956
0.003826369 0.6056056056056056
0.00383027 0.6166166166166166
0.00383481 0.6266266266266266
0.003840889 0.6366366366366366
0.003846809 0.6466466466466466
0.003853269 0.6566566566566566
0.003857969 0.6666666666666666
0.00386307 0.6766766766766766
0.00387065 0.6866866866866866
0.00387637 0.6966966966966966
0.00388476 0.7067067067067067
0.00389024 0.7167167167167167
0.00389396 0.7277277277277278
0.00390255 0.7377377377377378
0.003909279 0.7477477477477478
0.00391489 0.7577577577577578
0.003921221 0.7677677677677678
0.003928721 0.7777777777777778
0.003935231 0.7877877877877878
0.003945481 0.7977977977977978
0.003949591 0.8078078078078078
0.003963581 0.8178178178178178
0.003974371 0.8278278278278278
0.003980362 0.8388388388388388
0.003990682 0.8488488488488488
0.003998202 0.8588588588588588
0.004009942 0.8688688688688688
0.004021212 0.8788788788788788
0.004035313 0.8888888888888888
0.004052463 0.8988988988988988
0.004070683 0.908908908908909
0.004087833 0.918918918918919
0.004099694 0.928928928928929
0.004116344 0.938938938938939
0.004134104 0.94994994994995
0.004151234 0.95995995995996
0.004170885 0.96996996996997
0.004198985 0.97997997997998
0.004230146 0.98998998998999
0.004356668 1.0


==> figures/worker_cdf/data/ex3/cdf_75_1.csv <==
0.554481862 0.0
0.559636507 0.01001001001001001
0.560009669 0.02002002002002002
0.560511098 0.03003003003003003
0.560691244 0.04004004004004004
0.56090151 0.05005005005005005
0.561149763 0.06106106106106106
0.561503735 0.07107107107107107
0.561708933 0.08108108108108109
0.561991767 0.09109109109109109
0.562065477 0.1011011011011011
0.562339643 0.1111111111111111
0.562440258 0.12112112112112113
0.562587291 0.13113113113113112
0.562784931 0.14114114114114115
0.56286006 0.15115115115115116
0.562999618 0.16116116116116116
0.563132663 0.17217217217217218
0.563273804 0.18218218218218218
0.563404356 0.1921921921921922
0.563518287 0.2022022022022022
0.563628374 0.2122122122122122
0.563760027 0.2222222222222222
0.563842134 0.23223223223223224
0.564009654 0.24224224224224225
0.564077168 0.25225225225225223
0.564185472 0.26226226226226224
0.564235321 0.2722722722722723
0.564336981 0.2832832832832833
0.564405446 0.2932932932932933
0.564548434 0.3033033033033033
0.564617326 0.3133133133133133
0.564718709 0.3233233233233233
0.564849487 0.3333333333333333
0.564933142 0.3433433433433433
0.565028641 0.3533533533533533
0.565094915 0.3633633633633634
0.56521098 0.3733733733733734
0.565320319 0.3833833833833834
0.565397078 0.3943943943943944
0.565485379 0.4044044044044044
0.565565941 0.4144144144144144
0.565613514 0.4244244244244244
0.565704916 0.4344344344344344
0.565798458 0.4444444444444444
0.565857933 0.4544544544544545
0.565905188 0.4644644644644645
0.565993756 0.4744744744744745
0.566068287 0.4844844844844845
0.566146929 0.4944944944944945
0.56622373 0.5055055055055055
0.566314793 0.5155155155155156
0.566395772 0.5255255255255256
0.566461848 0.5355355355355356
0.566526237 0.5455455455455456
0.566652842 0.5555555555555556
0.566726241 0.5655655655655656
0.566765313 0.5755755755755756
0.56686197 0.5855855855855856
0.566941012 0.5955955955955956
0.567006943 0.6056056056056056
0.567089933 0.6166166166166166
0.567185004 0.6266266266266266
0.567265237 0.6366366366366366
0.567363934 0.6466466466466466
0.567503396 0.6566566566566566
0.567602564 0.6666666666666666
0.567667818 0.6766766766766766
0.56775815 0.6866866866866866
0.567855232 0.6966966966966966
0.567914352 0.7067067067067067
0.568021055 0.7167167167167167
0.568170528 0.7277277277277278
0.568335806 0.7377377377377378
0.56851452 0.7477477477477478
0.568671104 0.7577577577577578
0.568816548 0.7677677677677678
0.568999108 0.7777777777777778
0.56914355 0.7877877877877878
0.569316365 0.7977977977977978
0.569454407 0.8078078078078078
0.569577562 0.8178178178178178
0.569737263 0.8278278278278278
0.569873743 0.8388388388388388
0.570022734 0.8488488488488488
0.570250759 0.8588588588588588
0.57036865 0.8688688688688688
0.570684484 0.8788788788788788
0.570876113 0.8888888888888888
0.571204011 0.8988988988988988
0.57146279 0.908908908908909
0.571704508 0.918918918918919
0.572122145 0.928928928928929
0.572581636 0.938938938938939
0.573007282 0.94994994994995
0.573502088 0.95995995995996
0.574267829 0.96996996996997
0.575194359 0.97997997997998
0.576533822 0.98998998998999
0.579057248 1.0


==> figures/worker_cdf/data/ex3/cdf_75_2.csv <==
0.550611991 0.0
0.55730098 0.01001001001001001
0.557951358 0.02002002002002002
0.558256453 0.03003003003003003
0.558974273 0.04004004004004004
0.559409469 0.05005005005005005
0.559757259 0.06106106106106106
0.560137073 0.07107107107107107
0.56051454 0.08108108108108109
0.560716061 0.09109109109109109
0.561028128 0.1011011011011011
0.56122039 0.1111111111111111
0.561484793 0.12112112112112113
0.561793071 0.13113113113113112
0.562031444 0.14114114114114115
0.562313496 0.15115115115115116
0.562531302 0.16116116116116116
0.562881305 0.17217217217217218
0.56320055 0.18218218218218218
0.563420023 0.1921921921921922
0.563969845 0.2022022022022022
0.56430986 0.2122122122122122
0.564646277 0.2222222222222222
0.56495884 0.23223223223223224
0.565117484 0.24224224224224225
0.56549802 0.25225225225225223
0.565700598 0.26226226226226224
0.566304778 0.2722722722722723
0.567083793 0.2832832832832833
0.567391271 0.2932932932932933
0.568478217 0.3033033033033033
0.572940654 0.3133133133133133
0.582322192 0.3233233233233233
0.611354558 0.3333333333333333
0.642205359 0.3433433433433433
0.646323905 0.3533533533533533
0.64794889 0.3633633633633634
0.650365639 0.3733733733733734
0.65403466 0.3833833833833834
0.665818802 0.3943943943943944
0.674845395 0.4044044044044044
0.699931836 0.4144144144144144
0.700982563 0.4244244244244244
0.70137628 0.4344344344344344
0.701610425 0.4444444444444444
0.701909107 0.4544544544544545
0.702062599 0.4644644644644645
0.702348548 0.4744744744744745
0.70266236 0.4844844844844845
0.702957616 0.4944944944944945
0.703190431 0.5055055055055055
0.703384572 0.5155155155155156
0.703680335 0.5255255255255256
0.703828384 0.5355355355355356
0.703946166 0.5455455455455456
0.704096157 0.5555555555555556
0.704232426 0.5655655655655656
0.704452458 0.5755755755755756
0.704612742 0.5855855855855856
0.704882677 0.5955955955955956
0.704991609 0.6056056056056056
0.705259785 0.6166166166166166
0.705504214 0.6266266266266266
0.705662409 0.6366366366366366
0.705744659 0.6466466466466466
0.705970634 0.6566566566566566
0.706134469 0.6666666666666666
0.706255943 0.6766766766766766
0.70637888 0.6866866866866866
0.70659658 0.6966966966966966
0.706702424 0.7067067067067067
0.706908532 0.7167167167167167
0.707135734 0.7277277277277278
0.707320162 0.7377377377377378
0.707450176 0.7477477477477478
0.707607558 0.7577577577577578
0.707868586 0.7677677677677678
0.708066613 0.7777777777777778
0.708225742 0.7877877877877878
0.708485384 0.7977977977977978
0.708703515 0.8078078078078078
0.708933345 0.8178178178178178
0.709175822 0.8278278278278278
0.709303518 0.8388388388388388
0.709441785 0.8488488488488488
0.709527718 0.8588588588588588
0.70965065 0.8688688688688688
0.709896124 0.8788788788788788
0.71021907 0.8888888888888888
0.710498314 0.8988988988988988
0.710609338 0.908908908908909
0.710883401 0.918918918918919
0.711254072 0.928928928928929
0.711538204 0.938938938938939
0.711844437 0.94994994994995
0.713260228 0.95995995995996
0.714090602 0.96996996996997
0.715578782 0.97997997997998
0.717742059 0.98998998998999
0.722717151 1.0


==> figures/worker_cdf/data/ex3/cdf_communication_3_1.csv <==
2.6155999999999402e-5 0.0
2.7018999999999654e-5 0.010006253908692933
2.7115000000001166e-5 0.020012507817385866
2.7217999999998993e-5 0.0300187617260788
2.7285999999997895e-5 0.04065040650406504
2.73490000000029e-5 0.05065666041275797
2.7414999999999384e-5 0.060662914321450906
2.746699999999977e-5 0.07066916823014384
2.7526999999999413e-5 0.08067542213883677
2.757700000000085e-5 0.0906816760475297
2.7627999999998293e-5 0.10131332082551595
2.766400000000016e-5 0.11131957473420888
2.770599999999887e-5 0.12132582864290181
2.7736000000000427e-5 0.13133208255159476
2.77729999999983e-5 0.14133833646028768
2.780700000000122e-5 0.15134459036898062
2.78270000000011e-5 0.16135084427767354
2.7847999999996986e-5 0.1719824890556598
2.789699999999895e-5 0.18198874296435272
2.7915999999999358e-5 0.19199499687304566
2.7937999999998187e-5 0.20200125078173858
2.7966000000000796e-5 0.21200750469043153
2.7997000000001826e-5 0.22201375859912445
2.802299999999855e-5 0.2320200125078174
2.8055999999998527e-5 0.24265165728580362
2.808500000000061e-5 0.25265791119449654
2.8105999999999964e-5 0.2626641651031895
2.8125999999999846e-5 0.27267041901188244
2.8145000000000253e-5 0.28267667292057536
2.816700000000255e-5 0.2926829268292683
2.8194000000002217e-5 0.30331457160725456
2.8224999999999778e-5 0.3133208255159475
2.8246000000002602e-5 0.3233270794246404
2.827600000000069e-5 0.3333333333333333
2.82959999999971e-5 0.3433395872420263
2.8307999999997724e-5 0.3533458411507192
2.8329000000000548e-5 0.36335209505941213
2.835800000000263e-5 0.37398373983739835
2.8383999999999354e-5 0.38398999374609133
2.84080000000006e-5 0.39399624765478425
2.8436999999999213e-5 0.40400250156347717
2.8464999999998353e-5 0.4140087554721701
2.848699999999718e-5 0.42401500938086306
2.8511000000001896e-5 0.4346466541588493
2.8534000000000198e-5 0.4446529080675422
2.8558000000001443e-5 0.4546591619762351
2.857899999999733e-5 0.4646654158849281
2.8606999999999938e-5 0.474671669793621
2.862699999999982e-5 0.48467792370231394
2.865000000000159e-5 0.49468417761100686
2.868300000000157e-5 0.5053158223889931
2.8716000000001546e-5 0.515322076297686
2.875100000000047e-5 0.525328330206379
2.8777000000000663e-5 0.535334584115072
2.879600000000107e-5 0.5453408380237649
2.881499999999801e-5 0.5553470919324578
2.8833000000002412e-5 0.5653533458411507
2.8857000000000188e-5 0.575984990619137
2.888600000000227e-5 0.5859912445278299
2.8916999999999832e-5 0.5959974984365228
2.8949000000000336e-5 0.6060037523452158
2.8978999999998423e-5 0.6160100062539087
2.9006999999997563e-5 0.6260162601626016
2.904600000000132e-5 0.6366479049405879
2.9067000000000676e-5 0.6466541588492808
2.9098000000001706e-5 0.6566604127579737
2.9117000000002113e-5 0.6666666666666666
2.9167000000000082e-5 0.6766729205753595
2.9186999999999963e-5 0.6866791744840526
2.9219000000000467e-5 0.6966854283927455
2.9276999999997694e-5 0.7073170731707317
2.932099999999882e-5 0.7173233270794246
2.9357000000000688e-5 0.7273295809881176
2.9417000000000332e-5 0.7373358348968105
2.9478999999998923e-5 0.7473420888055035
2.9508000000001006e-5 0.7573483427141964
2.95569999999995e-5 0.7679799874921827
2.9616999999999144e-5 0.7779862414008756
2.9655999999999433e-5 0.7879924953095685
2.971400000000013e-5 0.7979987492182614
2.9788000000002812e-5 0.8080050031269543
2.9836999999997837e-5 0.8180112570356473
2.9886999999999275e-5 0.8280175109443402
2.9976000000001002e-5 0.8386491557223265
3.0036000000000646e-5 0.8486554096310194
3.0129000000000267e-5 0.8586616635397123
3.0257999999998286e-5 0.8686679174484052
3.0343999999998122e-5 0.8786741713570981
3.0410000000001547e-5 0.8886804252657912
3.050599999999959e-5 0.8986866791744841
3.0676000000000314e-5 0.9093183239524703
3.079800000000202e-5 0.9193245778611632
3.095900000000054e-5 0.9293308317698562
3.1138e-5 0.9393370856785491
3.1391999999998144e-5 0.949343339587242
3.1703999999996985e-5 0.959349593495935
3.2186999999999494e-5 0.9699812382739212
3.385700000000172e-5 0.9799874921826142
3.630599999999984e-5 0.9899937460913071
0.00014879699999999912 1.0


==> figures/worker_cdf/data/ex3/cdf_communication_3_2.csv <==
2.8198000000000112e-5 0.0
2.923999999999982e-5 0.010006253908692933
2.9364999999999947e-5 0.020012507817385866
2.9457000000000094e-5 0.0300187617260788
2.9539000000002036e-5 0.04065040650406504
2.9607000000000938e-5 0.05065666041275797
2.9656999999998906e-5 0.060662914321450906
2.970600000000087e-5 0.07066916823014384
2.9766000000000514e-5 0.08067542213883677
2.9807999999999224e-5 0.0906816760475297
2.9855999999998245e-5 0.10131332082551595
2.988799999999875e-5 0.11131957473420888
2.9919999999999253e-5 0.12132582864290181
2.9977000000000475e-5 0.13133208255159476
3.0017000000000238e-5 0.14133833646028768
3.0049000000000742e-5 0.15134459036898062
3.0085999999998614e-5 0.16135084427767354
3.011299999999828e-5 0.1719824890556598
3.01470000000012e-5 0.18198874296435272
3.0176999999999288e-5 0.19199499687304566
3.019699999999917e-5 0.20200125078173858
3.0235999999999458e-5 0.21200750469043153
3.024800000000008e-5 0.22201375859912445
3.0277999999998167e-5 0.2320200125078174
3.0313000000000562e-5 0.24265165728580362
3.034600000000054e-5 0.25265791119449654
3.0375999999998626e-5 0.2626641651031895
3.0388999999998723e-5 0.27267041901188244
3.041899999999681e-5 0.28267667292057536
3.044699999999942e-5 0.2926829268292683
3.0465000000000353e-5 0.30331457160725456
3.0488000000002125e-5 0.3133208255159475
3.0522000000001576e-5 0.3233270794246404
3.054599999999935e-5 0.3333333333333333
3.057700000000038e-5 0.3433395872420263
3.0597999999999737e-5 0.3533458411507192
3.0626000000002346e-5 0.36335209505941213
3.06470000000017e-5 0.37398373983739835
3.066699999999811e-5 0.38398999374609133
3.068600000000199e-5 0.39399624765478425
3.070900000000029e-5 0.40400250156347717
3.074800000000058e-5 0.4140087554721701
3.076700000000099e-5 0.42401500938086306
3.078400000000245e-5 0.4346466541588493
3.081500000000001e-5 0.4446529080675422
3.084700000000051e-5 0.4546591619762351
3.0859000000001136e-5 0.4646654158849281
3.087900000000102e-5 0.474671669793621
3.0898000000001424e-5 0.48467792370231394
3.0918000000001306e-5 0.49468417761100686
3.095800000000107e-5 0.5053158223889931
3.098600000000021e-5 0.515322076297686
3.101699999999777e-5 0.525328330206379
3.104500000000038e-5 0.535334584115072
3.1066999999999206e-5 0.5453408380237649
3.109700000000076e-5 0.5553470919324578
3.11289999999978e-5 0.5653533458411507
3.115499999999799e-5 0.575984990619137
3.117999999999871e-5 0.5859912445278299
3.1218999999999e-5 0.5959974984365228
3.124600000000213e-5 0.6060037523452158
3.127600000000022e-5 0.6160100062539087
3.13090000000002e-5 0.6260162601626016
3.133799999999881e-5 0.6366479049405879
3.135799999999869e-5 0.6466541588492808
3.137900000000152e-5 0.6566604127579737
3.139699999999898e-5 0.6666666666666666
3.1436999999998744e-5 0.6766729205753595
3.147800000000145e-5 0.6866791744840526
3.1546999999999825e-5 0.6966854283927455
3.158699999999959e-5 0.7073170731707317
3.1617000000001144e-5 0.7173233270794246
3.1648000000002174e-5 0.7273295809881176
3.169500000000172e-5 0.7373358348968105
3.173700000000043e-5 0.7473420888055035
3.178700000000187e-5 0.7573483427141964
3.183699999999984e-5 0.7679799874921827
3.1877999999999074e-5 0.7779862414008756
3.1935000000000296e-5 0.7879924953095685
3.197799999999848e-5 0.7979987492182614
3.2019000000001185e-5 0.8080050031269543
3.207900000000083e-5 0.8180112570356473
3.213299999999669e-5 0.8280175109443402
3.219800000000064e-5 0.8386491557223265
3.2285999999999426e-5 0.8486554096310194
3.234800000000149e-5 0.8586616635397123
3.2436999999999744e-5 0.8686679174484052
3.255699999999903e-5 0.8786741713570981
3.26609999999998e-5 0.8886804252657912
3.276500000000057e-5 0.8986866791744841
3.285999999999914e-5 0.9093183239524703
3.300600000000209e-5 0.9193245778611632
3.313799999999853e-5 0.9293308317698562
3.328999999999832e-5 0.9393370856785491
3.3495999999997444e-5 0.949343339587242
3.3766000000001045e-5 0.959349593495935
3.41290000000008e-5 0.9699812382739212
3.457700000000091e-5 0.9799874921826142
3.6579999999997864e-5 0.9899937460913071
6.677899999999945e-5 1.0


==> figures/worker_cdf/data/ex3/cdf_communication_66_1.csv <==
1.8362999999999973e-5 0.0
1.8772999999999707e-5 0.01001001001001001
1.8854000000000006e-5 0.02002002002002002
1.8883999999999828e-5 0.03003003003003003
1.8912999999999743e-5 0.04004004004004004
1.8942999999999998e-5 0.05005005005005005
1.898299999999976e-5 0.06106106106106106
1.9013000000000016e-5 0.07107107107107107
1.9042999999999838e-5 0.08108108108108109
1.9073000000000093e-5 0.09109109109109109
1.908399999999994e-5 0.1011011011011011
1.9112999999999856e-5 0.1111111111111111
1.9124000000000137e-5 0.12112112112112113
1.9153000000000052e-5 0.13113113113113112
1.91639999999999e-5 0.14114114114114115
1.9183000000000307e-5 0.15115115115115116
1.920300000000019e-5 0.16116116116116116
1.921300000000013e-5 0.17217217217217218
1.9223999999999977e-5 0.18218218218218218
1.924299999999995e-5 0.1921921921921922
1.9253000000000325e-5 0.2022022022022022
1.926399999999974e-5 0.2122122122122122
1.9274000000000114e-5 0.2222222222222222
1.9283000000000147e-5 0.23223223223223224
1.929400000000043e-5 0.24224224224224225
1.9303999999999936e-5 0.25225225225225223
1.9314999999999784e-5 0.26226226226226224
1.933299999999985e-5 0.2722722722722723
1.9343000000000225e-5 0.2832832832832833
1.9353000000000165e-5 0.2932932932932933
1.9362999999999672e-5 0.3033033033033033
1.9373999999999954e-5 0.3133133133133133
1.938300000000042e-5 0.3233233233233233
1.9402999999999868e-5 0.3333333333333333
1.9413999999999716e-5 0.3433433433433433
1.942299999999975e-5 0.3533533533533533
1.9433000000000124e-5 0.3633633633633634
1.9441999999999723e-5 0.3733733733733734
1.9443999999999972e-5 0.3833833833833834
1.9453999999999912e-5 0.3943943943943944
1.9463999999999853e-5 0.4044044044044044
1.9472999999999886e-5 0.4144144144144144
1.948300000000026e-5 0.4244244244244244
1.94930000000002e-5 0.4344344344344344
1.9503000000000142e-5 0.4444444444444444
1.9513000000000082e-5 0.4544544544544545
1.9523000000000023e-5 0.4644644644644645
1.9533000000000397e-5 0.4744744744744745
1.9543000000000338e-5 0.4844844844844845
1.9552999999999845e-5 0.4944944944944945
1.9564000000000126e-5 0.5055055055055055
1.9574999999999974e-5 0.5155155155155156
1.959300000000004e-5 0.5255255255255256
1.9593999999999948e-5 0.5355355355355356
1.9612999999999922e-5 0.5455455455455456
1.9624000000000204e-5 0.5555555555555556
1.9642999999999744e-5 0.5655655655655656
1.9652999999999685e-5 0.5755755755755756
1.966300000000006e-5 0.5855855855855856
1.9673e-5 0.5955955955955956
1.9684999999999755e-5 0.6056056056056056
1.970299999999982e-5 0.6166166166166166
1.9713000000000196e-5 0.6266266266266266
1.9723000000000136e-5 0.6366366366366366
1.9743000000000017e-5 0.6466466466466466
1.974400000000036e-5 0.6566566566566566
1.9752999999999958e-5 0.6666666666666666
1.97629999999999e-5 0.6766766766766766
1.977299999999984e-5 0.6866866866866866
1.978299999999978e-5 0.6966966966966966
1.979299999999972e-5 0.7067067067067067
1.9813000000000035e-5 0.7167167167167167
1.9832999999999917e-5 0.7277277277277278
1.9852999999999798e-5 0.7377377377377378
1.9881999999999712e-5 0.7477477477477478
1.9892000000000087e-5 0.7577577577577578
1.990499999999975e-5 0.7677677677677678
1.993300000000019e-5 0.7777777777777778
1.995300000000007e-5 0.7877877877877878
1.9972000000000045e-5 0.7977977977977978
1.9984000000000234e-5 0.8078078078078078
2.0002999999999774e-5 0.8178178178178178
2.002300000000009e-5 0.8278278278278278
2.0043999999999878e-5 0.8388388388388388
2.008200000000026e-5 0.8488488488488488
2.011299999999999e-5 0.8588588588588588
2.0161999999999784e-5 0.8688688688688688
2.0193999999999854e-5 0.8788788788788788
2.0262999999999965e-5 0.8888888888888888
2.0323000000000042e-5 0.8988988988988988
2.0344000000000265e-5 0.908908908908909
2.042399999999979e-5 0.918918918918919
2.054200000000013e-5 0.928928928928929
2.0642999999999877e-5 0.938938938938939
2.0823999999999582e-5 0.94994994994995
2.1082999999999866e-5 0.95995995995996
2.148299999999966e-5 0.96996996996997
2.2143999999999983e-5 0.97997997997998
2.4081999999999923e-5 0.98998998998999
7.6984e-5 1.0


==> figures/worker_cdf/data/ex3/cdf_communication_66_2.csv <==
1.8653999999999893e-5 0.0
1.9473999999999794e-5 0.01001001001001001
1.9804000000000002e-5 0.02002002002002002
2.014400000000015e-5 0.03003003003003003
2.027300000000034e-5 0.04004004004004004
2.0444000000000104e-5 0.05005005005005005
2.0524000000000063e-5 0.06106106106106106
2.0563999999999825e-5 0.07107107107107107
2.0634000000000277e-5 0.08108108108108109
2.067400000000004e-5 0.09109109109109109
2.070299999999952e-5 0.1011011011011011
2.0744000000000058e-5 0.1111111111111111
2.078500000000016e-5 0.12112112112112113
2.0824999999999923e-5 0.13113113113113112
2.0861999999999964e-5 0.14114114114114115
2.0883000000000186e-5 0.15115115115115116
2.090400000000041e-5 0.16116116116116116
2.091400000000035e-5 0.17217217217217218
2.093299999999989e-5 0.18218218218218218
2.095400000000011e-5 0.1921921921921922
2.0973000000000085e-5 0.2022022022022022
2.0993999999999874e-5 0.2122122122122122
2.1013999999999755e-5 0.2222222222222222
2.1025000000000037e-5 0.23223223223223224
2.1053000000000044e-5 0.24224224224224225
2.10649999999998e-5 0.25225225225225223
2.10830000000003e-5 0.26226226226226224
2.1104000000000088e-5 0.2722722722722723
2.113399999999991e-5 0.2832832832832833
2.1150999999999635e-5 0.2932932932932933
2.1161999999999917e-5 0.3033033033033033
2.1174000000000106e-5 0.3133133133133133
2.1202000000000113e-5 0.3233233233233233
2.121399999999987e-5 0.3333333333333333
2.1232999999999842e-5 0.3433433433433433
2.1253000000000157e-5 0.3533533533533533
2.1264000000000005e-5 0.3633633633633634
2.128299999999998e-5 0.3733733733733734
2.1301999999999953e-5 0.3833833833833834
2.1314000000000142e-5 0.3943943943943944
2.1324000000000082e-5 0.4044044044044044
2.1343999999999964e-5 0.4144144144144144
2.1355000000000245e-5 0.4244244244244244
2.1373999999999786e-5 0.4344344344344344
2.1393999999999667e-5 0.4444444444444444
2.1412000000000167e-5 0.4544544544544545
2.1433999999999863e-5 0.4644644644644645
2.1453999999999744e-5 0.4744744744744745
2.146400000000012e-5 0.4844844844844845
2.149399999999994e-5 0.4944944944944945
2.1512999999999914e-5 0.5055055055055055
2.1532999999999795e-5 0.5155155155155156
2.1544000000000077e-5 0.5255255255255256
2.1554000000000018e-5 0.5355355355355356
2.157299999999999e-5 0.5455455455455456
2.1592999999999873e-5 0.5555555555555556
2.1612999999999754e-5 0.5655655655655656
2.1624000000000036e-5 0.5755755755755756
2.164300000000001e-5 0.5855855855855856
2.165400000000029e-5 0.5955955955955956
2.1673000000000265e-5 0.6056056056056056
2.1692999999999713e-5 0.6166166166166166
2.1701999999999312e-5 0.6266266266266266
2.1713000000000027e-5 0.6366366366366366
2.1732e-5 0.6466466466466466
2.174400000000019e-5 0.6566566566566566
2.1773000000000105e-5 0.6666666666666666
2.1802999999999927e-5 0.6766766766766766
2.1814000000000208e-5 0.6866866866866866
2.183400000000009e-5 0.6966966966966966
2.185399999999997e-5 0.7067067067067067
2.186399999999991e-5 0.7167167167167167
2.1904000000000107e-5 0.7277277277277278
2.192399999999999e-5 0.7377377377377378
2.1944000000000304e-5 0.7477477477477478
2.1963000000000277e-5 0.7577577577577578
2.1985000000000407e-5 0.7677677677677678
2.2013999999999888e-5 0.7777777777777778
2.2054000000000084e-5 0.7877877877877878
2.2093999999999846e-5 0.7977977977977978
2.2123000000000195e-5 0.8078078078078078
2.216300000000039e-5 0.8178178178178178
2.2184999999999653e-5 0.8278278278278278
2.221299999999966e-5 0.8388388388388388
2.2224000000000375e-5 0.8488488488488488
2.2272999999999737e-5 0.8588588588588588
2.2304999999999808e-5 0.8688688688688688
2.236300000000007e-5 0.8788788788788788
2.2424999999999962e-5 0.8888888888888888
2.2523999999999895e-5 0.8988988988988988
2.262300000000026e-5 0.908908908908909
2.2702999999999786e-5 0.918918918918919
2.2864000000000044e-5 0.928928928928929
2.3194000000000253e-5 0.938938938938939
2.3472999999999983e-5 0.94994994994995
2.3805000000000007e-5 0.95995995995996
2.4343999999999928e-5 0.96996996996997
2.5054999999999956e-5 0.97997997997998
2.6473999999999855e-5 0.98998998998999
5.766500000000015e-5 1.0


==> figures/worker_cdf/data/ex3/cdf_communication_75_1.csv <==
3.37269999999279e-5 0.0
3.487400000001806e-5 0.01001001001001001
3.509400000001328e-5 0.02002002002002002
3.5349999999989556e-5 0.03003003003003003
3.551099999998808e-5 0.04004004004004004
3.5604000000022396e-5 0.05005005005005005
3.575499999997067e-5 0.06106106106106106
3.584599999995053e-5 0.07107107107107107
3.599399999998365e-5 0.08108108108108109
3.610999999992259e-5 0.09109109109109109
3.620999999998098e-5 0.1011011011011011
3.62990000000174e-5 0.1111111111111111
3.6391999999940694e-5 0.12112112112112113
3.644800000002224e-5 0.13113113113113112
3.649300000008182e-5 0.14114114114114115
3.655200000007852e-5 0.15115115115115116
3.66730000000981e-5 0.16116116116116116
3.676600000002139e-5 0.17217217217217218
3.683300000001388e-5 0.18218218218218218
3.6896999999980196e-5 0.1921921921921922
3.6944000000094235e-5 0.2022022022022022
3.702099999991493e-5 0.2122122122122122
3.7105999999953454e-5 0.2222222222222222
3.719099999999198e-5 0.23223223223223224
3.724700000007353e-5 0.24224224224224225
3.7298999999935134e-5 0.25225225225225223
3.7374000000034435e-5 0.26226226226226224
3.742299999998089e-5 0.2722722722722723
3.746800000004047e-5 0.2832832832832833
3.7520999999984816e-5 0.2932932932932933
3.756300000001822e-5 0.3033033033033033
3.76089999999385e-5 0.3133133133133133
3.764600000000229e-5 0.3233233233233233
3.7701000000001095e-5 0.3333333333333333
3.774099999998004e-5 0.3433433433433433
3.7775000000017656e-5 0.3533533533533533
3.781400000002488e-5 0.3633633633633634
3.7878999999962915e-5 0.3733733733733734
3.7947000000038145e-5 0.3833833833833834
3.8011999999976176e-5 0.3943943943943944
3.8048999999928945e-5 0.4044044044044044
3.808799999993617e-5 0.4144144144144144
3.813900000004811e-5 0.4244244244244244
3.817200000000298e-5 0.4344344344344344
3.821699999995154e-5 0.4444444444444444
3.8277999999891676e-5 0.4544544544544545
3.8325999999977434e-5 0.4644644644644645
3.836000000001505e-5 0.4744744744744745
3.839100000002649e-5 0.4844844844844845
3.845800000001898e-5 0.4944944944944945
3.8517999999987396e-5 0.5055055055055055
3.8575999999901356e-5 0.5155155155155156
3.863299999995462e-5 0.5255255255255256
3.867899999998592e-5 0.5355355355355356
3.874399999992395e-5 0.5455455455455456
3.877699999998985e-5 0.5555555555555556
3.883299999996037e-5 0.5655655655655656
3.8876000000076516e-5 0.5755755755755756
3.895200000003651e-5 0.5855855855855856
3.897500000005216e-5 0.5955955955955956
3.9019000000029e-5 0.6056056056056056
3.906300000000584e-5 0.6166166166166166
3.911900000008739e-5 0.6266266266266266
3.917100000006002e-5 0.6366366366366366
3.921099999992794e-5 0.6466466466466466
3.925699999995924e-5 0.6566566566566566
3.9298999999992645e-5 0.6666666666666666
3.937900000006156e-5 0.6766766766766766
3.942999999995145e-5 0.6866866866866866
3.946700000001524e-5 0.6966966966966966
3.952699999998366e-5 0.7067067067067067
3.9589999999978254e-5 0.7167167167167167
3.967800000004296e-5 0.7277277277277278
3.972599999990667e-5 0.7377377377377378
3.9776000000046885e-5 0.7477477477477478
3.984400000001109e-5 0.7577577577577578
3.988300000001832e-5 0.7677677677677678
3.997899999996779e-5 0.7777777777777778
4.008300000002407e-5 0.7877877877877878
4.015099999998828e-5 0.7977977977977978
4.020199999998919e-5 0.8078078078078078
4.0360999999933256e-5 0.8178178178178178
4.047700000009424e-5 0.8278278278278278
4.057499999998715e-5 0.8388388388388388
4.069500000003501e-5 0.8488488488488488
4.076000000008406e-5 0.8588588588588588
4.085100000006392e-5 0.8688688688688688
4.094600000004167e-5 0.8788788788788788
4.114099999996679e-5 0.8888888888888888
4.1292999999997804e-5 0.8988988988988988
4.150599999996896e-5 0.908908908908909
4.16670000000785e-5 0.918918918918919
4.186999999999941e-5 0.928928928928929
4.1996999999960316e-5 0.938938938938939
4.23700000000693e-5 0.94994994994995
4.296100000000802e-5 0.95995995995996
4.352600000001594e-5 0.96996996996997
4.519800000002405e-5 0.97997997997998
4.778799999993755e-5 0.98998998998999
0.000802740000000024 1.0


==> figures/worker_cdf/data/ex3/cdf_communication_75_2.csv <==
3.28800000000129e-5 0.0
3.400500000005913e-5 0.01001001001001001
3.445700000004326e-5 0.02002002002002002
3.459799999994129e-5 0.03003003003003003
3.4913999999997e-5 0.04004004004004004
3.5044999999955806e-5 0.05005005005005005
3.514800000004037e-5 0.06106106106106106
3.532500000003047e-5 0.07107107107107107
3.537599999992036e-5 0.08108108108108109
3.546600000003952e-5 0.09109109109109109
3.55579999999911e-5 0.1011011011011011
3.5684999999952005e-5 0.1111111111111111
3.573700000003566e-5 0.12112112112112113
3.577300000001671e-5 0.13113113113113112
3.5879999999988144e-5 0.14114114114114115
3.595599999994814e-5 0.15115115115115116
3.6013000000001405e-5 0.16116116116116116
3.6093999999931015e-5 0.17217217217217218
3.6163000000088985e-5 0.18218218218218218
3.621200000003544e-5 0.1921921921921922
3.6264999999979786e-5 0.2022022022022022
3.634399999996596e-5 0.2122122122122122
3.6370000000007785e-5 0.2222222222222222
3.644099999999817e-5 0.23223223223223224
3.649799999994041e-5 0.24224224224224225
3.65390000000021e-5 0.25225225225225223
3.6636999999895004e-5 0.26226226226226224
3.6711999999994305e-5 0.2722722722722723
3.676799999996483e-5 0.2832832832832833
3.682599999998981e-5 0.2932932932932933
3.685799999997297e-5 0.3033033033033033
3.689600000000848e-5 0.3133133133133133
3.694799999998111e-5 0.3233233233233233
3.7002000000008195e-5 0.3333333333333333
3.7040000000043705e-5 0.3433433433433433
3.7069000000000685e-5 0.3533533533533533
3.7091000000044616e-5 0.3633633633633634
3.714600000004342e-5 0.3733733733733734
3.719400000001816e-5 0.3833833833833834
3.723700000002328e-5 0.3943943943943944
3.7300000000017874e-5 0.4044044044044044
3.732400000000524e-5 0.4144144144144144
3.735000000004707e-5 0.4244244244244244
3.737399999992341e-5 0.4344344344344344
3.741600000006784e-5 0.4444444444444444
3.7477999999979694e-5 0.4544544544544545
3.7529999999952324e-5 0.4644644644644645
3.7565999999933375e-5 0.4744744744744745
3.760000000008201e-5 0.4844844844844845
3.763899999997822e-5 0.4944944944944945
3.767400000009857e-5 0.5055055055055055
3.7710000000079624e-5 0.5155155155155156
3.7762000000052254e-5 0.5255255255255256
3.78149999999966e-5 0.5355355355355356
3.785099999997765e-5 0.5455455455455456
3.787599999993674e-5 0.5555555555555556
3.795699999997737e-5 0.5655655655655656
3.79959999999846e-5 0.5755755755755756
3.802899999993947e-5 0.5855855855855856
3.806900000002944e-5 0.5955955955955956
3.811199999992354e-5 0.6056056056056056
3.816100000009204e-5 0.6166166166166166
3.8206000000040596e-5 0.6266266266266266
3.8266000000009015e-5 0.6366366366366366
3.830000000004663e-5 0.6466466466466466
3.836599999995638e-5 0.6566566566566566
3.843400000003161e-5 0.6666666666666666
3.847700000003673e-5 0.6766766766766766
3.855900000004908e-5 0.6866866866866866
3.86190000000175e-5 0.6966966966966966
3.8672999999933566e-5 0.7067067067067067
3.873799999998262e-5 0.7167167167167167
3.878200000007048e-5 0.7277277277277278
3.887899999999167e-5 0.7377377377377378
3.895300000000823e-5 0.7477477477477478
3.899899999992851e-5 0.7577577577577578
3.914399999993545e-5 0.7677677677677678
3.923399999994359e-5 0.7777777777777778
3.929599999996647e-5 0.7877877877877878
3.933600000005644e-5 0.7977977977977978
3.9426000000064576e-5 0.8078078078078078
3.9560000000049556e-5 0.8178178178178178
3.966499999996653e-5 0.8278278278278278
3.9781999999988216e-5 0.8388388388388388
3.9871999999996355e-5 0.8488488488488488
3.992699999999516e-5 0.8588588588588588
4.002499999999909e-5 0.8688688688688688
4.022800000003102e-5 0.8788788788788788
4.0475000000039785e-5 0.8888888888888888
4.0631000000068695e-5 0.8988988988988988
4.074600000003592e-5 0.908908908908909
4.0919999999999845e-5 0.918918918918919
4.113999999999507e-5 0.928928928928929
4.1359000000018575e-5 0.938938938938939
4.192800000002439e-5 0.94994994994995
4.233100000006207e-5 0.95995995995996
4.271500000008199e-5 0.96996996996997
4.539100000000573e-5 0.97997997997998
4.9774999999918634e-5 0.98998998998999
0.00015757800000004707 1.0


==> figures/worker_cdf/data/ex3/cdf_compute_3_1.csv <==
0.022132426 0.0
0.02294031 0.010006253908692933
0.023088773 0.020012507817385866
0.023257235 0.0300187617260788
0.023323507 0.04065040650406504
0.023355767 0.05065666041275797
0.023403868 0.060662914321450906
0.023454099 0.07066916823014384
0.023488779 0.08067542213883677
0.0235177 0.0906816760475297
0.023542411 0.10131332082551595
0.0235584 0.11131957473420888
0.02359236 0.12132582864290181
0.023613561 0.13133208255159476
0.023633162 0.14133833646028768
0.023657383 0.15134459036898062
0.023683853 0.16135084427767354
0.023693123 0.1719824890556598
0.023709493 0.18198874296435272
0.023728364 0.19199499687304566
0.023757243 0.20200125078173858
0.023776264 0.21200750469043153
0.023793724 0.22201375859912445
0.023812425 0.2320200125078174
0.023828125 0.24265165728580362
0.023847106 0.25265791119449654
0.023864196 0.2626641651031895
0.023882975 0.27267041901188244
0.023904387 0.28267667292057536
0.023916077 0.2926829268292683
0.023929317 0.30331457160725456
0.023941737 0.3133208255159475
0.023956677 0.3233270794246404
0.023975748 0.3333333333333333
0.023984268 0.3433395872420263
0.024002628 0.3533458411507192
0.024013498 0.36335209505941213
0.024030888 0.37398373983739835
0.024045289 0.38398999374609133
0.02405642 0.39399624765478425
0.02407229 0.40400250156347717
0.02409012 0.4140087554721701
0.02410567 0.42401500938086306
0.02412572 0.4346466541588493
0.024134511 0.4446529080675422
0.024156941 0.4546591619762351
0.024172082 0.4646654158849281
0.024191042 0.474671669793621
0.024205132 0.48467792370231394
0.024214202 0.49468417761100686
0.024226573 0.5053158223889931
0.024243823 0.515322076297686
0.024255033 0.525328330206379
0.024263632 0.535334584115072
0.024274473 0.5453408380237649
0.024288623 0.5553470919324578
0.024307304 0.5653533458411507
0.024331024 0.575984990619137
0.024346484 0.5859912445278299
0.024358405 0.5959974984365228
0.024383205 0.6060037523452158
0.024405566 0.6160100062539087
0.024436996 0.6260162601626016
0.024453506 0.6366479049405879
0.024478446 0.6466541588492808
0.024498437 0.6566604127579737
0.024520397 0.6666666666666666
0.024545787 0.6766729205753595
0.024566448 0.6866791744840526
0.024591659 0.6966854283927455
0.024637669 0.7073170731707317
0.02466645 0.7173233270794246
0.02468962 0.7273295809881176
0.02472945 0.7373358348968105
0.024762201 0.7473420888055035
0.024791272 0.7573483427141964
0.024818813 0.7679799874921827
0.024863733 0.7779862414008756
0.024925935 0.7879924953095685
0.024986255 0.7979987492182614
0.025044767 0.8080050031269543
0.025094128 0.8180112570356473
0.025186959 0.8280175109443402
0.02526668 0.8386491557223265
0.025343082 0.8486554096310194
0.025413222 0.8586616635397123
0.025498175 0.8686679174484052
0.025578485 0.8786741713570981
0.025670388 0.8886804252657912
0.025770249 0.8986866791744841
0.025885211 0.9093183239524703
0.025960482 0.9193245778611632
0.026048614 0.9293308317698562
0.026176696 0.9393370856785491
0.026280628 0.949343339587242
0.02644116 0.959349593495935
0.026659555 0.9699812382739212
0.026862488 0.9799874921826142
0.027168503 0.9899937460913071
0.028067669 1.0


==> figures/worker_cdf/data/ex3/cdf_compute_3_2.csv <==
0.022223295 0.0
0.022816953 0.010006253908692933
0.022959085 0.020012507817385866
0.023174538 0.0300187617260788
0.023254759 0.04065040650406504
0.02333994 0.05065666041275797
0.02339286 0.060662914321450906
0.023454642 0.07066916823014384
0.023494392 0.08067542213883677
0.023524502 0.0906816760475297
0.023556433 0.10131332082551595
0.023588943 0.11131957473420888
0.023601933 0.12132582864290181
0.023627684 0.13133208255159476
0.023644105 0.14133833646028768
0.023669665 0.15134459036898062
0.023694855 0.16135084427767354
0.023718195 0.1719824890556598
0.023746516 0.18198874296435272
0.023777176 0.19199499687304566
0.023799356 0.20200125078173858
0.023824526 0.21200750469043153
0.023837207 0.22201375859912445
0.023857607 0.2320200125078174
0.023873257 0.24265165728580362
0.023886027 0.25265791119449654
0.023902847 0.2626641651031895
0.023923718 0.27267041901188244
0.023949138 0.28267667292057536
0.023968348 0.2926829268292683
0.023988799 0.30331457160725456
0.024003329 0.3133208255159475
0.024023459 0.3233270794246404
0.024036589 0.3333333333333333
0.02405295 0.3433395872420263
0.02407289 0.3533458411507192
0.0240859 0.36335209505941213
0.024103621 0.37398373983739835
0.024117401 0.38398999374609133
0.02412689 0.39399624765478425
0.024137031 0.40400250156347717
0.024155711 0.4140087554721701
0.024177351 0.42401500938086306
0.024189941 0.4346466541588493
0.024201831 0.4446529080675422
0.024212032 0.4546591619762351
0.024229561 0.4646654158849281
0.024246702 0.474671669793621
0.024262722 0.48467792370231394
0.024278502 0.49468417761100686
0.024297163 0.5053158223889931
0.024314473 0.515322076297686
0.024328073 0.525328330206379
0.024344133 0.535334584115072
0.024358503 0.5453408380237649
0.024375904 0.5553470919324578
0.024394634 0.5653533458411507
0.024411264 0.575984990619137
0.024421664 0.5859912445278299
0.024445494 0.5959974984365228
0.024461455 0.6060037523452158
0.024478565 0.6160100062539087
0.024503775 0.6260162601626016
0.024521306 0.6366479049405879
0.024538386 0.6466541588492808
0.024549125 0.6566604127579737
0.024569746 0.6666666666666666
0.024589647 0.6766729205753595
0.024607937 0.6866791744840526
0.024629197 0.6966854283927455
0.024653267 0.7073170731707317
0.024671717 0.7173233270794246
0.024682198 0.7273295809881176
0.024698917 0.7373358348968105
0.024709708 0.7473420888055035
0.024724248 0.7573483427141964
0.024752159 0.7679799874921827
0.024771299 0.7779862414008756
0.024785779 0.7879924953095685
0.024802849 0.7979987492182614
0.0248379 0.8080050031269543
0.02485699 0.8180112570356473
0.024880841 0.8280175109443402
0.02490699 0.8386491557223265
0.024930851 0.8486554096310194
0.024949052 0.8586616635397123
0.024984981 0.8686679174484052
0.025005391 0.8786741713570981
0.025040993 0.8886804252657912
0.025076853 0.8986866791744841
0.025107444 0.9093183239524703
0.025129764 0.9193245778611632
0.025176954 0.9293308317698562
0.025253456 0.9393370856785491
0.025293846 0.949343339587242
0.025370917 0.959349593495935
0.025487708 0.9699812382739212
0.025616091 0.9799874921826142
0.025841303 0.9899937460913071
0.027813769 1.0


==> figures/worker_cdf/data/ex3/cdf_compute_66_1.csv <==
0.002599738 0.0
0.00269236 0.01001001001001001
0.0027455 0.02002002002002002
0.00276879 0.03003003003003003
0.002786851 0.04004004004004004
0.002804061 0.05005005005005005
0.002819931 0.06106106106106106
0.002836862 0.07107107107107107
0.002852391 0.08108108108108109
0.002860792 0.09109109109109109
0.002870242 0.1011011011011011
0.002882051 0.1111111111111111
0.002896072 0.12112112112112113
0.002905513 0.13113113113113112
0.002912443 0.14114114114114115
0.002916683 0.15115115115115116
0.002922353 0.16116116116116116
0.002930442 0.17217217217217218
0.002935912 0.18218218218218218
0.002939742 0.1921921921921922
0.002947053 0.2022022022022022
0.002954003 0.2122122122122122
0.002959633 0.2222222222222222
0.002965093 0.23223223223223224
0.002969532 0.24224224224224225
0.002976363 0.25225225225225223
0.002980693 0.26226226226226224
0.002985944 0.2722722722722723
0.002993544 0.2832832832832833
0.002998523 0.2932932932932933
0.003002454 0.3033033033033033
0.003008624 0.3133133133133133
0.003015174 0.3233233233233233
0.003019673 0.3333333333333333
0.003025904 0.3433433433433433
0.003031014 0.3533533533533533
0.003037264 0.3633633633633634
0.003043324 0.3733733733733734
0.003048234 0.3833833833833834
0.003053595 0.3943943943943944
0.003058034 0.4044044044044044
0.003061175 0.4144144144144144
0.003065124 0.4244244244244244
0.003069634 0.4344344344344344
0.003073655 0.4444444444444444
0.003078765 0.4544544544544545
0.003084545 0.4644644644644645
0.003091294 0.4744744744744745
0.003094715 0.4844844844844845
0.003101395 0.4944944944944945
0.003107945 0.5055055055055055
0.003110565 0.5155155155155156
0.003115146 0.5255255255255256
0.003121536 0.5355355355355356
0.003127485 0.5455455455455456
0.003131496 0.5555555555555556
0.003138026 0.5655655655655656
0.003144506 0.5755755755755756
0.003149766 0.5855855855855856
0.003158835 0.5955955955955956
0.003164916 0.6056056056056056
0.003171876 0.6166166166166166
0.003177886 0.6266266266266266
0.003185097 0.6366366366366366
0.003191886 0.6466466466466466
0.003197116 0.6566566566566566
0.003203087 0.6666666666666666
0.003207026 0.6766766766766766
0.003214586 0.6866866866866866
0.003225337 0.6966966966966966
0.003233527 0.7067067067067067
0.003241987 0.7167167167167167
0.003246967 0.7277277277277278
0.003256557 0.7377377377377378
0.003261897 0.7477477477477478
0.003264898 0.7577577577577578
0.003272267 0.7677677677677678
0.003278228 0.7777777777777778
0.003287008 0.7877877877877878
0.003294218 0.7977977977977978
0.003304618 0.8078078078078078
0.003315449 0.8178178178178178
0.003328248 0.8278278278278278
0.003339309 0.8388388388388388
0.003347719 0.8488488488488488
0.003359579 0.8588588588588588
0.003373509 0.8688688688688688
0.003386909 0.8788788788788788
0.003399959 0.8888888888888888
0.00342521 0.8988988988988988
0.0034369 0.908908908908909
0.0034679 0.918918918918919
0.003497291 0.928928928928929
0.003524941 0.938938938938939
0.003599393 0.94994994994995
0.003821376 0.95995995995996
0.003896907 0.96996996996997
0.004027329 0.97997997997998
0.00415282 0.98998998998999
0.004529086 1.0


==> figures/worker_cdf/data/ex3/cdf_compute_66_2.csv <==
0.002872409 0.0
0.003226496 0.01001001001001001
0.003291407 0.02002002002002002
0.003317557 0.03003003003003003
0.003346838 0.04004004004004004
0.003394489 0.05005005005005005
0.003419759 0.06106106106106106
0.003446609 0.07107107107107107
0.003458429 0.08108108108108109
0.00346832 0.09109109109109109
0.00347714 0.1011011011011011
0.0034862 0.1111111111111111
0.003501141 0.12112112112112113
0.003511811 0.13113113113113112
0.003517291 0.14114114114114115
0.00352448 0.15115115115115116
0.00353771 0.16116116116116116
0.003545741 0.17217217217217218
0.003557401 0.18218218218218218
0.003563932 0.1921921921921922
0.003571092 0.2022022022022022
0.003576422 0.2122122122122122
0.003582712 0.2222222222222222
0.003591292 0.23223223223223224
0.003598773 0.24224224224224225
0.003605062 0.25225225225225223
0.003612572 0.26226226226226224
0.003619762 0.2722722722722723
0.003627382 0.2832832832832833
0.003635202 0.2932932932932933
0.003641883 0.3033033033033033
0.003647343 0.3133133133133133
0.003656902 0.3233233233233233
0.003662264 0.3333333333333333
0.003669393 0.3433433433433433
0.003679853 0.3533533533533533
0.003686274 0.3633633633633634
0.003691224 0.3733733733733734
0.003695544 0.3833833833833834
0.003699214 0.3943943943943944
0.003703624 0.4044044044044044
0.003711465 0.4144144144144144
0.003717204 0.4244244244244244
0.003722715 0.4344344344344344
0.003729045 0.4444444444444444
0.003734885 0.4544544544544545
0.003742505 0.4644644644644645
0.003747545 0.4744744744744745
0.003752864 0.4844844844844845
0.003756135 0.4944944944944945
0.003759885 0.5055055055055055
0.003764325 0.5155155155155156
0.003767334 0.5255255255255256
0.003771195 0.5355355355355356
0.003778055 0.5455455455455456
0.003783486 0.5555555555555556
0.003786935 0.5655655655655656
0.003791845 0.5755755755755756
0.003796035 0.5855855855855856
0.003800116 0.5955955955955956
0.003804436 0.6056056056056056
0.003809196 0.6166166166166166
0.003814576 0.6266266266266266
0.003819306 0.6366366366366366
0.003824547 0.6466466466466466
0.003831336 0.6566566566566566
0.003835156 0.6666666666666666
0.003841717 0.6766766766766766
0.003849386 0.6866866866866866
0.003854737 0.6966966966966966
0.003863237 0.7067067067067067
0.003867877 0.7167167167167167
0.003872897 0.7277277277277278
0.003880807 0.7377377377377378
0.003886997 0.7477477477477478
0.003893348 0.7577577577577578
0.003899277 0.7677677677677678
0.003906658 0.7777777777777778
0.003913848 0.7877877877877878
0.003922538 0.7977977977977978
0.003927798 0.8078078078078078
0.003941428 0.8178178178178178
0.003952408 0.8278278278278278
0.003959429 0.8388388388388388
0.003968379 0.8488488488488488
0.003976579 0.8588588588588588
0.003987729 0.8688688688688688
0.003998959 0.8788788788788788
0.004014079 0.8888888888888888
0.00403062 0.8988988988988988
0.0040444 0.908908908908909
0.00406623 0.918918918918919
0.004077721 0.928928928928929
0.004094931 0.938938938938939
0.004112381 0.94994994994995
0.0041315 0.95995995995996
0.004149292 0.96996996996997
0.004177612 0.97997997997998
0.004208793 0.98998998998999
0.004335225 1.0


==> figures/worker_cdf/data/ex3/cdf_compute_75_1.csv <==
0.55444031 0.0
0.559599308 0.01001001001001001
0.559973552 0.02002002002002002
0.560474255 0.03003003003003003
0.560633866 0.04004004004004004
0.560859534 0.05005005005005005
0.561111463 0.06106106106106106
0.56146385 0.07107107107107107
0.561672276 0.08108108108108109
0.561948405 0.09109109109109109
0.562026141 0.1011011011011011
0.56229926 0.1111111111111111
0.562401414 0.12112112112112113
0.56254869 0.13113113113113112
0.562745182 0.14114114114114115
0.562821602 0.15115115115115116
0.56296163 0.16116116116116116
0.563094685 0.17217217217217218
0.56323686 0.18218218218218218
0.563363919 0.1921921921921922
0.563477441 0.2022022022022022
0.56359277 0.2122122122122122
0.563720166 0.2222222222222222
0.563803836 0.23223223223223224
0.563972262 0.24224224224224225
0.564036998 0.25225225225225223
0.564148082 0.26226226226226224
0.564196208 0.2722722722722723
0.564287736 0.2832832832832833
0.564369012 0.2932932932932933
0.564509136 0.3033033033033033
0.564581037 0.3133133133133133
0.564679635 0.3233233233233233
0.564810024 0.3333333333333333
0.564896218 0.3433433433433433
0.564992473 0.3533533533533533
0.565052761 0.3633633633633634
0.565174177 0.3733733733733734
0.565282069 0.3833833833833834
0.565362315 0.3943943943943944
0.565446889 0.4044044044044044
0.565527807 0.4144144144144144
0.565574048 0.4244244244244244
0.56566632 0.4344344344344344
0.565756786 0.4444444444444444
0.565819198 0.4544544544544545
0.565866487 0.4644644644644645
0.565953471 0.4744744744744745
0.566031927 0.4844844844844845
0.566108813 0.4944944944944945
0.566186534 0.5055055055055055
0.566279453 0.5155155155155156
0.566357381 0.5255255255255256
0.566420672 0.5355355355355356
0.566490041 0.5455455455455456
0.566612227 0.5555555555555556
0.566688079 0.5655655655655656
0.566728686 0.5755755755755756
0.566823058 0.5855855855855856
0.566898305 0.5955955955955956
0.566968691 0.6056056056056056
0.567054767 0.6166166166166166
0.567146673 0.6266266266266266
0.567225531 0.6366366366366366
0.56732438 0.6466466466466466
0.567465361 0.6566566566566566
0.567564447 0.6666666666666666
0.567628329 0.6766766766766766
0.567722154 0.6866866866866866
0.567815147 0.6966966966966966
0.567866308 0.7067067067067067
0.56798208 0.7167167167167167
0.568132743 0.7277277277277278
0.568298038 0.7377377377377378
0.568476865 0.7477477477477478
0.568595845 0.7577577577577578
0.568777747 0.7677677677677678
0.568947797 0.7777777777777778
0.569077383 0.7877877877877878
0.569260933 0.7977977977977978
0.569417786 0.8078078078078078
0.569540133 0.8178178178178178
0.569701295 0.8278278278278278
0.569833336 0.8388388388388388
0.569985853 0.8488488488488488
0.570213972 0.8588588588588588
0.570330062 0.8688688688688688
0.570644978 0.8788788788788788
0.570834219 0.8888888888888888
0.571153484 0.8988988988988988
0.57142452 0.908908908908909
0.571655861 0.918918918918919
0.572081424 0.928928928928929
0.572543446 0.938938938938939
0.572968908 0.94994994994995
0.573462864 0.95995995995996
0.574227105 0.96996996996997
0.575154915 0.97997997997998
0.576497291 0.98998998998999
0.579015711 1.0


==> figures/worker_cdf/data/ex3/cdf_compute_75_2.csv <==
0.550569321 0.0
0.557262902 0.01001001001001001
0.557912421 0.02002002002002002
0.558214397 0.03003003003003003
0.558932923 0.04004004004004004
0.559368891 0.05005005005005005
0.55972159 0.06106106106106106
0.560100154 0.07107107107107107
0.560467262 0.08108108108108109
0.560676481 0.09109109109109109
0.560988652 0.1011011011011011
0.561182521 0.1111111111111111
0.561445328 0.12112112112112113
0.561756896 0.13113113113113112
0.561994688 0.14114114114114115
0.562274834 0.15115115115115116
0.562496388 0.16116116116116116
0.562842555 0.17217217217217218
0.563162505 0.18218218218218218
0.563383074 0.1921921921921922
0.563931303 0.2022022022022022
0.56427232 0.2122122122122122
0.564611081 0.2222222222222222
0.564922111 0.23223223223223224
0.565079749 0.24224224224224225
0.565460928 0.25225225225225223
0.565664969 0.26226226226226224
0.566264431 0.2722722722722723
0.567043117 0.2832832832832833
0.567352545 0.2932932932932933
0.568442745 0.3033033033033033
0.572902961 0.3133133133133133
0.582283842 0.3233233233233233
0.611315222 0.3333333333333333
0.642171446 0.3433433433433433
0.64628038 0.3533533533533533
0.64791601 0.3633633633633634
0.650332353 0.3733733733733734
0.653997879 0.3833833833833834
0.665782642 0.3943943943943944
0.674809642 0.4044044044044044
0.69989409 0.4144144144144144
0.70094636 0.4244244244244244
0.701336914 0.4344344344344344
0.701572125 0.4444444444444444
0.701871786 0.4544544544544545
0.70202618 0.4644644644644645
0.702313404 0.4744744744744745
0.702625162 0.4844844844844845
0.70292034 0.4944944944944945
0.703152768 0.5055055055055055
0.703346013 0.5155155155155156
0.703644128 0.5255255255255256
0.703792165 0.5355355355355356
0.70390796 0.5455455455455456
0.704058833 0.5555555555555556
0.704197474 0.5655655655655656
0.704411955 0.5755755755755756
0.704577372 0.5855855855855856
0.70484437 0.5955955955955956
0.704948707 0.6056056056056056
0.705222079 0.6166166166166166
0.705462822 0.6266266266266266
0.705625103 0.6366366366366366
0.705705284 0.6466466466466466
0.705933745 0.6566566566566566
0.706097503 0.6666666666666666
0.706214511 0.6766766766766766
0.706342359 0.6866866866866866
0.706559039 0.6966966966966966
0.706664714 0.7067067067067067
0.706872369 0.7167167167167167
0.707098368 0.7277277277277278
0.707284988 0.7377377377377378
0.707409543 0.7477477477477478
0.707568251 0.7577577577577578
0.70783042 0.7677677677677678
0.708030176 0.7777777777777778
0.708189619 0.7877877877877878
0.708449172 0.7977977977977978
0.708663742 0.8078078078078078
0.708895457 0.8178178178178178
0.709138511 0.8278278278278278
0.709265598 0.8388388388388388
0.709398485 0.8488488488488488
0.709490035 0.8588588588588588
0.709611224 0.8688688688688688
0.709858889 0.8788788788788788
0.710169295 0.8888888888888888
0.710457411 0.8988988988988988
0.710572968 0.908908908908909
0.710847456 0.918918918918919
0.711218835 0.928928928928929
0.711482211 0.938938938938939
0.711804548 0.94994994994995
0.71322316 0.95995995995996
0.714054917 0.96996996996997
0.715541256 0.97997997997998
0.717705674 0.98998998998999
0.722681701 1.0


==> figures/worker_cdf/data/ex3/cdf_fit_3_1.csv <==
0.0210972755922149 1.0000000000000019e-6
0.02116751280945536 1.6791944431343397e-6
0.021237750026695822 2.7863069489349432e-6
0.02130798724393628 4.569037788227191e-6
0.02137822446117674 7.405069480325603e-6
0.021448461678417203 1.1862680964559629e-5
0.021518698895657662 1.878566596659463e-5
0.021588936112898124 2.941041030649484e-5
0.021659173330138583 4.552469583697357e-5
0.021729410547379042 6.967954396914185e-5
0.021799647764619505 0.00010546702734321588
0.021869884981859964 0.00015787823685650728
0.021940122199100423 0.00023375619761738307
0.022010359416340886 0.0003423581232534339
0.022080596633581345 0.0004960395784410045
0.022150833850821807 0.0007110694622840207
0.022221071068062266 0.001008578834622091
0.022291308285302725 0.0014156381725692225
0.022361545502543188 0.001966446508733669
0.022431782719783647 0.002703602137950317
0.022502019937024106 0.0036794085596483085
0.022572257154264568 0.004957151781614677
0.022642494371505027 0.006612267173028456
0.02271273158874549 0.008733297229849035
0.02278296880598595 0.011422527740950858
0.022853206023226408 0.01479618096969113
0.02292344324046687 0.01898404268727476
0.02299368045770733 0.024128407130166462
0.02306391767494779 0.030382241695766712
0.02313415489218825 0.03790650224506385
0.02320439210942871 0.04686657013564675
0.023274629326669172 0.05742783235786751
0.02334486654390963 0.06975048401233626
0.02341510376115009 0.08398369433611429
0.023485340978390553 0.10025933908819579
0.023555578195631012 0.11868555822751521
0.02362581541287147 0.13934044312817956
0.023696052630111934 0.16226618704232676
0.023766289847352393 0.187464041942884
0.023836527064592855 0.21489041140442766
0.023906764281833314 0.24445437171868972
0.023977001499073773 0.27601685292168743
0.024047238716314236 0.3093916308486642
0.024117475933554695 0.3443481856831345
0.024187713150795154 0.3806163782494225
0.024257950368035616 0.4178927900604872
0.024328187585276075 0.4558484747696866
0.024398424802516538 0.4941377847018772
0.024468662019756997 0.5324078729854836
0.024538899236997456 0.570308434216366
0.02460913645423792 0.6075012371806368
0.024679373671478377 0.6436690222363144
0.024749610888718836 0.6785233814766324
0.0248198481059593 0.7118113076755668
0.024890085323199758 0.7433201825259639
0.02496032254044022 0.7728810690510951
0.02503055975768068 0.800370270131057
0.02510079697492114 0.8257092079169496
0.0251710341921616 0.848862761417315
0.02524127140940206 0.8698362669296594
0.02531150862664252 0.8886714350346426
0.02538174584388298 0.9054414670563508
0.02545198306112344 0.9202456633616916
0.025522220278363903 0.9332038072293667
0.025592457495604362 0.9444505840258262
0.02566269471284482 0.9541302596280806
0.025732931930085284 0.9623917983678859
0.025803169147325743 0.9693845531924836
0.0258734063645662 0.9752546128927733
0.025943643581806664 0.980141846240746
0.026013880799047123 0.9841776430971325
0.026084118016287586 0.9874833196134913
0.026154355233528045 0.99016912940869
0.026224592450768504 0.9923338052018342
0.026294829668008966 0.9940645454107319
0.026365066885249425 0.9954373568245833
0.026435304102489884 0.9965176665003942
0.026505541319730347 0.9973611222480322
0.026575778536970806 0.9980145101815933
0.02664601575421127 0.9985167286347961
0.026716252971451727 0.9988997692317174
0.026786490188692186 0.9991896672339223
0.02685672740593265 0.999407393824761
0.026926964623173108 0.9995696723205308
0.026997201840413567 0.9996897081802231
0.02706743905765403 0.9997778290390638
0.02713767627489449 0.9998420358543976
0.02720791349213495 0.9998884697492842
0.02727815070937541 0.9999218014463779
0.02734838792661587 0.9999455515051938
0.02741862514385633 0.9999623501171301
0.02748886236109679 0.9999741451707345
0.02755909957833725 0.9999823668493514
0.027629336795577712 0.9999880563119743
0.02769957401281817 0.9999919651544781
0.027769811230058634 0.9999946314429887
0.027840048447299093 0.9999964372191299
0.027910285664539552 0.9999976515418355
0.027980522881780014 0.9999984623783047
0.028050760099020473 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_3_2.csv <==
0.02196131396050965 9.999999999999974e-7
0.02201083809054082 1.6546406311812307e-6
0.022060362220571988 2.7081108645936443e-6
0.022109886350603156 4.3844555233252495e-6
0.022159410480634325 7.022292242438206e-6
0.022208934610665493 1.1127146290406445e-5
0.022258458740696662 1.7444486562415325e-5
0.022307982870727834 2.7060143036560483e-5
0.022357507000759003 4.153628942614918e-5
0.02240703113079017 6.309274966531237e-5
0.02245655526082134 9.484491449239682e-5
0.02250607939085251 0.00014111086237064607
0.022555603520883677 0.00020780113626384108
0.022605127650914845 0.00030290474501894226
0.022654651780946014 0.0004370839958469166
0.022704175910977183 0.0006243883514271488
0.02275370004100835 0.0008830932687772797
0.02280322417103952 0.0012366635858761517
0.02285274830107069 0.0017148322406450923
0.02290227243110186 0.002354773858885486
0.02295179656113303 0.003202339182152578
0.023001320691164198 0.004313300859377442
0.023050844821195366 0.005754544567398654
0.023100368951226535 0.007605122880814094
0.023149893081257703 0.00995707424592502
0.023199417211288872 0.012915897571092624
0.02324894134132004 0.016600566237628074
0.02329846547135121 0.021142965677433644
0.023347989601382377 0.026686647772648706
0.023397513731413546 0.03338481449459008
0.023447037861444715 0.041397473034822024
0.023496561991475887 0.050887744935554195
0.023546086121507055 0.062017361116745336
0.023595610251538224 0.0749414308459437
0.023645134381569392 0.08980263217828159
0.02369465851160056 0.10672502990517176
0.02374418264163173 0.12580777970798776
0.023793706771662898 0.14711901896011662
0.023843230901694067 0.17069027070704346
0.023892755031725235 0.19651169384672387
0.023942279161756404 0.22452849679656872
0.023991803291787572 0.25463879302429765
0.02404132742181874 0.286693115733251
0.02409085155184991 0.32049572872834686
0.02414037568188108 0.35580777590855955
0.02418989981191225 0.39235220931389975
0.02423942394194342 0.4298203325694218
0.024288948071974587 0.46787970062866724
0.024338472202005756 0.506183035270879
0.024387996332036924 0.5443777551421889
0.024437520462068093 0.5821156838925909
0.02448704459209926 0.6190624927088549
0.02453656872213043 0.6549064545343758
0.0245860928521616 0.6893661344591165
0.024635616982192767 0.7221967100538705
0.024685141112223936 0.7531947010785909
0.024734665242255108 0.7822009832212392
0.024784189372286276 0.809102058119075
0.024833713502317445 0.8338296449192005
0.024883237632348613 0.8563587409210325
0.024932761762379782 0.8767043655820437
0.02498228589241095 0.894917250135905
0.02503181002244212 0.9110787627829132
0.025081334152473288 0.9252953670710141
0.025130858282504456 0.9376929003916719
0.025180382412535625 0.9484109333513586
0.025229906542566793 0.9575974328291055
0.025279430672597962 0.9654039058682863
0.02532895480262913 0.9719811522561873
0.025378478932660303 0.9774757044682855
0.02542800306269147 0.9820269877624898
0.02547752719272264 0.9857651930227705
0.02552705132275381 0.9888098220756932
0.025576575452784977 0.9912688404380251
0.025626099582816145 0.9932383558768432
0.025675623712847314 0.9948027322592237
0.025725147842878483 0.9960350459815297
0.02577467197290965 0.9969977955662988
0.02582419610294082 0.9977437824409577
0.02587372023297199 0.9983170911164541
0.025923244363003157 0.9987541087228022
0.02597276849303433 0.9990845360678985
0.026022292623065497 0.9993323542182828
0.026071816753096666 0.9995167214372863
0.026121340883127835 0.999652784757847
0.026170865013159003 0.9997523983087472
0.02622038914319017 0.9998247467079658
0.02626991327322134 0.9998768764599653
0.02631943740325251 0.999914141502743
0.026368961533283677 0.9999405710518485
0.026418485663314846 0.9999591689090042
0.026468009793346015 0.9999721536673652
0.026517533923377183 0.9999811489613679
0.026567058053408355 0.9999873322571663
0.026616582183439524 0.9999915498089844
0.026666106313470692 0.9999944044340752
0.02671563044350186 0.9999963217708912
0.02676515457353303 0.9999975997412784
0.026814678703564198 0.99999844507562
0.026864202833595367 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_66_1.csv <==
0.002294760111761019 1.000000000000043e-6
0.0023138401445757365 1.7877684473526423e-6
0.002332920177390454 3.1430595608672693e-6
0.0023520002102051713 5.435652742546977e-6
0.0023710802430198887 9.249826949587443e-6
0.002390160275834606 1.5492477826970702e-5
0.0024092403086493235 2.55466350366012e-5
0.002428320341464041 4.1484892142508324e-5
0.0024474003742787588 6.635985009336981e-5
0.002466480407093476 0.0001045908430620924
0.0024855604399081936 0.0001624674932610172
0.002504640472722911 0.00024879045085709144
0.0025237205055376284 0.00037566736080657016
0.002542800538352346 0.0005594769867508316
0.002561880571167063 0.0008220059075329537
0.0025809606039817806 0.0011917498568848747
0.002600040636796498 0.0017053554768076552
0.0026191206696112154 0.0024091583036596875
0.002638200702425933 0.0033607500404654825
0.00265728073524065 0.004630484024695444
0.0026763607680553676 0.006302804310000643
0.002695440800870085 0.008477263488853961
0.002714520833684803 0.011269080173778881
0.0027336008664995202 0.014809081881806796
0.0027526808993142376 0.01924288561562176
0.002771760932128955 0.024729188743013924
0.0027908409649436724 0.031437077857993545
0.00280992099775839 0.03954231283598079
0.0028290010305731072 0.049222605399833565
0.0028480810633878246 0.060651982728153295
0.002867161096202542 0.0739944020457634
0.0028862411290172594 0.08939685570753039
0.002905321161831977 0.10698227138880455
0.0029244011946466942 0.12684256203901034
0.0029434812274614116 0.14903220939605072
0.002962561260276129 0.17356276868284504
0.002981641293090847 0.20039865819848274
0.0030007213259055643 0.22945454584560604
0.0030198013587202817 0.2605945676998411
0.003038881391534999 0.2936335164190205
0.0030579614243497165 0.3283400265012064
0.003077041457164434 0.3644416673995119
0.0030961214899791513 0.4016317431560131
0.0031152015227938687 0.43957749714802685
0.003134281555608586 0.4779293403078912
0.0031533615884233035 0.5163306665863377
0.003172441621238021 0.5544277940284738
0.0031915216540527383 0.5918795746584697
0.0032106016868674557 0.6283662499570731
0.003229681719682173 0.6635971873453439
0.003248761752496891 0.697317211244895
0.0032678417853116083 0.7293113332631148
0.0032869218181263257 0.7594077826235438
0.003306001850941043 0.7874793330423029
0.0033250818837557605 0.8134430094917282
0.003344161916570478 0.8372583325427208
0.0033632419493851953 0.858924315594203
0.0033823219821999127 0.8784754692776513
0.00340140201501463 0.8959770872728547
0.0034204820478293476 0.9115200897329132
0.003439562080644065 0.9252156867018215
0.0034586421134587824 0.9371900973523715
0.0034777221462734998 0.9475795250769686
0.003496802179088217 0.9565255470513454
0.003515882211902935 0.9641710333039052
0.0035349622447176524 0.9706566675901788
0.00355404227753237 0.9761181029476977
0.003573122310347087 0.98068375048937
0.0035922023431618046 0.9844731719102269
0.003611282375976522 0.987596024832689
0.0036303624087912394 0.9901514954570427
0.003649442441605957 0.992228144544444
0.003668522474420674 0.9939040897601086
0.0036876025072353916 0.9952474488786942
0.003706682540050109 0.9963169732592156
0.0037257625728648264 0.9971628083033898
0.003744842605679544 0.9978273263714901
0.003763922638494261 0.9983459870246421
0.003783002671308979 0.9987481888273788
0.0038020827041236964 0.9990580857767067
0.003821162736938414 0.9992953493774364
0.0038402427697531312 0.9994758642514947
0.0038593228025678487 0.9996123508624678
0.003878402835382566 0.9997149134596182
0.0038974828681972835 0.9997915147698492
0.003916562901012001 0.9998483814081703
0.003935642933826719 0.9998903455787992
0.003954722966641436 0.9999211295507395
0.0039738029994561535 0.9999435797610067
0.003992883032270871 0.9999598573616366
0.004011963065085588 0.9999715917025483
0.004031043097900306 0.9999800027314606
0.004050123130715023 0.9999859976750431
0.0040692031635297405 0.9999902467044071
0.004088283196344458 0.9999932416283969
0.004107363229159175 0.9999953410312409
0.004126443261973893 0.9999968046966644
0.00414552329478861 0.9999978196492313
0.0041646033276033275 0.9999985196993324
0.004183683360418045 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_66_2.csv <==
0.002960148299859635 9.999999999999961e-7
0.002977868198439199 1.7380015588931042e-6
0.002995588097018763 2.97733726612792e-6
0.0030133079955983267 5.028235812757334e-6
0.00303102789417789 8.373248170993109e-6
0.003048747792757454 1.3751276757001937e-5
0.003066467691337018 2.2276240391951413e-5
0.0030841875899165817 3.5601540041737776e-5
0.0031019074884961455 5.614370462934143e-5
0.0031196273870757094 8.738066433309962e-5
0.003137347285655273 0.0001342417167839261
0.0031550671842348367 0.00020360702249644458
0.0031727870828144006 0.00030493390981336794
0.0031905069813939644 0.00045102485064482743
0.0032082268799735283 0.0006589471409791999
0.003225946778553092 0.000951106597096335
0.0032436666771326556 0.0013564666158792861
0.0032613865757122194 0.0019118896435469733
0.0032791064742917833 0.0026635606910268067
0.003296826372871347 0.0036684326945404617
0.003314546271450911 0.004995612402197075
0.003332266170030475 0.006727584724657186
0.0033499860686100383 0.008961155219398078
0.003367705967189602 0.011807977004303345
0.003385425865769166 0.015394522459945359
0.00340314576434873 0.01986136398137336
0.003420865662928294 0.025361643728359983
0.0034385855615078577 0.03205864097428633
0.003456305460087421 0.040122387379621385
0.003474025358666985 0.04972533414383238
0.003491745257246549 0.06103713795975943
0.0035094651558261127 0.07421870110518985
0.0035271850544056765 0.08941566982476734
0.0035449049529852404 0.10675165859175872
0.0035626248515648043 0.12632151985750753
0.0035803447501443677 0.14818501381410668
0.0035980646487239316 0.17236124580801673
0.0036157845473034954 0.1988242271960239
0.0036335044458830593 0.2274998774791187
0.003651224344462623 0.2582647225985579
0.003668944243042187 0.2909464597430219
0.0036866641416217504 0.32532645839114194
0.0037043840402013143 0.36114415773180425
0.003722103938780878 0.3981032102012962
0.003739823837360442 0.4358791180375685
0.003757543735940006 0.4741280223254852
0.0037752636345195698 0.5124962385672166
0.003792983533099133 0.5506300940586321
0.003810703431678697 0.588185612709149
0.003828423330258261 0.6248376123918273
0.0038461432288378248 0.6602878260787592
0.0038638631274173886 0.69427172648441
0.0038815830259969525 0.7265638187371575
0.003899302924576516 0.7569812598221974
0.00391702282315608 0.7853857600111227
0.003934742721735644 0.8116838134056628
0.0039524626203152075 0.8358253861844112
0.003970182518894771 0.8578012575935805
0.003987902417474335 0.877639257191538
0.004005622316053899 0.895399671030035
0.004023342214633463 0.9111700996017482
0.004041062113213026 0.9250600431407842
0.00405878201179259 0.9371954679260429
0.004076501910372154 0.9477135740012357
0.0040942218089517176 0.9567579439130507
0.004111941707531282 0.9644742073880179
0.004129661606110845 0.9710063117227794
0.00414738150469041 0.9764934449358242
0.004165101403269973 0.9810676206506495
0.0041828213018495364 0.9848519017695091
0.004200541200429101 0.9879592150749398
0.004218261099008664 0.9904916911564995
0.0042359809975882285 0.9925404531750642
0.004253700896167792 0.9941857732265683
0.004271420794747356 0.9954975154725141
0.00428914069332692 0.9965357896547355
0.004306860591906483 0.9973517459726509
0.004324580490486047 0.9979884515021695
0.004342300389065611 0.9984817984319538
0.004360020287645175 0.9988614046036124
0.0043777401862247385 0.9991514765657304
0.004395460084804302 0.9993716141630967
0.004413179983383866 0.9995375433204434
0.00443089988196343 0.9996617700221422
0.004448619780542994 0.9997541535247216
0.004466339679122557 0.999822400639614
0.004484059577702122 0.9998724856165722
0.004501779476281685 0.9999090019028841
0.0045194993748612486 0.9999354530213109
0.004537219273440813 0.9999544901695756
0.004554939172020376 0.9999681040523568
0.004572659070599941 0.9999777780499612
0.004590378969179504 0.9999846092206828
0.0046080988677590674 0.99998940291782
0.004625818766338632 0.9999927460472112
0.004643538664918195 0.9999950632472755
0.0046612585634977595 0.9999966595748183
0.004678978462077323 0.9999977526467826
0.004696698360656887 0.999998496630949
0.004714418259236451 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_75_1.csv <==
0.5521138834159129 9.999999999999347e-7
0.5524044724661835 1.613919589563946e-6
0.552695061516454 2.580493967990601e-6
0.5529856505667246 4.0876379214003165e-6
0.5532762396169951 6.415055308854798e-6
0.5535668286672657 9.974631569584384e-6
0.5538574177175362 1.536639981130002e-5
0.5541480067678067 2.3455075265328073e-5
0.5544385958180773 3.5473326237369026e-5
0.5547291848683478 5.315922645402745e-5
0.5550197739186183 7.893664873024055e-5
0.5553103629688889 0.00011614861172051172
0.5556009520191594 0.00016935463631957367
0.55589154106943 0.0002447038159821054
0.5561821301197005 0.00035039531971155
0.5564727191699711 0.0004972371514248312
0.5567633082202416 0.0006993118817507478
0.5570538972705121 0.0009747544405327396
0.5573444863207827 0.001346641630441296
0.5576350753710532 0.001843985583255452
0.5579256644213237 0.002502813837778706
0.5582162534715943 0.0033673071506196417
0.5585068425218649 0.004490952860173483
0.5587974315721354 0.005937657179066043
0.5590880206224059 0.007782745053891755
0.5593786096726765 0.010113762361161696
0.559669198722947 0.013030983625231522
0.5599597877732175 0.01664752075766593
0.5602503768234881 0.021088926212880815
0.5605409658737587 0.026492189037296603
0.5608315549240291 0.03300403589794509
0.5611221439742997 0.04077847218397644
0.5614127330245703 0.04997353088799604
0.5617033220748407 0.06074723857000738
0.5619939111251113 0.07325285671829163
0.5622845001753819 0.08763351071174771
0.5625750892256524 0.10401637392210726
0.5628656782759229 0.12250662712104998
0.5631562673261935 0.1431814587054486
0.5634468563764641 0.1660844047138303
0.5637374454267345 0.1912203449769146
0.5640280344770051 0.21855146969313238
0.5643186235272757 0.24799450721346752
0.5646092125775461 0.27941945846496646
0.5648998016278167 0.3126500176876635
0.5651903906780873 0.3474657763265485
0.5654809797283579 0.3836062120419815
0.5657715687786283 0.4207763642660144
0.5660621578288989 0.4586539987712152
0.5663527468791695 0.49689797377440154
0.5666433359294399 0.5351574461410364
0.5669339249797105 0.573081504127971
0.5672245140299811 0.6103287869505167
0.5675151030802515 0.6465766533394052
0.5678056921305221 0.6815294909223752
0.5680962811807927 0.7149258132297379
0.5683868702310633 0.74654386688111
0.5686774592813337 0.7762055620044871
0.5689680483316043 0.8037786371495099
0.5692586373818749 0.8291770685538943
0.5695492264321453 0.852359825638488
0.5698398154824159 0.8733281540168232
0.5701304045326865 0.8921216295007751
0.5704209935829571 0.908813268659073
0.5707115826332275 0.9235040023527818
0.5710021716834981 0.9363168189882392
0.5712927607337687 0.9473908661648305
0.5715833497840391 0.9568757662911017
0.5718739388343097 0.964926357686031
0.5721645278845803 0.9716980220727319
0.5724551169348507 0.9773427065106491
0.5727457059851213 0.9820056965564948
0.5730362950353919 0.9858231509510968
0.5733268840856625 0.9889203687037313
0.5736174731359329 0.9914107284868692
0.5739080621862035 0.9933952182970226
0.5741986512364741 0.994962460158671
0.5744892402867445 0.9961891294269769
0.5747798293370151 0.9971406697414538
0.5750704183872857 0.9978722114223229
0.5753610074375562 0.9984296115401436
0.5756515964878267 0.9988505465523712
0.5759421855380973 0.9991656019831094
0.5762327745883679 0.9993993170545274
0.5765233636386383 0.9995711546540583
0.5768139526889089 0.999696377997967
0.5771045417391795 0.9997868245270293
0.57739513078945 0.9998515748447353
0.5776857198397205 0.9998975199411899
0.5779763088899911 0.9999298337065032
0.5782668979402616 0.9999523600635789
0.5785574869905321 0.9999679252102747
0.5788480760408027 0.9999785857251554
0.5791386650910733 0.9999858229105513
0.5794292541413437 0.9999906929402624
0.5797198431916143 0.9999939413271841
0.5800104322418849 0.9999960890684155
0.5803010212921554 0.9999974966644603
0.5805916103424259 0.9999984111141571
0.5808821993926965 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_75_2.csv <==
0.38618212521926953 1.0000000000000108e-6
0.3926250380028709 1.957952016938768e-6
0.3990679507864722 3.7368599121789662e-6
0.4055108635700736 6.957985330108515e-6
0.4119537763536749 1.264982698186537e-5
0.4183966891372763 2.2472266507702115e-5
0.4248396019208776 3.9038451382330704e-5
0.431282514704479 6.636364059442027e-5
0.43772542748808035 0.0001104728143771087
0.44416834027168167 0.00018019879778157378
0.45061125305528305 0.00028819870015736
0.45705416583888436 0.0004522073875904819
0.46349707862248574 0.0006965314885410165
0.46993999140608705 0.0010537655933183167
0.4763829041896884 0.0015666841180430645
0.48282581697328975 0.0022902290143884396
0.4892687297568911 0.0032934774651471395
0.4957116425404925 0.004661438328900423
0.5021545553240938 0.006496495664439808
0.5085974681076951 0.008919296929441059
0.5150403808912966 0.012068877082477742
0.5214832936748979 0.016101821766452078
0.5279262064584992 0.021190305559788052
0.5343691192421006 0.027518895513992274
0.5408120320257019 0.035280084045019214
0.5472549448093033 0.0446686044134177
0.5536978575929046 0.055874679931477926
0.560140770376506 0.06907645633872633
0.5665836831601073 0.0844319562139109
0.5730265959437086 0.10207096562528613
0.57946950872731 0.12208730836516936
0.5859124215109114 0.14453197607498994
0.5923553342945127 0.16940756021932724
0.598798247078114 0.1966643744069614
0.6052411598617154 0.22619856656521262
0.6116840726453168 0.25785240659340297
0.6181269854289181 0.29141680538167897
0.6245698982125194 0.3266359859644832
0.6310128109961208 0.363214097942627
0.6374557237797221 0.4008234523067117
0.6438986365633235 0.4391139639103676
0.6503415493469249 0.4777233291471892
0.6567844621305262 0.5162874400974025
0.6632273749141275 0.5544505437667733
0.6696702876977288 0.5918746934862262
0.6761132004813303 0.6282481041784524
0.6825561132649316 0.6632921074254321
0.6889990260485329 0.6967664985230427
0.6954419388321343 0.728473168211299
0.7018848516157357 0.7582580092261273
0.708327764399337 0.7860111759760136
0.7147706771829383 0.8116658496839686
0.7212135899665397 0.8351957180774318
0.727656502750141 0.8566114166616805
0.7340994155337424 0.8759561978431833
0.7405423283173438 0.8933010960696611
0.7469852411009451 0.9087398441260426
0.7534281538845464 0.9223837708358914
0.7598710666681477 0.9343568770510952
0.7663139794517492 0.9447912483623951
0.7727568922353505 0.9538229225775446
0.7791998050189518 0.9615882904075641
0.7856427178025532 0.968221071140231
0.7920856305861546 0.9738498729298118
0.7985285433697559 0.978596320666894
0.8049714561533572 0.9825737136450308
0.8114143689369586 0.985886160386018
0.8178572817205599 0.9886281286375488
0.8243001945041613 0.9908843440749092
0.8307431072877627 0.992729970825605
0.837186020071364 0.9942310097282532
0.8436289328549653 0.995444855375562
0.8500718456385666 0.9964209596766009
0.8565147584221681 0.997201557203953
0.8629576712057694 0.9978224153835427
0.8694005839893707 0.9983135801821245
0.875843496772972 0.998700095016246
0.8822864095565734 0.9990026769264275
0.8887293223401748 0.9992383395081664
0.8951722351237761 0.9994209566234332
0.9016151479073775 0.999561764549939
0.9080580606909788 0.9996698030216171
0.9145009734745801 0.9997522976617135
0.9209438862581815 0.999814987714062
0.9273867990417829 0.9998624038479441
0.9338297118253842 0.9998981012540267
0.9402726246089855 0.9999248533618526
0.946715537392587 0.9999448113805437
0.9531584501761883 0.9999596345681526
0.9596013629597896 0.9999705957326507
0.9660442757433909 0.99997866600735
0.9724871885269923 0.9999845824625734
0.9789301013105937 0.9999889016405495
0.985373014094195 0.9999920416503042
0.9918159268777964 0.9999943150454421
0.9982588396613977 0.9999959543365429
1.004701752444999 0.9999971316638143
1.0111446652286005 0.9999979738742181
1.0175875780122017 0.999998574008112
1.024030490795803 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_communication_3_1.csv <==
2.435342935333133e-5 1.0000000000000097e-6
2.44492467313193e-5 1.692814669041115e-6
2.4545064109307276e-5 2.830083012132929e-6
2.4640881487295247e-5 4.673244468257149e-6
2.473669886528322e-5 7.6228327406154345e-6
2.4832516243271193e-5 1.2284052081888525e-5
2.4928333621259165e-5 1.955883185908239e-5
2.5024150999247136e-5 3.077291811509208e-5
2.511996837723511e-5 4.7848391377994276e-5
2.5215785755223082e-5 7.353383309544211e-5
2.5311603133211057e-5 0.00011170600888160081
2.540742051119903e-5 0.0001677581334451069
2.5503237889187e-5 0.0002490901950349105
2.5599055267174975e-5 0.0003657160480281466
2.5694872645162946e-5 0.0005309995902136428
2.5790690023150918e-5 0.0007625278802607722
2.5886507401138893e-5 0.0010831221218531612
2.5982324779126864e-5 0.0015219777594000323
2.6078142157114835e-5 0.0021159124033322467
2.617395953510281e-5 0.00291068511026143
2.626977691309078e-5 0.003962333209601113
2.6365594291078753e-5 0.0053384543166973735
2.6461411669066728e-5 0.007119342743170731
2.65572290470547e-5 0.009398872936817028
2.665304642504267e-5 0.01228500988827681
2.6748863803030646e-5 0.015899819818962057
2.6844681181018617e-5 0.0203788560565034
2.6940498559006592e-5 0.025869806656154137
2.7036315936994563e-5 0.03253031331728668
2.7132133314982535e-5 0.04052490591990394
2.722795069297051e-5 0.05002104296180118
2.732376807095848e-5 0.061184303516458344
2.7419585448946452e-5 0.07417283804150035
2.7515402826934427e-5 0.08913124932727483
2.76112202049224e-5 0.10618413611222945
2.770703758291037e-5 0.1254295849706088
2.7802854960898345e-5 0.14693293559391477
2.7898672338886316e-5 0.17072116571935494
2.7994489716874288e-5 0.1967782410182515
2.8090307094862263e-5 0.22504175017268108
2.8186124472850234e-5 0.2554010960323112
2.8281941850838205e-5 0.2876974421796711
2.837775922882618e-5 0.3217255245455369
2.847357660681415e-5 0.35723733581731737
2.8569393984802126e-5 0.39394758350973447
2.8665211362790098e-5 0.4315407186468724
2.876102874077807e-5 0.46967923892991154
2.8856846118766044e-5 0.5080128951529419
2.8952663496754016e-5 0.5461883781571184
2.9048480874741987e-5 0.5838590394947761
2.9144298252729962e-5 0.620694203640529
2.9240115630717933e-5 0.6563876620956544
2.9335933008705905e-5 0.6906649969229205
2.943175038669388e-5 0.7232894580994644
2.952756776468185e-5 0.7540662092304822
2.9623385142669822e-5 0.7828448525672624
2.9719202520657797e-5 0.8095202398141221
2.981501989864577e-5 0.8340316633561419
2.9910837276633743e-5 0.8563605978461462
3.0006654654621715e-5 0.8765272205656884
3.0102472032609686e-5 0.8945859782893862
3.019828941059766e-5 0.9106204878880725
3.0294106788585632e-5 0.9247380585123554
3.0389924166573604e-5 0.9370641071106185
3.048574154456158e-5 0.9477367094165616
3.058155892254955e-5 0.9569014891258877
3.067737630053752e-5 0.9647070026952946
3.077319367852549e-5 0.971300729813037
3.086901105651347e-5 0.9768257334525058
3.096482843450144e-5 0.9814180112460854
3.1060645812489414e-5 0.9852045236880901
3.1156463190477386e-5 0.9883018556121349
3.125228056846536e-5 0.9908154459890572
3.134809794645333e-5 0.9928393072312272
3.1443915324441307e-5 0.9944561482482158
3.153973270242928e-5 0.9957378145088784
3.163555008041725e-5 0.9967459621534026
3.173136745840522e-5 0.9975328905201556
3.182718483639319e-5 0.998142467096223
3.1923002214381164e-5 0.9986110897744143
3.201881959236914e-5 0.9989686424808104
3.211463697035711e-5 0.9992394110008643
3.2210454348345085e-5 0.9994429356564529
3.2306271726333056e-5 0.9995947860390436
3.240208910432103e-5 0.9997072501191362
3.2497906482309006e-5 0.9997899356981581
3.259372386029698e-5 0.9998502864163621
3.268954123828495e-5 0.999894017518702
3.278535861627292e-5 0.9999254784904132
3.288117599426089e-5 0.9999479507021307
3.297699337224886e-5 0.9999638885462648
3.307281075023684e-5 0.9999751123830007
3.316862812822481e-5 0.9999829611040603
3.3264445506212784e-5 0.9999884113972354
3.3360262884200755e-5 0.9999921699592729
3.345608026218873e-5 0.999994744037826
3.35518976401767e-5 0.9999964948407335
3.3647715018164677e-5 0.999997677569448
3.374353239615265e-5 0.9999984711341183
3.383934977414062e-5 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_communication_3_2.csv <==
2.668728577400866e-5 1.0000000000000082e-6
2.6780970163870875e-5 1.6832884296121152e-6
2.687465455373309e-5 2.7994353328874285e-6
2.6968338943595304e-5 4.6002241403975205e-6
2.706202333345752e-5 7.470116522729282e-6
2.7155707723319734e-5 1.1988329842324958e-5
2.7249392113181947e-5 1.9015858877481082e-5
2.7343076503044163e-5 2.9815504207108162e-5
2.7436760892906377e-5 4.621471789089586e-5
2.7530445282768593e-5 7.082284936221784e-5
2.7624129672630806e-5 0.00010731600068664874
2.771781406249302e-5 0.00016080394317725014
2.7811498452355236e-5 0.00023829409990900813
2.790518284221745e-5 0.00034926709076331906
2.7998867232079665e-5 0.0005063763524955445
2.809255162194188e-5 0.0007262804561134962
2.818623601180409e-5 0.0010306105501581933
2.8279920401666308e-5 0.001447066557053189
2.837360479152852e-5 0.002010624201327291
2.8467289181390738e-5 0.002764820755837298
2.856097357125295e-5 0.0037630709722575504
2.8654657961115164e-5 0.005069946803750341
2.874834235097738e-5 0.006762336419467779
2.8842026740839594e-5 0.008930381227718305
2.893571113070181e-5 0.011678076064186556
2.9029395520564023e-5 0.015123409458798785
2.912307991042624e-5 0.019397920082931282
2.9216764300288453e-5 0.024645554000453547
2.9310448690150666e-5 0.03102072663603069
2.9404133080012882e-5 0.03868552413734664
2.9497817469875096e-5 0.0478060207899252
2.9591501859737312e-5 0.05854774096496551
2.9685186249599525e-5 0.0710703531734338
2.977887063946174e-5 0.08552174646566356
2.9872555029323955e-5 0.10203170102714265
2.9966239419186168e-5 0.12070542015599597
3.0059923809048384e-5 0.14161723449957841
3.0153608198910598e-5 0.16480481649095188
3.024729258877281e-5 0.19026424930159905
3.0340976978635027e-5 0.2179462776847501
3.043466136849724e-5 0.2477540270207606
3.0528345758359453e-5 0.27954241294907345
3.0622030148221667e-5 0.3131193805289277
3.0715714538083886e-5 0.34824901416482934
3.08093989279461e-5 0.3846564543167532
3.090308331780831e-5 0.42203445197069983
3.0996767707670526e-5 0.46005129488807445
3.109045209753274e-5 0.49835975819853734
3.118413648739496e-5 0.536606672169399
3.127782087725717e-5 0.574442666419222
3.1371505267119385e-5 0.6115316447118823
3.14651896569816e-5 0.6475595676845317
3.155887404684382e-5 0.6822421700492622
3.165255843670603e-5 0.7153313095725705
3.1746242826568244e-5 0.7466197315466359
3.183992721643046e-5 0.7759441276426157
3.193361160629267e-5 0.8031864648104292
3.202729599615489e-5 0.8282736514423008
3.2120980386017104e-5 0.8511756884431283
3.221466477587932e-5 0.8719025175870738
3.230834916574153e-5 0.8904998256356534
3.240203355560374e-5 0.9070440889018403
3.249571794546596e-5 0.9216371496504778
3.2589402335328176e-5 0.9344006047260148
3.268308672519039e-5 0.945470260989643
3.27767711150526e-5 0.9549908751438504
3.2870455504914815e-5 0.9631113512667838
3.2964139894777035e-5 0.9699805217776725
3.305782428463925e-5 0.9757435901687952
3.315150867450146e-5 0.9805392696547205
3.3245193064363674e-5 0.9844976131729013
3.333887745422589e-5 0.9877384984139855
3.343256184408811e-5 0.990370707503369
3.352624623395032e-5 0.9924915246620318
3.3619930623812534e-5 0.9941867661581715
3.371361501367475e-5 0.9955311542297045
3.380729940353696e-5 0.9965889492640397
3.390098379339918e-5 0.9974147611029726
3.399466818326139e-5 0.9980544696387671
3.4088352573123606e-5 0.9985461957214322
3.418203696298582e-5 0.998921274807069
3.427572135284803e-5 0.9992051969405289
3.436940574271025e-5 0.9994184869889086
3.4463090132572465e-5 0.9995775081329867
3.455677452243468e-5 0.9996951792678734
3.465045891229689e-5 0.9997816030966289
3.4744143302159105e-5 0.9998446063703461
3.4837827692021325e-5 0.9998901970643422
3.493151208188354e-5 0.9999229454610029
3.502519647174575e-5 0.9999462973368739
3.5118880861607964e-5 0.9999628279286256
3.521256525147018e-5 0.9999744452710462
3.53062496413324e-5 0.9999825510298386
3.539993403119461e-5 0.9999881662353733
3.549361842105682e-5 0.9999920284748892
3.5587302810919036e-5 0.9999946662067833
3.568098720078125e-5 0.9999964549838154
3.577467159064347e-5 0.9999976595535932
3.586835598050568e-5 0.9999984650690245
3.5962040370367895e-5 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_communication_66_1.csv <==
1.761557052775107e-5 1.000000000000001e-6
1.7657684035387876e-5 1.6577699654833922e-6
1.7699797543024686e-5 2.7180249800197956e-6
1.774191105066149e-5 4.407745704249643e-6
1.7784024558298298e-5 7.0703779973465794e-6
1.7826138065935104e-5 1.1219176392528023e-5
1.7868251573571913e-5 1.76116858552745e-5
1.791036508120872e-5 2.7352185082962138e-5
1.7952478588845526e-5 4.203044444407035e-5
1.7994592096482335e-5 6.39067489104482e-5
1.803670560411914e-5 9.615467724189344e-5
1.8078819111755947e-5 0.00014317443438748647
1.8120932619392753e-5 0.0002109903658110382
1.8163046127029563e-5 0.00030774634243095985
1.820515963466637e-5 0.0004443116453200056
1.8247273142303175e-5 0.0006350074220987518
1.8289386649939985e-5 0.0008984593554226677
1.833150015757679e-5 0.0012585755476379825
1.8373613665213597e-5 0.0017456395566864198
1.8415727172850403e-5 0.0023974969561727957
1.8457840680487212e-5 0.0032607999114120704
1.849995418812402e-5 0.004392258533845633
1.8542067695760825e-5 0.005859831011090748
1.8584181203397634e-5 0.007743767881989261
1.862629471103444e-5 0.010137410848563686
1.8668408218671246e-5 0.01314763497607603
1.8710521726308052e-5 0.01689481696886007
1.8752635233944862e-5 0.021512213348506087
1.8794748741581668e-5 0.02714464250139231
1.8836862249218474e-5 0.03394638494172443
1.887897575685528e-5 0.04207824729326091
1.892108926449209e-5 0.05170377706176748
1.8963202772128896e-5 0.06298466583395883
1.9005316279765702e-5 0.07607543557537082
1.904742978740251e-5 0.09111756264324482
1.9089543295039318e-5 0.10823325256050927
1.9131656802676124e-5 0.12751913055228795
1.917377031031293e-5 0.14904015324685815
1.921588381794974e-5 0.17282407108160938
1.9257997325586545e-5 0.1988567750099797
1.930011083322335e-5 0.2270788426186636
1.934222434086016e-5 0.25738355701789783
1.9384337848496967e-5 0.2896166081134274
1.9426451356133773e-5 0.3235776033666363
1.946856486377058e-5 0.3590234189960422
1.951067837140739e-5 0.3956733193285897
1.9552791879044195e-5 0.43321566914864984
1.9594905386681e-5 0.4713159691442079
1.963701889431781e-5 0.5096258651797316
1.9679132401954617e-5 0.5477927242564175
1.9721245909591423e-5 0.5854693380542505
1.976335941722823e-5 0.6223233111602476
1.9805472924865038e-5 0.6580457154267754
1.9847586432501844e-5 0.6923586420457372
1.988969994013865e-5 0.7250213545260004
1.993181344777546e-5 0.755834832917123
1.9973926955412266e-5 0.7846445954521968
2.0016040463049072e-5 0.811341781085027
2.005815397068588e-5 0.8358625682961092
2.0100267478322688e-5 0.8581860860631076
2.0142380985959494e-5 0.8783310374057236
2.01844944935963e-5 0.896351301423297
2.022660800123311e-5 0.9123308049830993
2.0268721508869916e-5 0.9263779605933353
2.0310835016506722e-5 0.9386199543686025
2.0352948524143528e-5 0.9491971403599817
2.0395062031780337e-5 0.9582577586154375
2.0437175539417143e-5 0.9659531482363548
2.047928904705395e-5 0.9724335774398886
2.052140255469076e-5 0.9778447638972675
2.0563516062327565e-5 0.98232511346357
2.060562956996437e-5 0.9860036661574462
2.0647743077601177e-5 0.9889987063887915
2.0689856585237987e-5 0.9914169706758973
2.0731970092874793e-5 0.9933533704440323
2.07740836005116e-5 0.9948911393853159
2.0816197108148405e-5 0.9961023132986166
2.0858310615785215e-5 0.997048454074919
2.090042412342202e-5 0.9977815371972758
2.0942537631058827e-5 0.9983449324530733
2.0984651138695636e-5 0.99877441929397
2.1026764646332443e-5 0.9990991903913905
2.106887815396925e-5 0.9993428086060612
2.1110991661606055e-5 0.9995240932283761
2.1153105169242864e-5 0.9996579205768162
2.119521867687967e-5 0.9997559316773084
2.1237332184516476e-5 0.9998271457541894
2.1279445692153286e-5 0.9998784827260855
2.1321559199790092e-5 0.9999152009788419
2.1363672707426898e-5 0.9999412585893998
2.1405786215063704e-5 0.9999596071237222
2.1447899722700514e-5 0.999972427349719
2.149001323033732e-5 0.9999813158957034
2.1532126737974126e-5 0.999987431222295
2.1574240245610935e-5 0.9999916064056256
2.161635375324774e-5 0.9999944352652844
2.1658467260884548e-5 0.9999963373950139
2.1700580768521354e-5 0.9999976067251414
2.1742694276158163e-5 0.9999984473989881
2.178480778379497e-5 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_communication_66_2.csv <==
1.849276708118728e-5 9.999999999999811e-7
1.8557898788829253e-5 1.683549088863688e-6
1.862303049647122e-5 2.8002720723861263e-6
1.8688162204113193e-5 4.6022137041454325e-6
1.8753293911755165e-5 7.474269871742851e-6
1.8818425619397133e-5 1.1996359030943645e-5
1.8883557327039105e-5 1.9030579052967606e-5
1.8948689034681073e-5 2.984142520888601e-5
1.9013820742323045e-5 4.6258895510748756e-5
1.9078952449965017e-5 7.089608361509067e-5
1.9144084157606985e-5 0.00010743448636347527
1.9209215865248957e-5 0.00016099149478616986
1.927434757289093e-5 0.0002385850863971677
1.9339479280532897e-5 0.00034971022191927585
1.940461098817487e-5 0.0005070394547452042
1.946974269581684e-5 0.0007272563561519877
1.953487440345881e-5 0.0010320241460255763
1.960000611110078e-5 0.001449083093843536
1.966513781874275e-5 0.002013458679866745
1.973026952638472e-5 0.0027687482865120837
1.9795401234026692e-5 0.0037684377446769186
1.986053294166866e-5 0.005077181181620145
1.9925664649310632e-5 0.00677195949853397
1.9990796356952604e-5 0.008943016026712701
2.0055928064594572e-5 0.011694454371947677
2.0121059772236544e-5 0.015144375255485724
2.0186191479878516e-5 0.019424428410883033
2.0251323187520484e-5 0.024678664201005528
2.0316454895162456e-5 0.031061589008814953
2.0381586602804424e-5 0.03873535932800365
2.0446718310446396e-5 0.047866091571206824
2.0511850018088367e-5 0.058619316534198565
2.0576981725730336e-5 0.07115466662344995
2.0642113433372307e-5 0.08561994666195688
2.070724514101428e-5 0.10214480069677948
2.0772376848656247e-5 0.12083424251268399
2.083750855629822e-5 0.1417623611414192
2.090264026394019e-5 0.1649665395634628
2.096777197158216e-5 0.19044253097858266
2.103290367922413e-5 0.21814071985794745
2.10980353868661e-5 0.24796385369907242
2.116316709450807e-5 0.27976646726343846
2.1228298802150043e-5 0.31335613745473023
2.129343050979201e-5 0.34849660916369696
2.1358562217433983e-5 0.3849127271318798
2.1423693925075955e-5 0.42229700386030034
2.1488825632717923e-5 0.46031755672728547
2.1553957340359895e-5 0.4986270661903782
2.1619089048001866e-5 0.536872347436563
2.1684220755643835e-5 0.5747040945368173
2.1749352463285806e-5 0.6117863513005102
2.1814484170927775e-5 0.6478052865033506
2.1879615878569746e-5 0.6824769005776723
2.1944747586211718e-5 0.7155533617964549
2.2009879293853687e-5 0.7468277565072644
2.2075011001495658e-5 0.7761371331941673
2.214014270913763e-5 0.8033638168962628
2.2205274416779598e-5 0.8284350619791798
2.227040612442157e-5 0.8513211915461629
2.2335537832063542e-5 0.8720324363418923
2.240066953970551e-5 0.8906147319109897
2.2465801247347482e-5 0.9071447587946593
2.253093295498945e-5 0.921724517081538
2.2596064662631422e-5 0.934475715483148
2.2661196370273394e-5 0.9455342291833112
2.2726328077915362e-5 0.9550448436337063
2.2791459785557334e-5 0.963156457177601
2.2856591493199305e-5 0.9700178677837146
2.2921723200841274e-5 0.9757742218173524
2.2986854908483245e-5 0.9805641586445184
2.3051986616125217e-5 0.984517646216033
2.3117118323767185e-5 0.9877544710977101
2.3182250031409157e-5 0.9903833224304919
2.3247381739051126e-5 0.9925013930800832
2.3312513446693097e-5 0.9941944122786573
2.337764515433507e-5 0.9955370214773869
2.3442776861977037e-5 0.9965934077696919
2.350790856961901e-5 0.9974181158488145
2.357304027726098e-5 0.9980569687725751
2.363817198490295e-5 0.9985480386637116
2.370330369254492e-5 0.9989226198784213
2.3768435400186893e-5 0.999206168328377
2.383356710782886e-5 0.9994191809510133
2.3898698815470833e-5 0.9995779983984436
2.39638305231128e-5 0.9996955216445886
2.4028962230754773e-5 0.9997818393287696
2.4094093938396744e-5 0.9998447673116814
2.4159225646038713e-5 0.9998903052458127
2.4224357353680684e-5 0.9999230171354557
2.4289489061322656e-5 0.9999463440827017
2.4354620768964625e-5 0.9999628578889032
2.4419752476606596e-5 0.99997446409718
2.4484884184248568e-5 0.9999825625899565
2.4550015891890536e-5 0.9999881731385897
2.4615147599532508e-5 0.9999920324538231
2.4680279307174476e-5 0.9999946683926871
2.4745411014816448e-5 0.9999964561016094
2.481054272245842e-5 0.9999976600580825
2.4875674430100388e-5 0.9999984652385879
2.494080613774236e-5 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_communication_75_1.csv <==
3.100610681258935e-5 1.0000000000000705e-6
3.117072268931839e-5 1.7232457548327291e-6
3.133533856604743e-5 2.9289117444940018e-6
3.1499954442776465e-5 4.91074794064164e-6
3.16645703195055e-5 8.123459505535611e-6
3.182918619623455e-5 1.326036491580613e-5
3.1993802072963585e-5 2.1362862331126766e-5
3.215841794969262e-5 3.397197233926338e-5
3.232303382642166e-5 5.333431659109499e-5
3.24876497031507e-5 8.267689491818274e-5
3.2652265579879735e-5 0.00012656667531613027
3.281688145660877e-5 0.00019137196224167815
3.298149733333781e-5 0.000285842328768322
3.314611321006685e-5 0.00042182209615978535
3.331072908679589e-5 0.0006151084057281882
3.347534496352493e-5 0.0008864583706543054
3.363996084025397e-5 0.0012627402451691775
3.3804576716983004e-5 0.0017782108258228885
3.396919259371204e-5 0.0024758855141864947
3.413380847044108e-5 0.003408949108397229
3.429842434717012e-5 0.004642135381423952
3.4463040223899154e-5 0.006252983247460705
3.462765610062819e-5 0.008332858662728496
3.4792271977357236e-5 0.010987616560096086
3.4956887854086274e-5 0.014337768484694344
3.512150373081531e-5 0.018518021560311824
3.528611960754435e-5 0.023676065050455816
3.5450735484273386e-5 0.029970503553009762
3.5615351361002424e-5 0.03756787135084999
3.577996723773146e-5 0.04663871005300798
3.59445831144605e-5 0.05735274952164
3.6109198991189536e-5 0.06987329698220206
3.627381486791858e-5 0.08435100675026674
3.643843074464762e-5 0.1009172678557836
3.6603046621376656e-5 0.11967750319792195
3.676766249810569e-5 0.14070471597246392
3.693227837483473e-5 0.16403364188731928
3.709689425156377e-5 0.18965586527213027
3.7261510128292806e-5 0.2175162314960397
3.742612600502184e-5 0.2475108371366294
3.759074188175088e-5 0.2794868053482221
3.7755357758479925e-5 0.31324396128280785
3.791997363520896e-5 0.3485384174928864
3.8084589511938e-5 0.3850879695814341
3.824920538866704e-5 0.4225790961823213
3.8413821265396075e-5 0.46067526274572856
3.857843714212511e-5 0.4990261527667516
3.874305301885415e-5 0.5372773986694794
3.890766889558319e-5 0.5750803611127145
3.9072284772312225e-5 0.6121015112277614
3.923690064904127e-5 0.6480310040368031
3.940151652577031e-5 0.6825900896194886
3.9566132402499345e-5 0.715537086267309
3.973074827922838e-5 0.7466717304002932
3.989536415595742e-5 0.7758378143125539
4.005998003268646e-5 0.8029241177964139
4.0224595909415495e-5 0.8278637269491744
4.038921178614453e-5 0.8506319077096275
4.055382766287357e-5 0.8712427590996683
4.0718443539602614e-5 0.8897449096064178
4.088305941633165e-5 0.9062165391295031
4.104767529306069e-5 0.9207600094364891
4.121229116978973e-5 0.9334963703532065
4.1376907046518764e-5 0.9445599800958092
4.15415229232478e-5 0.9540934398788328
4.170613879997684e-5 0.962242999012985
4.187075467670588e-5 0.9691545407714829
4.2035370553434914e-5 0.9749702145582044
4.219998643016396e-5 0.9798257389490307
4.2364602306892996e-5 0.983848364887533
4.2529218183622034e-5 0.9871554598591256
4.269383406035107e-5 0.9898536527237655
4.285844993708011e-5 0.992038464947113
4.3023065813809146e-5 0.9937943466592931
4.3187681690538184e-5 0.9951950343858899
4.335229756726722e-5 0.996304150340915
4.351691344399626e-5 0.9971759696779594
4.36815293207253e-5 0.9978562909246403
4.384614519745434e-5 0.9983833549430307
4.401076107418338e-5 0.9987887682864757
4.4175376950912416e-5 0.9990983970638007
4.433999282764145e-5 0.9993332068649464
4.450460870437049e-5 0.9995100326137356
4.466922458109953e-5 0.9996422692152601
4.4833840457828566e-5 0.9997404795065635
4.49984563345576e-5 0.9998129203467149
4.516307221128665e-5 0.9998659908112583
4.5327688088015685e-5 0.9999046085433567
4.549230396474472e-5 0.9999325215363907
4.565691984147376e-5 0.9999525631591709
4.58215357182028e-5 0.9999668582538589
4.5986151594931835e-5 0.9999769877882361
4.615076747166087e-5 0.9999841189554287
4.631538334838991e-5 0.9999891068885632
4.647999922511895e-5 0.9999925733746283
4.664461510184799e-5 0.9999949671691998
4.680923097857703e-5 0.9999966097714862
4.697384685530607e-5 0.9999977298421725
4.7138462732035105e-5 0.9999984888478717
4.730307860876414e-5 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_communication_75_2.csv <==
3.0396204891750015e-5 1.0000000000000008e-6
3.055748951999979e-5 1.723178604162873e-6
3.071877414824956e-5 2.9286921194125295e-6
3.0880058776499336e-5 4.910216744341173e-6
3.1041343404749105e-5 8.122333298536405e-6
3.120262803299888e-5 1.3258157131717891e-5
3.136391266124865e-5 2.1358763779055997e-5
3.1525197289498425e-5 3.3964674514069804e-5
3.1686481917748195e-5 5.3321756765732436e-5
3.184776654599797e-5 8.265589712009439e-5
3.200905117424774e-5 0.00012653245651155672
3.2170335802497515e-5 0.00019131746899638257
3.2331620430747284e-5 0.000285757367170615
3.249290505899706e-5 0.0004216922179378273
3.265418968724683e-5 0.0006149135174726499
3.2815474315496605e-5 0.0008861710421206507
3.297675894374638e-5 0.0012623237079205751
3.313804357199615e-5 0.0017776166758170112
3.3299328200245925e-5 0.002475051161594017
3.3460612828495695e-5 0.003407795054475563
3.362189745674547e-5 0.004640562444178243
3.378318208499524e-5 0.0062508699025017175
3.3944466713245015e-5 0.008330058709440435
3.4105751341494784e-5 0.010983957361200152
3.426703596974456e-5 0.014333050054087373
3.442832059799433e-5 0.01851201678400346
3.4589605226244105e-5 0.02366852131330495
3.4750889854493874e-5 0.029961146005689346
3.491217448274365e-5 0.03755640798492152
3.5073459110993425e-5 0.04662483865756146
3.5234743739243194e-5 0.05733616647612024
3.539602836749297e-5 0.06985370770338839
3.555731299574274e-5 0.08432813746648077
3.5718597623992515e-5 0.10089087824017874
3.5879882252242284e-5 0.11964739926830818
3.604116688049206e-5 0.14067076257090824
3.620245150874183e-5 0.1639957740004209
3.6363736136991605e-5 0.1896140974515198
3.6525020765241374e-5 0.2174706646930741
3.668630539349115e-5 0.24746166237546244
3.684759002174092e-5 0.27943430382201623
3.7008874649990694e-5 0.31318850065846937
3.7170159278240464e-5 0.3484804444355971
3.733144390649024e-5 0.3850279987439763
3.7492728534740015e-5 0.42251769612688106
3.7654013162989784e-5 0.4606130394594492
3.781529779123956e-5 0.49896373158114893
3.797658241948933e-5 0.5372154054861276
3.8137867047739105e-5 0.5750194038670501
3.8299151675988874e-5 0.6120421624881754
3.846043630423865e-5 0.6479737855422854
3.862172093248842e-5 0.6825354594152769
3.8783005560738194e-5 0.7154854289176267
3.8944290188987964e-5 0.7466233505559647
3.910557481723774e-5 0.7757929337053149
3.926685944548751e-5 0.8028828755366125
3.9428144073737284e-5 0.8278261828326977
3.958942870198706e-5 0.8505980481032737
3.975071333023683e-5 0.8712125048783835
3.9911997958486605e-5 0.8897181255631574
4.0073282586736374e-5 0.9061930442677315
4.023456721498615e-5 0.9207395875821627
4.039585184323592e-5 0.9334787805805979
4.0557136471485694e-5 0.9445449665416936
4.0718421099735464e-5 0.9540807406134456
4.087970572798524e-5 0.9622323537354358
4.104099035623501e-5 0.9691456971943269
4.1202274984484784e-5 0.974962933434614
4.136355961273455e-5 0.9798197977719543
4.152484424098433e-5 0.9838435603507342
4.16861288692341e-5 0.9871516092139696
4.1847413497483874e-5 0.9898505941934316
4.200869812573365e-5 0.992036057372985
4.216998275398342e-5 0.9937924685548504
4.2331267382233194e-5 0.995193582564093
4.2492552010482964e-5 0.9963030382646205
4.265383663873274e-5 0.9971751256619612
4.281512126698251e-5 0.9978556562948301
4.2976405895232284e-5 0.9983828822348674
4.313769052348205e-5 0.998788419542921
4.329897515173183e-5 0.9990981422731385
4.34602597799816e-5 0.9993330225620833
4.3621544408231374e-5 0.9995099006549099
4.378282903648114e-5 0.9996421757255691
4.394411366473092e-5 0.9997404139920988
4.4105398292980694e-5 0.9998128749580356
4.4266682921230464e-5 0.9998659597419977
4.442796754948024e-5 0.9999045875465055
4.458925217773001e-5 0.9999325075408133
4.4750536805979784e-5 0.999952553969807
4.491182143422955e-5 0.9999668523205167
4.507310606247933e-5 0.9999769840296532
4.52343906907291e-5 0.9999841166271404
4.5395675318978874e-5 0.9999891054849642
4.555695994722864e-5 0.9999925725573229
4.571824457547842e-5 0.9999949667152715
4.587952920372819e-5 0.9999966095366462
4.6040813831977964e-5 0.9999977297348638
4.620209846022773e-5 0.9999984888113281
4.636338308847751e-5 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_compute_3_1.csv <==
0.021069112540316803 9.999999999999964e-7
0.021139332548593487 1.6792766475705295e-6
0.021209552556870168 2.7865703046886293e-6
0.021279772565146852 4.569662836444336e-6
0.021349992573423533 7.406372129541653e-6
0.021420212581700217 1.1865195408780485e-5
0.021490432589976897 1.879026948822136e-5
0.02156065259825358 2.9418506839881112e-5
0.021630872606530262 4.5538480012582644e-5
0.021701092614806947 6.970237274954578e-5
0.021771312623083627 0.00010550393197949694
0.02184153263136031 0.00015793661321629975
0.021911752639636996 0.00023384671721354212
0.021981972647913676 0.00034249590954587753
0.02205219265619036 0.000496245691985848
0.02212241266446704 0.0007113727327003706
0.022192632672743726 0.0010090180657331672
0.022262852681020406 0.0014162647281681805
0.02233307268929709 0.0019673272592869665
0.02240329269757377 0.002704822712833074
0.022473512705850456 0.0036810768057165036
0.022543732714127136 0.004959401278658077
0.02261395272240382 0.006615260602786727
0.022684172730680505 0.00873722934198325
0.022754392738957185 0.011427627612055865
0.02282461274723387 0.014802713216402913
0.02289483275551055 0.018992307278500167
0.022965052763787235 0.02413873745290633
0.023035272772063915 0.03039500056922994
0.0231054927803406 0.03792207565222388
0.02317571278861728 0.04688535855057876
0.023245932796893964 0.05745023968831658
0.023316152805170645 0.06977690434329127
0.02338637281344733 0.0840144968412859
0.023456592821724014 0.10029485165859812
0.023526812830000694 0.1187260505339071
0.02359703283827738 0.13938610997020684
0.02366725284655406 0.1623171329260124
0.023737472854830743 0.18752026785635922
0.023807692863107424 0.21495180472065678
0.02387791287138411 0.24452070004035437
0.02394813287966079 0.2760877625006132
0.024018352887937473 0.3094666499705187
0.024088572896214154 0.3444267331235725
0.024158792904490838 0.38069777660166754
0.024229012912767522 0.4179762834301132
0.024299232921044203 0.4559332500549508
0.024369452929320887 0.4942229954495932
0.024439672937597568 0.5324926646521009
0.024509892945874252 0.5703919695840713
0.024580112954150933 0.6075827206844134
0.024650332962427617 0.6437477220482687
0.024720552970704298 0.6785986483588516
0.024790772978980982 0.7118825898375457
0.024860992987257663 0.7433870359871588
0.024931212995534347 0.7729431632915817
0.02500143300381103 0.8004273890915823
0.025071653012087712 0.8257612466633423
0.025141873020364396 0.8489097189968658
0.025212093028641077 0.8698782361067801
0.02528231303691776 0.8887085896933918
0.025352533045194442 0.9054740480975118
0.025422753053471126 0.9202739639057509
0.025492973061747807 0.9332281578721123
0.02556319307002449 0.9444713387911556
0.025633413078301172 0.9541477831350925
0.025703633086577856 0.9624064545891747
0.02577385309485454 0.9693966960391104
0.02584407310313122 0.9752645787287108
0.025914293111407905 0.9801499483131816
0.025984513119684586 0.9841841677738769
0.02605473312796127 0.9874885242474879
0.02612495313623795 0.9901732416024313
0.026195173144514635 0.9923370232198533
0.026265393152791316 0.9940670394832825
0.026335613161068 0.9954392710964034
0.02640583316934468 0.9965191214009373
0.026476053177621365 0.9973622170897004
0.02654627318589805 0.9980153258266024
0.02661649319417473 0.9985173301062577
0.026686713202451414 0.9989002081778806
0.026756933210728095 0.9991899841845805
0.02682715321900478 0.9994076202045368
0.02689737322728146 0.9995698322046317
0.026967593235558144 0.9996898197943023
0.027037813243834825 0.999777906016354
0.02710803325211151 0.9998420882708533
0.02717825326038819 0.9998885049617432
0.027248473268664874 0.999921824760429
0.027318693276941558 0.9999455666991912
0.02738891328521824 0.9999623598472075
0.027459133293494923 0.9999741512792797
0.027529353301771604 0.9999823705965745
0.027599573310048288 0.9999880585472614
0.02766979331832497 0.9999919664413834
0.027740013326601653 0.999994632149098
0.027810233334878334 0.9999964375797303
0.027880453343155018 0.9999976517043538
0.0279506733514317 0.9999984624328465
0.028020893359708383 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_compute_3_2.csv <==
0.02193003684622311 9.999999999999925e-7
0.021979564508146754 1.654718656669615e-6
0.0220290921700704 2.7083578743012566e-6
0.022078619831994044 4.385035397872362e-6
0.02212814749391769 7.023488717464937e-6
0.022177675155841334 1.1129434876599435e-5
0.02222720281776498 1.7448642274096046e-5
0.022276730479688624 2.7067398291513625e-5
0.02232625814161227 4.1548560677211536e-5
0.022375785803535914 6.311295608109906e-5
0.022425313465459555 9.487741709907858e-5
0.0224748411273832 0.0001411620571177668
0.022524368789306845 0.0002078802389130524
0.02257389645123049 0.00030302480879420223
0.022623424113154135 0.00043726320343980376
0.02267295177507778 0.0006246516200594017
0.022722479437001425 0.0008834741993207566
0.02277200709892507 0.0012372067732719222
0.022821534760848715 0.0017155959419799484
0.02287106242277236 0.0023558329867975868
0.022920590084696005 0.003203788554684277
0.02297011774661965 0.004315258593755603
0.023019645408543295 0.0057571554563430214
0.02306917307046694 0.007608561538860704
0.023118700732390585 0.009961547764122758
0.02316822839431423 0.012921647376558472
0.023217756056237875 0.016607868825856593
0.02326728371816152 0.021152131876226114
0.023316811380085165 0.026698020212961044
0.02336633904200881 0.03339876301017238
0.02341586670393245 0.04141438779200261
0.023465394365856096 0.0509080272068623
0.02351492202777974 0.06204141175395064
0.023564449689703386 0.07496963667260956
0.02361397735162703 0.08983535069862213
0.023663505013550676 0.10676257290144378
0.02371303267547432 0.12585039645749282
0.023762560337397966 0.14716687992888078
0.02381208799932161 0.17074345265546012
0.023861615661245256 0.19657016730036547
0.0239111433231689 0.2245921167848018
0.023960670985092546 0.2547072938679409
0.02401019864701619 0.28676611047396033
0.024059726308939836 0.3205727135471488
0.02410925397086348 0.35588813959529064
0.024158781632787125 0.39243524754417214
0.02420830929471077 0.4299052664447051
0.024257836956634415 0.46796569866255044
0.02430736461855806 0.5062692377828083
0.024356892280481705 0.5444632998672115
0.024406419942405347 0.5821997315441999
0.024455947604328992 0.6191442512472853
0.024505475266252637 0.6549852009919728
0.024555002928176282 0.689441233348418
0.024604530590099927 0.7222676276169584
0.02465405825202357 0.7532610149080188
0.024703585913947217 0.7822623870710096
0.02475311357587086 0.8091583620063728
0.024802641237794507 0.8338807708730052
0.02485216889971815 0.8564047149460121
0.024901696561641797 0.876745306562986
0.02495122422356544 0.8949533565034012
0.025000751885489086 0.9111102977944431
0.02505027954741273 0.9253226435372872
0.025099807209336376 0.9377162656048521
0.02514933487126002 0.9484307548608829
0.025198862533183666 0.9576140855751851
0.02524839019510731 0.9654177610358929
0.025297917857030956 0.9719925680653981
0.0253474455189546 0.9774850189803828
0.025396973180878243 0.9820345136629487
0.025446500842801888 0.9857712142471116
0.025496028504725533 0.9888145920744592
0.025545556166649178 0.9912725818328433
0.025595083828572823 0.9932412612386363
0.025644611490496468 0.9948049657388539
0.025694139152420113 0.9960367455383086
0.025743666814343757 0.9969990755664413
0.025793194476267402 0.9977447364318693
0.025842722138191047 0.9983177946198595
0.025892249800114692 0.998754621926925
0.025941777462038337 0.9990849063337713
0.025991305123961982 0.9993326183461222
0.026040832785885627 0.9995169076647494
0.026090360447809272 0.999652914482568
0.026139888109732917 0.999752487542926
0.026189415771656562 0.9998248072834383
0.026238943433580207 0.999876917008763
0.026288471095503852 0.9999141682414285
0.026337998757427497 0.9999405883986567
0.02638752641935114 0.9999591799617447
0.026437054081274784 0.9999721605677772
0.02648658174319843 0.9999811531686748
0.026536109405122073 0.999987334750359
0.02658563706704572 0.9999915512341456
0.026635164728969363 0.9999944052100505
0.02668469239089301 0.9999963221639171
0.026734220052816653 0.9999975999168578
0.0267837477147403 0.9999984451339956
0.026833275376663943 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_compute_66_1.csv <==
0.0022749579750769543 1.0000000000000294e-6
0.0022940505069061917 1.7894092612214042e-6
0.002313143038735429 3.1485858495050544e-6
0.002332235570564666 5.449378015499945e-6
0.0023513281023939034 9.279627576617181e-6
0.002370420634223141 1.555215184735569e-5
0.0023895131660523782 2.5659513874605163e-5
0.0024086056978816156 4.168921200380187e-5
0.0024276982297108526 6.671651930326695e-5
0.00244679076154009 0.00010519437052841186
0.0024658832933693274 0.00016346095408430918
0.002484975825198565 0.0002503854338899122
0.0025040683570278018 0.00037816983987705254
0.002523160888857039 0.0005633199486121096
0.0025422534206862766 0.0008277893212039724
0.002561345952515514 0.0012002881512022323
0.0025804384843447514 0.001717732086635541
0.0025995310161739883 0.0024267860486587535
0.0026186235480032257 0.0033854351358579868
0.002637716079832463 0.00466449044221183
0.0026568086116617005 0.006348914091324081
0.002675901143490938 0.008538827574783976
0.002694993675320175 0.011350053483994921
0.0027140862071494123 0.014914035907442013
0.0027331787389786497 0.01937699180960792
0.002752271270807887 0.024898166626819287
0.002771363802637124 0.031647103079311206
0.0027904563344663615 0.039799882419571345
0.002809548866295599 0.04953436006783528
0.0028286413981248363 0.06102448928176546
0.0028477339299540737 0.07443390217723934
0.0028668264617833106 0.08990899096976403
0.002885918993612548 0.10757179707391798
0.0029050115254417854 0.1275130650882533
0.002924104057271023 0.14978584689429889
0.0029431965891002602 0.17440004376269294
0.002962289120929497 0.2013182491690787
0.0029813816527587346 0.23045320206483416
0.003000474184587972 0.2616670822446115
0.0030195667164172094 0.2947727812143735
0.003038659248246447 0.3295371705786899
0.0030577517800756838 0.36568627376775803
0.003076844311904921 0.4029121348051384
0.0030959368437341586 0.4408810783799368
0.003115029375563396 0.47924297623358575
0.003134121907392633 0.5176410815133573
0.0031532144392218703 0.5557219687163923
0.0031723069710511077 0.5931451230627635
0.003191399502880345 0.6295917580061771
0.0032104920347095826 0.664772499292186
0.0032295845665388195 0.6984336529144065
0.003248677098368057 0.7303618657468204
0.0032677696301972943 0.7603870843052769
0.0032868621620265317 0.7883838119502145
0.003305954693855769 0.8142707515840621
0.003325047225685006 0.8380089944393087
0.0033441397575142435 0.8595989723324421
0.003363232289343481 0.8790764288520277
0.0033823248211727183 0.8965076840373929
0.0034014173530019553 0.9119844682958732
0.0034205098848311927 0.9256185868577238
0.00343960241666043 0.937536649042712
0.0034586949484896675 0.9478750605227029
0.003477787480318905 0.9567754352265423
0.003496880012148142 0.964380539971283
0.0035159725439773792 0.9708308423183497
0.0035350650758066166 0.9762616929669136
0.003554157607635854 0.9808011399738336
0.0035732501394650914 0.98456834432519
0.0035923426712943284 0.987672545350863
0.003611435203123566 0.9902125101069384
0.003630527734952803 0.9922763926635539
0.0036496202667820406 0.9939419264399078
0.003668712798611278 0.9952768743545293
0.003687805330440515 0.9963396665659477
0.0037068978622697524 0.9971801629415997
0.0037259903940989898 0.9978404861706643
0.003745082925928227 0.9983558808186836
0.003764175457757464 0.9987555629520263
0.0037832679895867015 0.9990635337438419
0.003802360521415939 0.9992993383704357
0.0038214530532451763 0.9994787583169424
0.0038405455850744137 0.9996144308490672
0.0038596381169036507 0.9997163938802708
0.003878730648732888 0.9997925578445807
0.0038978231805621255 0.9998491085915827
0.003916915712391363 0.9998908468937252
0.0039360082442206 0.9999214710469594
0.003955100776049838 0.9999438094005854
0.003974193307879075 0.9999600096059575
0.003993285839708312 0.9999716910446902
0.0040123783715375495 0.9999800663844208
0.004031470903366786 0.9999860375937468
0.004050563435196024 0.9999902710890088
0.004069655967025261 0.999993256028992
0.004088748498854498 0.9999953491501901
0.004107841030683736 0.999996808964394
0.004126933562512973 0.9999978216324498
0.004146026094342211 0.9999985203868075
0.004165118626171448 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_compute_66_2.csv <==
0.0029384378916379834 1.0000000000000158e-6
0.0029561651239377934 1.7390147697927355e-6
0.0029738923562376038 2.980674423878519e-6
0.0029916195885374137 5.036358777532393e-6
0.003009346820837224 8.39056918886291e-6
0.003027074053137034 1.3785407799515784e-5
0.0030448012854368445 2.2339892698100876e-5
0.0030625285177366545 3.571533719182248e-5
0.003080255750036465 5.6340243988279124e-5
0.003097982982336275 8.771023717403685e-5
0.003115710214636085 0.00013478016955893333
0.003133437446935895 0.00020446629989849123
0.0031511646792357056 0.00030627585033985317
0.0031688919115355155 0.00045307879014634255
0.003186619143835326 0.0006620318000327333
0.003204346376135136 0.0009556565648004146
0.003222073608434946 0.0013630634792844434
0.0032398008407347563 0.0019212974378462308
0.0032575280730345662 0.0026767648599786767
0.0032752553053343766 0.0036866811658357672
0.0032929825376341866 0.0050204567272799944
0.003310709769933997 0.006760918553251617
0.003328437002233807 0.009005246739186972
0.0033461642345336173 0.011865491453371976
0.0033638914668334273 0.015468530499258787
0.0033816186991332377 0.01995533168166225
0.0033993459314330477 0.025479400254065792
0.003417073163732858 0.032204320787616335
0.003434800396032668 0.040300344957414434
0.003452527628332478 0.049940030773337966
0.0034702548606322884 0.06129300208350496
0.0034879820929320984 0.07451996579944767
0.0035057093252319088 0.08976619315934559
0.0035234365575317187 0.10715473464079059
0.003541163789831529 0.12677968981041465
0.003558891022131339 0.14869988778148535
0.0035766182544311495 0.1729333463695177
0.0035943454867309594 0.19945286538929022
0.00361207271903077 0.22818307074197944
0.00362979995133058 0.25899916218995983
0.00364752718363039 0.29172753249904304
0.0036652544159302 0.326148324508405
0.0036829816482300106 0.3619998828532113
0.0037007088805298205 0.39898494668020995
0.0037184361128296305 0.43677832715245934
0.003736163345129441 0.4750357266598816
0.003753890577429251 0.5134032919630288
0.0037716178097290613 0.5515274556298402
0.0037893450420288712 0.5890646114224427
0.0038070722743286816 0.6256901896530987
0.0038247995066284916 0.6611067455036562
0.003842526738928302 0.695050742408277
0.003860253971228112 0.7272977978206281
0.0038779812035279223 0.7576662530979819
0.0038957084358277323 0.7860190256608797
0.003913435668127543 0.8122637932419539
0.003931162900427353 0.8363516410697833
0.003948890132727163 0.8582743687365537
0.003966617365026973 0.8780607013538451
0.003984344597326783 0.8957716781529185
0.004002071829626593 0.9114955012533409
0.004019799061926403 0.9253421195832603
0.004037526294226213 0.9374378006093205
0.004055253526526024 0.9479199090329617
0.004072980758825834 0.956932070657282
0.004090707991125644 0.9646198549234144
0.004108435223425454 0.9711270645439962
0.004126162455725265 0.9765926780854501
0.004143889688025075 0.9811484534751937
0.004161616920324885 0.9849171687289329
0.004179344152624695 0.9880114515065161
0.004197071384924505 0.9905331315878294
0.0042147986172243156 0.9925730396719219
0.0042325258495241255 0.9942111713144641
0.0042502530818239355 0.9955171353479787
0.0042679803141237455 0.9965508106647739
0.004285707546423556 0.9973631426528563
0.004303434778723366 0.9979970197948539
0.004321162011023176 0.9984881810306274
0.004338889243322986 0.9988661146709961
0.004356616475622797 0.9991549193371743
0.004374343707922607 0.9993741061692805
0.004392070940222417 0.9995393291405805
0.004409798172522227 0.9996630366131124
0.004427525404822038 0.9997550422665519
0.004445252637121848 0.9998230172989188
0.004462979869421658 0.9998729084630216
0.004480707101721468 0.9999092882255932
0.004498434334021278 0.9999356442879384
0.004516161566321088 0.9999546160558995
0.004533888798620898 0.9999681855483361
0.004551616030920708 0.9999778298231108
0.004569343263220518 0.9999846413914779
0.004587070495520329 0.9999894223765523
0.004604797727820139 0.9999927574183792
0.004622524960119949 0.9999950695868582
0.004640252192419759 0.9999966628679017
0.00465797942471957 0.9999977541580052
0.00467570665701938 0.9999984971479274
0.00469343388931919 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_compute_75_1.csv <==
0.5520763319011566 9.999999999999699e-7
0.5523668750615378 1.6139184515611282e-6
0.552657418221919 2.580490437920271e-6
0.5529479613823003 4.087629788734628e-6
0.5532385045426815 6.4150388165370635e-6
0.5535290477030628 9.974600519924511e-6
0.553819590863444 1.536634423857465e-5
0.5541101340238253 2.3454979503172754e-5
0.5544006771842065 3.5473166157611e-5
0.5546912203445877 5.3158965593811175e-5
0.554981763504969 7.893623295767132e-5
0.5552723066653502 0.00011614796201922606
0.5555628498257315 0.00016935363920437938
0.5558533929861127 0.00024470231099978985
0.5561439361464939 0.00035039308344312817
0.5564344793068752 0.0004972338774007826
0.5567250224672564 0.0006993071557362012
0.5570155656276377 0.0009747477107497769
0.5573061087880189 0.0013466321724899747
0.5575966519484001 0.0018439724597857671
0.5578871951087814 0.0025027958533647247
0.5581777382691626 0.0033672828027977654
0.5584682814295439 0.004490920288218799
0.5587588245899251 0.0059376141127714535
0.5590493677503063 0.0077826887653496294
0.5593399109106875 0.010113689623274259
0.5596304540710687 0.013030890681327956
0.55992099723145 0.016647403307056823
0.5602115403918312 0.021088779417459493
0.5605020835522124 0.026492007554124487
0.5607926267125937 0.0330038139423153
0.5610831698729749 0.04077820362636149
0.5613737130333561 0.04997320938689595
0.5616642561937374 0.060746857740702806
0.5619547993541186 0.07325241033515253
0.5622453425144999 0.08763299293925844
0.5625358856748811 0.10401577956690747
0.5628264288352623 0.1225059518948061
0.5631169719956436 0.1431806994861645
0.5634075151560248 0.1660835597915759
0.5636980583164061 0.1912194142691156
0.5639886014767873 0.21855045491476544
0.5642791446371686 0.2479934119888383
0.5645696877975498 0.2794182883700119
0.564860230957931 0.31264878021510223
0.5651507741183123 0.34746448077042047
0.5654413172786935 0.3836048693026798
0.5657318604390748 0.4207749865818347
0.566022403599456 0.45865259938718356
0.5663129467598372 0.49689656656317727
0.5666034899202185 0.5351560451938132
0.5668940330805997 0.5730801233352383
0.567184576240981 0.6103274395935738
0.5674751194013622 0.6465753517121532
0.5677656625617434 0.6815282460011954
0.5680562057221247 0.7149246344060548
0.5683467488825059 0.7465427617667877
0.5686372920428872 0.7762045363159255
0.5689278352032684 0.8037776946712768
0.5692183783636496 0.8291762111783111
0.5695089215240309 0.8523590534733889
0.5697994646844121 0.873327465550713
0.5700900078447934 0.8921210218122604
0.5703805510051746 0.9088127376562544
0.5706710941655558 0.9235035430282216
0.5709616373259371 0.9363164256759338
0.5712521804863183 0.9473905327871718
0.5715427236466996 0.9568754865859269
0.5718332668070808 0.9649261254063699
0.572123809967462 0.9716978311544426
0.5724143531278433 0.9773425512056019
0.5727048962882245 0.9820055715311744
0.5729954394486058 0.9858230513524088
0.573285982608987 0.9889202901951734
0.5735765257693682 0.9914106672592201
0.5738670689297494 0.9933951710582041
0.5741576120901306 0.9949624241076018
0.5744481552505118 0.9961891022160199
0.5747386984108931 0.9971406494316637
0.5750292415712743 0.9978721964351015
0.5753197847316556 0.9984296006082499
0.5756103278920368 0.9988505386725504
0.575900871052418 0.9991655963719613
0.5761914142127993 0.9993993131086444
0.5764819573731805 0.9995711519149777
0.5767725005335618 0.9996963761220906
0.577063043693943 0.999786823260367
0.5773535868543243 0.9998515740021306
0.5776441300147055 0.9998975193895576
0.5779346731750867 0.9999298333515547
0.578225216335468 0.9999523598394924
0.5785157594958492 0.9999679250717981
0.5788063026562305 0.999978585641671
0.5790968458166117 0.9999858228616865
0.5793873889769929 0.999990692912703
0.5796779321373742 0.999993941312395
0.5799684752977554 0.9999960890610414
0.5802590184581367 0.9999974966612208
0.5805495616185179 0.9999984111130994
0.5808401047788991 0.999999


==> figures/worker_cdf/data/ex3/cdf_fit_compute_75_2.csv <==
0.3861449470951822 1.0000000000000097e-6
0.3925879114461256 1.957986398466113e-6
0.39903087579706903 3.736983989849607e-6
0.4054738401480124 6.958312889694627e-6
0.41191680449895585 1.2650577291990074e-5
0.4183597688498992 2.2473840463049667e-5
0.42480273320084266 3.904154989768538e-5
0.43124569755178604 6.636944173529739e-5
0.4376886619027294 0.00011048322873904467
0.44413162625367286 0.00018021682363258357
0.45057459060461624 0.0002882288999780977
0.4570175549555597 0.00045225650493011633
0.46346051930650306 0.0006966092176364105
0.4699034836574465 0.0010538855029989709
0.4763464480083899 0.0015668647157844769
0.48278941235933326 0.002290494916322267
0.4892323767102767 0.0032938606144987436
0.4956753410612201 0.004661979180644824
0.5021183054121635 0.006497244230653297
0.5085612697631069 0.008920313561134497
0.5150042341140503 0.01207023285308915
0.5214471984649937 0.01610359832284319
0.5278901628159371 0.02119259432094805
0.5343331271668805 0.02752179612686217
0.5407760915178239 0.035283702050437266
0.5472190558687673 0.04467304813083676
0.5536620202197108 0.05588005663478177
0.5601049845706542 0.0690828678616218
0.5665479489215975 0.08443949418558512
0.5729909132725409 0.10207970658865317
0.5794338776234843 0.12209730906506656
0.5858768419744278 0.14454326921745456
0.5923198063253712 0.16942015099289748
0.5987627706763146 0.1966782380225112
0.6052057350272579 0.2262136470143046
0.6116486993782013 0.25786861675096584
0.6180916637291448 0.29143402849323374
0.6245346280800882 0.3266540784685245
0.6309775924310316 0.3632328934927568
0.637420556781975 0.40084276678289577
0.6438635211329183 0.4391336011502058
0.6503064854838618 0.4777430870905498
0.6567494498348052 0.5163071170232018
0.6631924141857486 0.5544699443090759
0.669635378536692 0.5918936341460874
0.6760783428876355 0.6282664180943096
0.6825213072385788 0.6633096482235086
0.6889642715895222 0.6967831431347227
0.6954072359404656 0.7284888186113043
0.701850200291409 0.7582725931085369
0.7082931646423525 0.7860246464406645
0.7147361289932959 0.8116781840504819
0.7211790933442392 0.8352069159762909
0.7276220576951826 0.8566214975708507
0.734065022046126 0.8759651982452341
0.7405079863970695 0.8933090663996401
0.7469509507480129 0.9087468456664122
0.7533939150989563 0.9223898726940819
0.7598368794498996 0.9343621533300929
0.7662798438008431 0.9447957756076142
0.7727228081517865 0.9538267775561187
0.7791657725027299 0.9615915482508015
0.7856087368536733 0.9682238038575717
0.7920517012046167 0.9738521482839854
0.7984946655555601 0.9785982013855
0.8049376299065035 0.9825752569334658
0.8113805942574469 0.9858874177002941
0.8178235586083903 0.9886291456726278
0.8242665229593337 0.9908851609241452
0.8307094873102772 0.992730622269081
0.8371524516612205 0.9942315256116095
0.8435954160121639 0.995445261045743
0.8500383803631073 0.9964212764462865
0.8564813447140507 0.9972018028218801
0.8629243090649942 0.9978226044931316
0.8693672734159376 0.998313724755587
0.8758102377668809 0.9987002047555228
0.8822532021178243 0.9990027596258149
0.8886961664687678 0.9992384013763274
0.8951391308197112 0.9994210025646915
0.9015820951706546 0.9995617984063658
0.908025059521598 0.9996698277785336
0.9144680238725413 0.9997523156199182
0.9209109882234848 0.9998150006324461
0.9273539525744282 0.9998624130602453
0.9337969169253716 0.999898107763375
0.940239881276315 0.9999248579165368
0.9466828456272584 0.9999448145341158
0.9531258099782018 0.9999596367266403
0.9595687743291452 0.9999705971912909
0.9660117386800886 0.9999786669788985
0.972454703031032 0.9999845830989206
0.9788976673819755 0.9999889020490743
0.9853406317329189 0.9999920419061312
0.9917835960838622 0.9999943152005463
0.9982265604348056 0.9999959544264468
1.0046695247857491 0.9999971317124704
1.0111124891366925 0.999997973897531
1.0175554534876359 0.9999985740164563
1.0239984178385793 0.999999

